$\text{A}^3$: Activation Anomaly Analysis

Inspired by recent advances in coverage-guided analysis of neural networks, we propose a novel anomaly detection method. We show that the hidden activation values contain information useful to distinguish between normal and anomalous samples. Our approach combines three neural networks in a purely data-driven end-to-end model. Based on the activation values in the target network, the alarm network decides if the given sample is normal. Thanks to the anomaly network, our method even works in strict semi-supervised settings. Strong anomaly detection results are achieved on common data sets surpassing current baseline methods. Our semi-supervised anomaly detection method allows to inspect large amounts of data for anomalies across various applications.

==> csv/CC_2409_ExperimentConfigdata_set=CreditCard,train_normal=0,train_anomaly=1,test_anomaly=1.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.003,0.9,0.001,0.85,0.023,0.75,0.001,0.5,0.001,0.55,0.001,0.05,0.001,0.35,0.003,0.9
0.036,0.95,0.002,0.9,0.024,0.75,0.002,0.55,0.003,0.8,0.003,0.3,0.023,0.9,0.018,0.95
0.037,0.95,0.024,0.95,0.057,0.75,0.005,0.6,0.004,0.85,0.004,0.35,0.026,0.9,0.046,0.95
0.053,0.95,0.075,0.95,0.059,0.8,0.009,0.7,0.014,0.9,0.006,0.4,0.106,0.95,0.082,0.95
0.054,0.95,0.081,0.95,0.071,0.85,0.012,0.75,0.023,0.9,0.01,0.45,0.128,0.95,0.084,0.95
0.094,0.95,0.114,0.95,0.09,0.85,0.029,0.8,0.127,0.95,0.011,0.5,0.246,0.95,0.117,0.95
0.136,1.0,0.164,0.95,0.114,0.9,0.031,0.85,0.165,0.95,0.012,0.55,0.272,0.95,0.126,0.95
0.243,1.0,0.191,0.95,0.131,0.95,0.068,0.9,0.186,0.95,0.014,0.65,0.374,0.95,0.141,0.95
0.257,1.0,0.192,1.0,0.178,1.0,0.076,0.9,0.228,0.95,0.016,0.7,0.375,0.95,0.168,0.95
0.27,1.0,0.236,1.0,0.211,1.0,0.101,0.95,0.255,0.95,0.027,0.8,0.381,0.95,0.214,0.95
0.289,1.0,0.239,1.0,0.212,1.0,0.141,0.95,0.39,0.95,0.043,0.85,0.391,0.95,0.261,0.95
0.29,1.0,0.24,1.0,0.24,1.0,0.144,0.95,0.504,1.0,0.051,0.9,0.406,0.95,0.285,0.95
0.324,1.0,0.287,1.0,0.302,1.0,0.151,0.95,0.507,1.0,0.087,0.9,0.407,0.95,0.286,0.95
0.334,1.0,0.288,1.0,0.308,1.0,0.152,0.95,0.514,1.0,0.101,0.9,0.419,0.95,0.304,0.95
0.338,1.0,0.29,1.0,0.309,1.0,0.176,0.95,0.589,1.0,0.105,0.9,0.458,0.95,0.327,0.95
0.349,1.0,0.292,1.0,0.34,1.0,0.204,0.95,0.601,1.0,0.16,0.95,0.459,0.95,0.358,0.95
0.354,1.0,0.306,1.0,0.394,1.0,0.21,0.95,0.634,1.0,0.161,0.95,0.483,0.95,0.366,0.95
0.382,1.0,0.332,1.0,0.395,1.0,0.219,0.95,0.677,1.0,0.21,0.95,0.489,0.95,0.393,0.95
0.385,1.0,0.333,1.0,0.405,1.0,0.22,0.95,0.727,1.0,0.211,0.95,0.537,0.95,0.399,1.0
0.392,1.0,0.335,1.0,0.417,1.0,0.221,0.95,0.757,1.0,0.212,0.95,0.57,0.95,0.415,1.0
0.393,1.0,0.338,1.0,0.418,1.0,0.222,0.95,0.773,1.0,0.225,0.95,0.596,0.95,0.416,1.0
0.414,1.0,0.339,1.0,0.465,1.0,0.244,0.95,0.785,1.0,0.245,0.95,0.599,0.95,0.44,1.0
0.416,1.0,0.373,1.0,0.486,1.0,0.254,0.95,0.786,1.0,0.277,0.95,0.623,0.95,0.441,1.0
0.439,1.0,0.385,1.0,0.509,1.0,0.255,0.95,0.809,1.0,0.278,0.95,0.625,0.95,0.453,1.0
0.482,1.0,0.386,1.0,0.595,1.0,0.259,0.95,0.81,1.0,0.281,0.95,0.628,0.95,0.456,1.0
0.483,1.0,0.417,1.0,0.596,1.0,0.274,0.95,0.831,1.0,0.287,0.95,0.629,0.95,0.457,1.0
0.501,1.0,0.451,1.0,0.613,1.0,0.294,1.0,0.838,1.0,0.324,0.95,0.64,0.95,0.466,1.0
0.502,1.0,0.452,1.0,0.628,1.0,0.302,1.0,0.849,1.0,0.331,0.95,0.644,0.95,0.485,1.0
0.526,1.0,0.473,1.0,0.652,1.0,0.335,1.0,0.885,1.0,0.332,0.95,0.647,0.95,0.492,1.0
0.539,1.0,0.481,1.0,0.653,1.0,0.35,1.0,0.886,1.0,0.338,0.95,0.648,0.95,0.493,1.0
0.542,1.0,0.487,1.0,0.655,1.0,0.368,1.0,0.892,1.0,0.349,0.95,0.652,0.95,0.51,1.0
0.543,1.0,0.497,1.0,0.667,1.0,0.39,1.0,0.896,1.0,0.353,0.95,0.656,0.95,0.512,1.0
0.545,1.0,0.517,1.0,0.669,1.0,0.393,1.0,0.909,1.0,0.371,0.95,0.686,0.95,0.513,1.0
0.554,1.0,0.52,1.0,0.749,1.0,0.42,1.0,0.911,1.0,0.382,0.95,0.687,0.95,0.57,1.0
0.555,1.0,0.523,1.0,0.766,1.0,0.435,1.0,0.915,1.0,0.393,0.95,0.693,0.95,0.613,1.0
0.579,1.0,0.533,1.0,0.776,1.0,0.449,1.0,0.941,1.0,0.397,0.95,0.703,0.95,0.653,1.0
0.586,1.0,0.537,1.0,0.777,1.0,0.499,1.0,0.942,1.0,0.398,0.95,0.704,0.95,0.668,1.0
0.603,1.0,0.545,1.0,0.797,1.0,0.568,1.0,0.95,1.0,0.429,0.95,0.713,0.95,0.691,1.0
0.672,1.0,0.566,1.0,0.798,1.0,0.592,1.0,0.951,1.0,0.457,0.95,0.714,0.95,0.744,1.0
0.697,1.0,0.589,1.0,0.812,1.0,0.609,1.0,0.953,1.0,0.463,0.95,0.728,0.95,0.814,1.0
0.702,1.0,0.6,1.0,0.817,1.0,0.698,1.0,0.954,1.0,0.477,0.95,0.753,0.95,0.832,1.0
0.721,1.0,0.601,1.0,0.822,1.0,0.702,1.0,0.956,1.0,0.494,0.95,0.763,0.95,0.862,1.0
0.784,1.0,0.605,1.0,0.835,1.0,0.706,1.0,0.957,1.0,0.495,0.95,0.767,0.95,0.932,1.0
0.785,1.0,0.635,1.0,0.843,1.0,0.711,1.0,0.96,1.0,0.502,0.95,0.768,0.95,0.933,1.0
0.842,1.0,0.657,1.0,0.876,1.0,0.717,1.0,0.961,1.0,0.503,0.95,0.782,0.95,0.998,1.0
0.849,1.0,0.675,1.0,0.877,1.0,0.736,1.0,0.978,1.0,0.512,0.95,0.783,0.95,1.0,1.0
0.872,1.0,0.791,1.0,0.888,1.0,0.745,1.0,0.982,1.0,0.513,0.95,0.828,0.95,,
0.885,1.0,0.792,1.0,0.903,1.0,0.761,1.0,0.994,1.0,0.516,0.95,0.834,0.95,,
0.905,1.0,0.835,1.0,0.904,1.0,0.787,1.0,0.996,1.0,0.517,0.95,0.861,0.95,,
0.964,1.0,0.878,1.0,0.917,1.0,0.789,1.0,1.0,1.0,0.542,0.95,0.895,0.95,,
1.0,1.0,1.0,1.0,0.918,1.0,0.798,1.0,,,0.569,0.95,0.896,0.95,,
,,,,0.923,1.0,0.799,1.0,,,0.57,0.95,0.909,0.95,,
,,,,0.951,1.0,0.801,1.0,,,0.587,0.95,0.936,1.0,,
,,,,0.973,1.0,0.802,1.0,,,0.605,0.95,0.937,1.0,,
,,,,0.985,1.0,0.814,1.0,,,0.619,0.95,0.942,1.0,,
,,,,1.0,1.0,0.815,1.0,,,0.62,0.95,0.958,1.0,,
,,,,,,0.868,1.0,,,0.621,0.95,0.96,1.0,,
,,,,,,0.871,1.0,,,0.63,0.95,0.982,1.0,,
,,,,,,0.874,1.0,,,0.631,0.95,0.983,1.0,,
,,,,,,0.885,1.0,,,0.656,0.95,0.985,1.0,,
,,,,,,0.89,1.0,,,0.657,0.95,0.986,1.0,,
,,,,,,0.891,1.0,,,0.682,0.95,0.987,1.0,,
,,,,,,0.9,1.0,,,0.695,1.0,0.991,1.0,,
,,,,,,0.932,1.0,,,0.703,1.0,0.994,1.0,,
,,,,,,0.938,1.0,,,0.705,1.0,1.0,1.0,,
,,,,,,1.0,1.0,,,0.706,1.0,,,,
,,,,,,,,,,0.716,1.0,,,,
,,,,,,,,,,0.722,1.0,,,,
,,,,,,,,,,0.723,1.0,,,,
,,,,,,,,,,0.735,1.0,,,,
,,,,,,,,,,0.736,1.0,,,,
,,,,,,,,,,0.738,1.0,,,,
,,,,,,,,,,0.749,1.0,,,,
,,,,,,,,,,0.767,1.0,,,,
,,,,,,,,,,0.781,1.0,,,,
,,,,,,,,,,0.783,1.0,,,,
,,,,,,,,,,0.784,1.0,,,,
,,,,,,,,,,0.797,1.0,,,,
,,,,,,,,,,0.801,1.0,,,,
,,,,,,,,,,0.813,1.0,,,,
,,,,,,,,,,0.816,1.0,,,,
,,,,,,,,,,0.82,1.0,,,,
,,,,,,,,,,0.822,1.0,,,,
,,,,,,,,,,0.828,1.0,,,,
,,,,,,,,,,0.833,1.0,,,,
,,,,,,,,,,0.834,1.0,,,,
,,,,,,,,,,0.836,1.0,,,,
,,,,,,,,,,0.837,1.0,,,,
,,,,,,,,,,0.848,1.0,,,,
,,,,,,,,,,0.849,1.0,,,,
,,,,,,,,,,0.857,1.0,,,,
,,,,,,,,,,0.871,1.0,,,,
,,,,,,,,,,0.877,1.0,,,,
,,,,,,,,,,0.884,1.0,,,,
,,,,,,,,,,0.887,1.0,,,,
,,,,,,,,,,0.889,1.0,,,,
,,,,,,,,,,0.89,1.0,,,,
,,,,,,,,,,0.9,1.0,,,,
,,,,,,,,,,0.901,1.0,,,,
,,,,,,,,,,0.902,1.0,,,,
,,,,,,,,,,0.904,1.0,,,,
,,,,,,,,,,0.905,1.0,,,,
,,,,,,,,,,0.908,1.0,,,,
,,,,,,,,,,0.913,1.0,,,,
,,,,,,,,,,0.914,1.0,,,,
,,,,,,,,,,0.915,1.0,,,,
,,,,,,,,,,0.916,1.0,,,,
,,,,,,,,,,0.917,1.0,,,,
,,,,,,,,,,0.921,1.0,,,,
,,,,,,,,,,0.922,1.0,,,,
,,,,,,,,,,0.924,1.0,,,,
,,,,,,,,,,0.928,1.0,,,,
,,,,,,,,,,0.933,1.0,,,,
,,,,,,,,,,0.934,1.0,,,,
,,,,,,,,,,0.936,1.0,,,,
,,,,,,,,,,0.941,1.0,,,,
,,,,,,,,,,0.942,1.0,,,,
,,,,,,,,,,0.952,1.0,,,,
,,,,,,,,,,0.958,1.0,,,,
,,,,,,,,,,0.96,1.0,,,,
,,,,,,,,,,0.963,1.0,,,,
,,,,,,,,,,0.964,1.0,,,,
,,,,,,,,,,0.965,1.0,,,,
,,,,,,,,,,0.966,1.0,,,,
,,,,,,,,,,0.967,1.0,,,,
,,,,,,,,,,0.97,1.0,,,,
,,,,,,,,,,0.971,1.0,,,,
,,,,,,,,,,0.972,1.0,,,,
,,,,,,,,,,0.973,1.0,,,,
,,,,,,,,,,0.974,1.0,,,,
,,,,,,,,,,0.975,1.0,,,,
,,,,,,,,,,0.979,1.0,,,,
,,,,,,,,,,0.984,1.0,,,,
,,,,,,,,,,0.986,1.0,,,,
,,,,,,,,,,0.987,1.0,,,,
,,,,,,,,,,0.99,1.0,,,,
,,,,,,,,,,0.993,1.0,,,,
,,,,,,,,,,0.994,1.0,,,,
,,,,,,,,,,0.998,1.0,,,,
,,,,,,,,,,1.0,1.0,,,,


==> csv/IDS_2409_ExperimentConfigdata_set=IDS,train_normal=Benign,train_anomaly=BruteForce,DoS,WebAttacks,Infiltration,test_anomaly=.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.82,0.001,0.825,0.001,0.761,0.001,0.624,0.001,0.34,0.001,0.0,0.001,0.001,0.001,0.74
0.004,0.82,0.002,0.828,0.002,0.848,0.002,0.625,0.002,0.352,0.002,0.0,0.002,0.005,0.003,0.741
0.005,0.82,0.003,0.839,0.003,0.856,0.003,0.628,0.003,0.373,0.003,0.0,0.003,0.01,0.004,0.837
0.006,0.82,0.004,0.842,0.004,0.857,0.004,0.628,0.004,0.386,0.004,0.0,0.004,0.014,0.005,0.837
0.007,0.82,0.005,0.848,0.005,0.857,0.005,0.631,0.005,0.39,0.005,0.0,0.005,0.014,0.006,0.837
0.385,0.918,0.006,0.849,0.006,0.858,0.006,0.638,0.006,0.4,0.006,0.001,0.006,0.014,0.007,0.844
0.386,0.918,0.007,0.85,0.007,0.858,0.007,0.648,0.007,0.409,0.007,0.001,0.007,0.071,0.008,0.844
0.387,0.919,0.008,0.851,0.008,0.858,0.008,0.656,0.008,0.412,0.008,0.005,0.008,0.071,0.009,0.849
0.388,0.919,0.009,0.852,0.009,0.858,0.009,0.66,0.009,0.414,0.009,0.005,0.009,0.071,0.01,0.849
0.389,0.92,0.01,0.852,0.01,0.858,0.01,0.662,0.01,0.415,0.01,0.005,0.01,0.071,0.011,0.85
0.39,0.92,0.011,0.853,0.011,0.859,0.011,0.667,0.011,0.416,0.011,0.005,0.011,0.076,0.012,0.85
0.391,0.921,0.012,0.855,0.012,0.859,0.012,0.669,0.012,0.417,0.012,0.005,0.012,0.076,0.013,0.85
0.392,0.921,0.013,0.855,0.013,0.859,0.013,0.669,0.013,0.417,0.013,0.006,0.013,0.201,0.014,0.85
0.393,0.921,0.014,0.857,0.014,0.859,0.014,0.67,0.014,0.418,0.014,0.006,0.014,0.202,0.015,0.85
0.394,0.922,0.015,0.857,0.015,0.859,0.015,0.671,0.015,0.419,0.015,0.006,0.015,0.202,0.016,0.85
0.395,0.922,0.016,0.858,0.016,0.86,0.016,0.671,0.016,0.419,0.016,0.007,0.016,0.202,0.017,0.85
0.396,0.922,0.017,0.858,0.017,0.86,0.017,0.672,0.017,0.42,0.017,0.008,0.017,0.205,0.018,0.85
0.397,0.922,0.018,0.859,0.018,0.86,0.018,0.672,0.018,0.42,0.018,0.008,0.018,0.276,0.019,0.85
0.398,0.923,0.019,0.859,0.019,0.86,0.019,0.672,0.019,0.42,0.019,0.008,0.019,0.277,0.021,0.85
0.399,0.923,0.02,0.86,0.02,0.86,0.02,0.672,0.02,0.421,0.02,0.009,0.02,0.279,0.022,0.85
0.4,0.923,0.021,0.863,0.021,0.861,0.021,0.672,0.021,0.421,0.021,0.01,0.021,0.328,0.023,0.85
0.401,0.923,0.022,0.864,0.022,0.861,0.022,0.673,0.022,0.422,0.022,0.01,0.022,0.328,0.024,0.85
0.402,0.924,0.023,0.866,0.023,0.861,0.023,0.673,0.023,0.423,0.023,0.01,0.023,0.328,0.025,0.85
0.403,0.924,0.025,0.866,0.024,0.861,0.024,0.673,0.024,0.425,0.024,0.011,0.024,0.329,0.027,0.85
0.404,0.924,0.026,0.866,0.025,0.861,0.025,0.673,0.025,0.43,0.025,0.011,0.025,0.329,0.028,0.85
0.405,0.924,0.027,0.867,0.026,0.861,0.026,0.674,0.026,0.44,0.026,0.011,0.026,0.337,0.029,0.85
0.406,0.925,0.028,0.867,0.027,0.862,0.027,0.674,0.027,0.477,0.027,0.012,0.027,0.337,0.03,0.85
0.407,0.925,0.029,0.867,0.028,0.862,0.028,0.674,0.028,0.487,0.028,0.012,0.028,0.338,0.031,0.85
0.408,0.925,0.03,0.867,0.029,0.862,0.029,0.675,0.029,0.496,0.029,0.012,0.029,0.344,0.032,0.85
0.409,0.926,0.031,0.868,0.03,0.862,0.03,0.675,0.03,0.502,0.03,0.012,0.03,0.344,0.033,0.85
0.41,0.926,0.032,0.868,0.031,0.862,0.031,0.675,0.031,0.505,0.031,0.013,0.031,0.346,0.034,0.85
0.411,0.926,0.033,0.869,0.032,0.863,0.032,0.676,0.032,0.507,0.032,0.013,0.032,0.347,0.035,0.85
0.412,0.926,0.034,0.869,0.033,0.863,0.033,0.677,0.033,0.508,0.033,0.014,0.033,0.347,0.036,0.85
0.413,0.926,0.035,0.869,0.034,0.863,0.034,0.679,0.034,0.508,0.034,0.014,0.034,0.347,0.037,0.85
0.414,0.927,0.036,0.87,0.035,0.863,0.035,0.679,0.035,0.509,0.035,0.014,0.035,0.347,0.038,0.85
0.415,0.927,0.037,0.87,0.036,0.863,0.036,0.68,0.036,0.509,0.036,0.014,0.036,0.347,0.039,0.85
0.416,0.927,0.038,0.871,0.037,0.863,0.037,0.68,0.037,0.51,0.037,0.015,0.037,0.347,0.04,0.85
0.417,0.927,0.039,0.871,0.038,0.863,0.038,0.68,0.038,0.51,0.038,0.015,0.038,0.348,0.041,0.85
0.418,0.927,0.04,0.871,0.039,0.864,0.039,0.681,0.039,0.511,0.039,0.015,0.039,0.349,0.042,0.85
0.419,0.927,0.041,0.871,0.04,0.864,0.04,0.681,0.04,0.511,0.04,0.015,0.04,0.351,0.043,0.85
0.42,0.928,0.042,0.871,0.041,0.864,0.041,0.682,0.041,0.512,0.041,0.016,0.041,0.479,0.044,0.85
0.421,0.928,0.043,0.872,0.042,0.864,0.042,0.682,0.042,0.512,0.042,0.016,0.042,0.726,0.045,0.85
0.422,0.928,0.044,0.872,0.043,0.864,0.043,0.682,0.043,0.513,0.043,0.016,0.043,0.727,0.046,0.851
0.423,0.928,0.045,0.873,0.044,0.864,0.044,0.682,0.044,0.513,0.044,0.016,0.044,0.728,0.047,0.851
0.424,0.928,0.046,0.873,0.045,0.865,0.045,0.682,0.045,0.514,0.045,0.016,0.045,0.73,0.061,0.851
0.425,0.929,0.047,0.873,0.046,0.865,0.046,0.682,0.046,0.514,0.046,0.016,0.046,0.731,0.064,0.851
0.426,0.929,0.048,0.873,0.047,0.865,0.047,0.682,0.047,0.515,0.047,0.016,0.047,0.759,0.066,0.851
0.427,0.929,0.049,0.874,0.048,0.865,0.048,0.682,0.048,0.515,0.048,0.016,0.048,0.763,0.067,0.851
0.428,0.929,0.05,0.874,0.049,0.865,0.049,0.682,0.049,0.516,0.049,0.016,0.049,0.764,0.068,0.851
0.429,0.93,0.051,0.874,0.05,0.865,0.05,0.682,0.05,0.516,0.05,0.016,0.05,0.765,0.069,0.851
0.43,0.93,0.052,0.874,0.051,0.866,0.051,0.682,0.051,0.516,0.051,0.016,0.051,0.765,0.07,0.852
0.431,0.931,0.053,0.874,0.052,0.866,0.052,0.682,0.052,0.517,0.052,0.016,0.052,0.766,0.071,0.852
0.432,0.932,0.055,0.874,0.053,0.866,0.053,0.682,0.053,0.517,0.053,0.017,0.053,0.766,0.072,0.852
0.433,0.935,0.057,0.874,0.054,0.866,0.054,0.682,0.054,0.518,0.054,0.017,0.054,0.766,0.073,0.852
0.434,0.939,0.058,0.874,0.055,0.866,0.055,0.682,0.055,0.518,0.055,0.017,0.055,0.767,0.074,0.852
0.435,0.94,0.059,0.874,0.056,0.866,0.056,0.682,0.056,0.519,0.056,0.017,0.056,0.767,0.075,0.853
0.436,0.941,0.06,0.874,0.057,0.867,0.057,0.682,0.057,0.52,0.057,0.017,0.057,0.767,0.076,0.853
0.437,0.941,0.061,0.874,0.058,0.867,0.058,0.682,0.058,0.52,0.059,0.017,0.058,0.767,0.077,0.853
0.438,0.941,0.062,0.874,0.059,0.867,0.059,0.682,0.059,0.521,0.06,0.018,0.059,0.767,0.078,0.853
0.439,0.942,0.063,0.874,0.06,0.867,0.06,0.682,0.06,0.522,0.061,0.018,0.06,0.767,0.079,0.853
0.44,0.942,0.064,0.874,0.061,0.867,0.061,0.682,0.061,0.522,0.068,0.018,0.061,0.767,0.08,0.853
0.441,0.942,0.065,0.874,0.062,0.867,0.062,0.682,0.062,0.523,0.069,0.018,0.062,0.767,0.081,0.854
0.442,0.942,0.066,0.874,0.063,0.867,0.063,0.682,0.063,0.523,0.07,0.018,0.063,0.767,0.082,0.854
0.443,0.942,0.067,0.874,0.064,0.867,0.064,0.682,0.064,0.524,0.071,0.019,0.064,0.767,0.083,0.854
0.444,0.942,0.068,0.874,0.065,0.868,0.065,0.683,0.065,0.524,0.072,0.019,0.065,0.767,0.084,0.854
0.445,0.942,0.069,0.874,0.066,0.868,0.066,0.683,0.066,0.525,0.073,0.019,0.066,0.767,0.085,0.854
0.446,0.943,0.07,0.874,0.067,0.868,0.067,0.683,0.067,0.526,0.074,0.019,0.067,0.768,0.086,0.861
0.447,0.943,0.071,0.874,0.068,0.868,0.068,0.683,0.068,0.526,0.075,0.019,0.068,0.768,0.087,0.861
0.448,0.943,0.072,0.874,0.07,0.868,0.069,0.684,0.069,0.527,0.076,0.02,0.069,0.769,0.088,0.861
0.449,0.943,0.073,0.874,0.071,0.868,0.07,0.684,0.07,0.527,0.077,0.02,0.07,0.769,0.089,0.862
0.45,0.944,0.074,0.874,0.072,0.868,0.071,0.684,0.071,0.528,0.078,0.02,0.071,0.769,0.09,0.862
0.451,0.944,0.075,0.874,0.073,0.868,0.072,0.685,0.072,0.528,0.079,0.02,0.072,0.769,0.091,0.862
0.452,0.944,0.076,0.874,0.074,0.868,0.073,0.685,0.073,0.529,0.08,0.021,0.073,0.769,0.092,0.862
0.453,0.945,0.077,0.874,0.075,0.869,0.074,0.686,0.074,0.529,0.081,0.021,0.074,0.769,0.093,0.862
0.454,0.945,0.078,0.874,0.076,0.869,0.075,0.686,0.075,0.529,0.082,0.021,0.075,0.769,0.094,0.863
0.455,0.945,0.079,0.874,0.077,0.869,0.076,0.686,0.076,0.53,0.083,0.021,0.076,0.769,0.095,0.865
0.456,0.945,0.08,0.874,0.078,0.869,0.077,0.687,0.077,0.53,0.084,0.021,0.077,0.77,0.096,0.866
0.457,0.945,0.081,0.874,0.079,0.869,0.078,0.687,0.078,0.53,0.085,0.021,0.078,0.77,0.097,0.868
0.458,0.945,0.082,0.874,0.08,0.869,0.079,0.687,0.079,0.531,0.086,0.021,0.079,0.77,0.098,0.87
0.459,0.946,0.083,0.874,0.081,0.869,0.08,0.69,0.08,0.531,0.087,0.021,0.08,0.77,0.099,0.873
0.46,0.946,0.084,0.874,0.082,0.87,0.081,0.691,0.081,0.532,0.088,0.022,0.081,0.77,0.1,0.874
0.461,0.946,0.085,0.874,0.083,0.87,0.082,0.692,0.082,0.532,0.089,0.022,0.082,0.771,0.101,0.875
0.462,0.946,0.086,0.874,0.084,0.87,0.083,0.693,0.083,0.532,0.09,0.022,0.083,0.771,0.102,0.876
0.463,0.947,0.087,0.874,0.085,0.87,0.084,0.693,0.084,0.532,0.091,0.022,0.084,0.771,0.103,0.877
0.464,0.947,0.088,0.874,0.086,0.871,0.085,0.695,0.085,0.533,0.092,0.022,0.085,0.771,0.104,0.878
0.465,0.947,0.089,0.874,0.087,0.871,0.086,0.695,0.086,0.533,0.093,0.022,0.086,0.772,0.105,0.878
0.466,0.947,0.09,0.874,0.088,0.871,0.087,0.696,0.087,0.534,0.094,0.023,0.087,0.772,0.106,0.878
0.467,0.947,0.091,0.875,0.089,0.871,0.088,0.696,0.088,0.534,0.095,0.023,0.088,0.772,0.107,0.878
0.468,0.947,0.092,0.875,0.09,0.871,0.089,0.697,0.089,0.534,0.096,0.023,0.089,0.772,0.108,0.878
0.469,0.948,0.093,0.875,0.091,0.872,0.09,0.697,0.09,0.534,0.097,0.023,0.09,0.772,0.109,0.878
0.47,0.948,0.094,0.875,0.092,0.872,0.091,0.697,0.091,0.535,0.098,0.023,0.091,0.773,0.11,0.878
0.471,0.948,0.095,0.875,0.093,0.872,0.092,0.698,0.092,0.535,0.099,0.024,0.092,0.773,0.111,0.878
0.472,0.948,0.096,0.875,0.094,0.872,0.093,0.698,0.093,0.535,0.1,0.025,0.093,0.773,0.112,0.878
0.473,0.948,0.097,0.875,0.095,0.872,0.094,0.699,0.094,0.535,0.101,0.025,0.094,0.773,0.113,0.878
0.474,0.948,0.098,0.875,0.096,0.872,0.095,0.7,0.095,0.536,0.102,0.026,0.095,0.773,0.114,0.878
0.475,0.948,0.099,0.876,0.097,0.872,0.096,0.709,0.096,0.536,0.103,0.026,0.096,0.773,0.115,0.878
0.476,0.949,0.1,0.876,0.098,0.872,0.097,0.71,0.097,0.536,0.104,0.027,0.097,0.774,0.116,0.878
0.477,0.949,0.101,0.876,0.099,0.873,0.098,0.71,0.098,0.536,0.105,0.027,0.098,0.774,0.117,0.878
0.478,0.949,0.102,0.876,0.1,0.873,0.099,0.711,0.099,0.537,0.106,0.027,0.099,0.774,0.118,0.878
0.479,0.949,0.103,0.876,0.101,0.873,0.1,0.711,0.1,0.537,0.107,0.029,0.1,0.774,0.119,0.878
0.48,0.949,0.104,0.877,0.102,0.873,0.101,0.712,0.101,0.537,0.108,0.029,0.101,0.774,0.12,0.878
0.481,0.949,0.105,0.877,0.103,0.873,0.102,0.712,0.102,0.538,0.109,0.03,0.102,0.775,0.121,0.878
0.482,0.949,0.106,0.877,0.104,0.874,0.103,0.713,0.103,0.538,0.11,0.03,0.103,0.775,0.122,0.878
0.483,0.95,0.107,0.877,0.105,0.874,0.104,0.713,0.104,0.538,0.111,0.03,0.104,0.775,0.123,0.878
0.484,0.95,0.108,0.878,0.106,0.874,0.105,0.714,0.105,0.538,0.112,0.035,0.105,0.775,0.124,0.878
0.485,0.95,0.109,0.878,0.107,0.874,0.106,0.715,0.106,0.539,0.113,0.035,0.106,0.776,0.125,0.878
0.486,0.95,0.11,0.878,0.108,0.874,0.107,0.715,0.107,0.539,0.114,0.042,0.107,0.776,0.126,0.878
0.487,0.95,0.111,0.878,0.109,0.874,0.108,0.716,0.108,0.539,0.115,0.043,0.108,0.777,0.127,0.878
0.488,0.95,0.112,0.878,0.11,0.874,0.109,0.75,0.109,0.539,0.116,0.043,0.109,0.778,0.128,0.878
0.489,0.95,0.113,0.878,0.111,0.875,0.11,0.778,0.11,0.54,0.117,0.043,0.11,0.779,0.129,0.878
0.49,0.951,0.114,0.878,0.112,0.875,0.111,0.779,0.111,0.54,0.118,0.043,0.111,0.78,0.13,0.878
0.491,0.951,0.115,0.879,0.113,0.875,0.112,0.779,0.112,0.54,0.119,0.049,0.112,0.781,0.131,0.878
0.492,0.951,0.116,0.879,0.114,0.875,0.113,0.782,0.113,0.541,0.12,0.049,0.113,0.782,0.132,0.878
0.493,0.951,0.117,0.879,0.115,0.875,0.114,0.784,0.114,0.541,0.121,0.052,0.114,0.783,0.133,0.879
0.494,0.951,0.118,0.879,0.116,0.876,0.115,0.786,0.115,0.541,0.122,0.053,0.115,0.785,0.134,0.879
0.495,0.951,0.119,0.879,0.117,0.876,0.116,0.787,0.116,0.541,0.123,0.053,0.116,0.787,0.135,0.879
0.496,0.952,0.12,0.88,0.118,0.876,0.117,0.788,0.117,0.542,0.124,0.076,0.117,0.824,0.136,0.879
0.497,0.953,0.121,0.88,0.119,0.876,0.118,0.789,0.118,0.542,0.125,0.084,0.118,0.832,0.137,0.879
0.498,0.953,0.122,0.88,0.12,0.877,0.119,0.79,0.119,0.542,0.126,0.085,0.119,0.834,0.138,0.879
0.499,0.953,0.123,0.881,0.121,0.877,0.12,0.791,0.12,0.542,0.127,0.088,0.12,0.836,0.139,0.879
0.5,0.953,0.124,0.881,0.122,0.877,0.121,0.792,0.121,0.542,0.128,0.088,0.121,0.837,0.14,0.88
0.501,0.954,0.125,0.881,0.123,0.877,0.122,0.793,0.122,0.543,0.129,0.091,0.122,0.838,0.141,0.88
0.502,0.954,0.126,0.882,0.124,0.877,0.123,0.794,0.123,0.543,0.13,0.092,0.123,0.839,0.142,0.88
0.503,0.954,0.127,0.882,0.125,0.878,0.124,0.796,0.124,0.543,0.131,0.092,0.124,0.841,0.143,0.88
0.504,0.954,0.128,0.882,0.126,0.878,0.125,0.797,0.125,0.544,0.132,0.096,0.125,0.844,0.144,0.88
0.505,0.954,0.129,0.883,0.127,0.878,0.126,0.798,0.126,0.544,0.133,0.097,0.126,0.846,0.145,0.88
0.506,0.954,0.13,0.883,0.128,0.878,0.127,0.799,0.127,0.545,0.134,0.106,0.127,0.847,0.146,0.88
0.507,0.954,0.131,0.883,0.129,0.878,0.128,0.799,0.128,0.545,0.135,0.108,0.128,0.849,0.147,0.881
0.508,0.954,0.132,0.883,0.13,0.878,0.129,0.8,0.129,0.545,0.136,0.108,0.129,0.849,0.148,0.881
0.509,0.954,0.133,0.884,0.131,0.878,0.13,0.8,0.13,0.545,0.137,0.109,0.13,0.85,0.149,0.881
0.51,0.954,0.134,0.884,0.132,0.878,0.131,0.801,0.131,0.546,0.138,0.109,0.131,0.85,0.15,0.881
0.511,0.955,0.135,0.884,0.133,0.879,0.132,0.801,0.132,0.546,0.139,0.109,0.132,0.851,0.151,0.881
0.512,0.955,0.136,0.884,0.134,0.879,0.133,0.802,0.133,0.546,0.14,0.109,0.133,0.851,0.152,0.881
0.513,0.955,0.137,0.885,0.135,0.879,0.134,0.802,0.134,0.547,0.141,0.109,0.134,0.852,0.153,0.881
0.514,0.955,0.138,0.885,0.136,0.879,0.135,0.802,0.135,0.547,0.142,0.109,0.135,0.852,0.154,0.881
0.515,0.955,0.139,0.885,0.137,0.879,0.136,0.803,0.136,0.547,0.143,0.11,0.136,0.862,0.155,0.881
0.516,0.955,0.14,0.885,0.138,0.879,0.137,0.803,0.137,0.547,0.144,0.11,0.137,0.876,0.156,0.881
0.517,0.955,0.141,0.886,0.139,0.88,0.138,0.804,0.138,0.547,0.145,0.11,0.138,0.888,0.157,0.881
0.518,0.955,0.142,0.886,0.14,0.88,0.139,0.804,0.139,0.548,0.146,0.111,0.139,0.894,0.158,0.881
0.519,0.955,0.143,0.886,0.141,0.88,0.14,0.804,0.14,0.548,0.147,0.111,0.14,0.895,0.159,0.881
0.52,0.955,0.144,0.886,0.142,0.88,0.141,0.805,0.141,0.55,0.148,0.111,0.141,0.896,0.16,0.881
0.521,0.955,0.145,0.886,0.143,0.88,0.142,0.805,0.142,0.55,0.149,0.111,0.142,0.896,0.161,0.881
0.522,0.955,0.146,0.887,0.144,0.88,0.143,0.805,0.143,0.55,0.15,0.111,0.143,0.896,0.162,0.881
0.523,0.955,0.147,0.887,0.145,0.881,0.144,0.806,0.144,0.551,0.151,0.111,0.144,0.897,0.163,0.881
0.524,0.955,0.148,0.887,0.146,0.881,0.145,0.806,0.145,0.551,0.152,0.112,0.145,0.897,0.164,0.881
0.525,0.956,0.149,0.887,0.147,0.881,0.146,0.806,0.146,0.551,0.153,0.112,0.146,0.897,0.165,0.881
0.526,0.956,0.15,0.887,0.148,0.881,0.147,0.807,0.147,0.551,0.154,0.112,0.147,0.897,0.166,0.881
0.527,0.956,0.151,0.887,0.149,0.881,0.148,0.807,0.148,0.551,0.155,0.112,0.148,0.898,0.167,0.881
0.528,0.956,0.152,0.887,0.15,0.882,0.149,0.807,0.149,0.551,0.156,0.112,0.149,0.898,0.168,0.882
0.529,0.956,0.153,0.887,0.151,0.882,0.15,0.807,0.15,0.552,0.157,0.112,0.15,0.898,0.169,0.882
0.53,0.956,0.154,0.888,0.152,0.882,0.151,0.807,0.151,0.552,0.158,0.113,0.151,0.898,0.17,0.882
0.531,0.956,0.155,0.888,0.153,0.882,0.152,0.807,0.152,0.552,0.159,0.113,0.152,0.898,0.171,0.882
0.532,0.957,0.156,0.888,0.154,0.882,0.153,0.808,0.153,0.552,0.16,0.113,0.153,0.899,0.172,0.882
0.533,0.957,0.157,0.888,0.155,0.883,0.154,0.808,0.154,0.552,0.161,0.113,0.154,0.899,0.173,0.882
0.534,0.958,0.158,0.888,0.156,0.883,0.155,0.808,0.155,0.552,0.162,0.113,0.155,0.899,0.174,0.882
0.535,0.958,0.159,0.888,0.157,0.883,0.156,0.808,0.156,0.553,0.163,0.113,0.156,0.899,0.175,0.882
0.536,0.958,0.16,0.888,0.158,0.883,0.157,0.808,0.157,0.553,0.164,0.113,0.157,0.9,0.176,0.882
0.537,0.958,0.161,0.888,0.159,0.883,0.158,0.808,0.158,0.553,0.165,0.113,0.158,0.9,0.177,0.882
0.538,0.959,0.162,0.888,0.16,0.884,0.159,0.808,0.159,0.553,0.166,0.114,0.159,0.9,0.178,0.882
0.539,0.959,0.163,0.889,0.161,0.884,0.16,0.808,0.16,0.553,0.167,0.114,0.16,0.9,0.179,0.882
0.54,0.959,0.164,0.889,0.162,0.884,0.161,0.808,0.161,0.554,0.168,0.114,0.161,0.9,0.18,0.883
0.541,0.959,0.165,0.889,0.163,0.884,0.162,0.808,0.162,0.554,0.169,0.114,0.162,0.901,0.181,0.883
0.542,0.959,0.166,0.889,0.164,0.884,0.163,0.808,0.163,0.554,0.17,0.114,0.163,0.901,0.182,0.883
0.543,0.959,0.167,0.889,0.165,0.884,0.164,0.809,0.164,0.554,0.171,0.115,0.164,0.901,0.183,0.883
0.544,0.959,0.168,0.889,0.166,0.884,0.165,0.809,0.165,0.554,0.172,0.115,0.165,0.902,0.184,0.883
0.545,0.959,0.169,0.889,0.167,0.885,0.166,0.809,0.166,0.554,0.173,0.115,0.166,0.902,0.185,0.884
0.546,0.959,0.17,0.889,0.168,0.885,0.167,0.81,0.167,0.555,0.174,0.116,0.167,0.902,0.186,0.884
0.547,0.959,0.171,0.889,0.169,0.885,0.168,0.81,0.168,0.555,0.175,0.116,0.168,0.902,0.187,0.884
0.548,0.96,0.172,0.889,0.17,0.885,0.169,0.81,0.169,0.555,0.176,0.116,0.169,0.903,0.188,0.884
0.549,0.96,0.173,0.89,0.171,0.885,0.17,0.81,0.17,0.555,0.177,0.116,0.17,0.903,0.189,0.884
0.55,0.96,0.174,0.89,0.172,0.885,0.171,0.811,0.171,0.555,0.178,0.116,0.171,0.903,0.19,0.884
0.551,0.96,0.175,0.89,0.173,0.885,0.172,0.811,0.172,0.556,0.179,0.117,0.172,0.903,0.191,0.884
0.552,0.96,0.176,0.89,0.174,0.886,0.173,0.811,0.173,0.556,0.18,0.117,0.173,0.904,0.192,0.884
0.553,0.96,0.177,0.891,0.175,0.886,0.174,0.811,0.174,0.556,0.181,0.117,0.174,0.904,0.193,0.884
0.554,0.96,0.178,0.891,0.176,0.886,0.175,0.812,0.175,0.556,0.182,0.117,0.175,0.905,0.194,0.884
0.555,0.96,0.182,0.891,0.177,0.886,0.176,0.812,0.176,0.556,0.183,0.117,0.176,0.905,0.195,0.884
0.556,0.96,0.185,0.891,0.178,0.886,0.177,0.813,0.177,0.557,0.184,0.117,0.177,0.905,0.196,0.884
0.557,0.96,0.186,0.891,0.179,0.886,0.178,0.813,0.178,0.557,0.185,0.117,0.178,0.906,0.197,0.884
0.558,0.96,0.187,0.891,0.18,0.887,0.179,0.813,0.179,0.557,0.186,0.118,0.179,0.906,0.198,0.884
0.559,0.961,0.188,0.891,0.181,0.887,0.18,0.814,0.18,0.557,0.187,0.118,0.18,0.906,0.199,0.884
0.56,0.961,0.189,0.891,0.182,0.887,0.181,0.814,0.181,0.558,0.188,0.118,0.181,0.906,0.2,0.884
0.561,0.961,0.19,0.891,0.183,0.887,0.182,0.814,0.182,0.558,0.189,0.119,0.182,0.907,0.201,0.884
0.562,0.961,0.191,0.892,0.184,0.887,0.183,0.815,0.183,0.558,0.19,0.119,0.183,0.907,0.202,0.884
0.563,0.961,0.192,0.892,0.185,0.887,0.184,0.815,0.184,0.558,0.191,0.12,0.184,0.907,0.203,0.884
0.564,0.961,0.193,0.892,0.186,0.887,0.185,0.815,0.185,0.558,0.192,0.12,0.185,0.907,0.204,0.884
0.565,0.961,0.194,0.892,0.187,0.887,0.186,0.815,0.186,0.558,0.193,0.12,0.186,0.907,0.205,0.885
0.566,0.961,0.195,0.892,0.188,0.888,0.187,0.815,0.187,0.559,0.194,0.121,0.187,0.907,0.206,0.885
0.567,0.961,0.196,0.892,0.189,0.888,0.188,0.816,0.188,0.559,0.195,0.121,0.188,0.907,0.207,0.885
0.568,0.961,0.197,0.892,0.19,0.888,0.189,0.816,0.189,0.559,0.196,0.121,0.189,0.907,0.208,0.885
0.569,0.961,0.198,0.893,0.191,0.888,0.19,0.816,0.19,0.559,0.197,0.122,0.19,0.908,0.209,0.885
0.57,0.961,0.199,0.893,0.192,0.888,0.191,0.817,0.191,0.56,0.198,0.123,0.191,0.908,0.21,0.886
0.571,0.961,0.2,0.893,0.193,0.888,0.192,0.818,0.192,0.56,0.199,0.123,0.192,0.908,0.211,0.886
0.572,0.961,0.201,0.893,0.194,0.888,0.193,0.82,0.193,0.561,0.2,0.123,0.193,0.908,0.212,0.886
0.573,0.961,0.202,0.894,0.195,0.889,0.194,0.824,0.194,0.563,0.201,0.124,0.194,0.909,0.213,0.888
0.574,0.961,0.203,0.894,0.196,0.889,0.195,0.828,0.195,0.565,0.202,0.125,0.195,0.909,0.214,0.888
0.575,0.961,0.204,0.894,0.197,0.889,0.196,0.832,0.196,0.568,0.203,0.126,0.196,0.909,0.215,0.888
0.576,0.961,0.205,0.894,0.198,0.889,0.197,0.834,0.197,0.571,0.205,0.127,0.197,0.909,0.216,0.888
0.577,0.961,0.206,0.895,0.199,0.889,0.198,0.838,0.198,0.572,0.206,0.128,0.198,0.909,0.217,0.888
0.578,0.961,0.207,0.895,0.2,0.889,0.199,0.842,0.199,0.573,0.207,0.128,0.199,0.909,0.218,0.888
0.579,0.961,0.208,0.896,0.201,0.889,0.2,0.846,0.2,0.581,0.208,0.129,0.2,0.91,0.22,0.888
0.58,0.961,0.209,0.896,0.202,0.89,0.201,0.85,0.201,0.598,0.209,0.131,0.201,0.91,0.223,0.888
0.581,0.961,0.21,0.896,0.203,0.89,0.202,0.853,0.202,0.621,0.21,0.131,0.202,0.91,0.228,0.889
0.582,0.961,0.211,0.897,0.204,0.89,0.203,0.855,0.203,0.644,0.211,0.131,0.203,0.91,0.23,0.889
0.583,0.961,0.212,0.897,0.205,0.89,0.204,0.857,0.204,0.671,0.212,0.132,0.204,0.91,0.231,0.889
0.584,0.962,0.213,0.897,0.206,0.89,0.205,0.857,0.205,0.692,0.213,0.133,0.205,0.911,0.232,0.889
0.585,0.962,0.214,0.898,0.207,0.891,0.206,0.858,0.206,0.706,0.214,0.134,0.206,0.911,0.233,0.89
0.586,0.962,0.215,0.898,0.208,0.891,0.207,0.858,0.207,0.715,0.215,0.134,0.207,0.911,0.234,0.89
0.587,0.962,0.216,0.899,0.209,0.891,0.208,0.859,0.208,0.722,0.216,0.135,0.208,0.911,0.235,0.891
0.588,0.962,0.217,0.899,0.21,0.891,0.209,0.859,0.209,0.728,0.218,0.136,0.209,0.911,0.236,0.891
0.589,0.962,0.218,0.9,0.218,0.892,0.21,0.859,0.21,0.733,0.219,0.192,0.21,0.911,0.237,0.891
0.59,0.962,0.219,0.9,0.219,0.892,0.211,0.86,0.211,0.739,0.22,0.192,0.211,0.911,0.238,0.892
0.591,0.962,0.22,0.9,0.22,0.892,0.212,0.86,0.212,0.743,0.221,0.192,0.212,0.911,0.239,0.892
0.592,0.962,0.221,0.901,0.221,0.892,0.213,0.86,0.213,0.747,0.222,0.192,0.213,0.911,0.24,0.892
0.593,0.962,0.222,0.901,0.222,0.892,0.214,0.86,0.214,0.751,0.223,0.193,0.214,0.911,0.241,0.893
0.594,0.962,0.223,0.901,0.223,0.892,0.215,0.86,0.215,0.754,0.224,0.193,0.215,0.911,0.242,0.893
0.595,0.962,0.224,0.901,0.224,0.892,0.216,0.86,0.216,0.757,0.225,0.193,0.216,0.912,0.243,0.894
0.596,0.962,0.225,0.902,0.225,0.892,0.217,0.861,0.217,0.759,0.226,0.193,0.217,0.912,0.244,0.895
0.597,0.962,0.226,0.902,0.226,0.892,0.218,0.861,0.218,0.762,0.227,0.193,0.218,0.912,0.245,0.896
0.598,0.962,0.227,0.902,0.227,0.892,0.219,0.861,0.219,0.765,0.229,0.194,0.219,0.912,0.246,0.896
0.599,0.962,0.228,0.903,0.228,0.892,0.22,0.861,0.22,0.768,0.23,0.195,0.22,0.912,0.247,0.897
0.6,0.962,0.229,0.903,0.229,0.893,0.221,0.862,0.221,0.77,0.231,0.195,0.221,0.912,0.248,0.898
0.601,0.962,0.23,0.904,0.23,0.893,0.222,0.862,0.222,0.77,0.232,0.195,0.222,0.912,0.249,0.898
0.602,0.962,0.231,0.904,0.231,0.893,0.223,0.862,0.223,0.772,0.233,0.195,0.223,0.912,0.25,0.899
0.603,0.962,0.232,0.904,0.232,0.893,0.224,0.862,0.224,0.775,0.234,0.195,0.224,0.912,0.251,0.899
0.604,0.963,0.233,0.904,0.233,0.893,0.225,0.862,0.225,0.776,0.235,0.195,0.225,0.912,0.252,0.9
0.605,0.963,0.234,0.905,0.234,0.893,0.226,0.863,0.226,0.778,0.236,0.195,0.226,0.912,0.253,0.9
0.606,0.963,0.235,0.905,0.235,0.893,0.227,0.863,0.227,0.78,0.237,0.196,0.227,0.912,0.254,0.9
0.607,0.963,0.236,0.905,0.236,0.893,0.228,0.863,0.228,0.782,0.238,0.197,0.228,0.912,0.255,0.9
0.608,0.963,0.237,0.905,0.237,0.893,0.229,0.863,0.229,0.784,0.239,0.197,0.229,0.912,0.256,0.9
0.609,0.963,0.238,0.905,0.238,0.893,0.23,0.863,0.23,0.785,0.24,0.198,0.23,0.912,0.257,0.9
0.61,0.963,0.239,0.906,0.239,0.894,0.231,0.864,0.231,0.787,0.241,0.198,0.231,0.912,0.258,0.9
0.611,0.963,0.24,0.906,0.24,0.894,0.232,0.864,0.232,0.789,0.242,0.199,0.232,0.912,0.259,0.901
0.612,0.963,0.241,0.906,0.241,0.894,0.233,0.864,0.233,0.79,0.243,0.2,0.233,0.912,0.26,0.901
0.613,0.966,0.242,0.906,0.242,0.894,0.234,0.865,0.234,0.791,0.244,0.201,0.234,0.912,0.261,0.901
0.614,0.966,0.243,0.906,0.243,0.894,0.235,0.865,0.235,0.793,0.245,0.202,0.235,0.913,0.262,0.901
0.615,0.966,0.244,0.906,0.244,0.894,0.236,0.866,0.236,0.794,0.246,0.203,0.236,0.913,0.263,0.902
0.616,0.967,0.245,0.906,0.245,0.895,0.237,0.868,0.237,0.795,0.247,0.206,0.237,0.913,0.264,0.902
0.617,0.967,0.246,0.906,0.246,0.895,0.238,0.874,0.238,0.796,0.248,0.208,0.238,0.913,0.265,0.902
0.618,0.967,0.247,0.906,0.247,0.895,0.239,0.881,0.239,0.797,0.249,0.209,0.239,0.913,0.266,0.902
0.619,0.967,0.248,0.907,0.248,0.895,0.24,0.892,0.24,0.798,0.25,0.21,0.24,0.913,0.267,0.902
0.62,0.967,0.249,0.907,0.249,0.895,0.241,0.899,0.241,0.8,0.251,0.21,0.241,0.913,0.268,0.902
0.621,0.967,0.25,0.907,0.25,0.895,0.242,0.905,0.242,0.801,0.252,0.211,0.242,0.913,0.269,0.903
0.622,0.968,0.251,0.907,0.251,0.895,0.243,0.908,0.243,0.802,0.253,0.211,0.243,0.913,0.27,0.903
0.623,0.968,0.252,0.907,0.252,0.895,0.244,0.91,0.244,0.803,0.254,0.212,0.244,0.913,0.271,0.903
0.624,0.968,0.253,0.908,0.253,0.896,0.245,0.911,0.245,0.805,0.255,0.212,0.245,0.913,0.272,0.903
0.625,0.968,0.254,0.908,0.254,0.896,0.246,0.912,0.246,0.806,0.256,0.213,0.246,0.914,0.273,0.903
0.626,0.968,0.255,0.908,0.255,0.896,0.247,0.913,0.247,0.807,0.257,0.214,0.247,0.914,0.274,0.904
0.627,0.968,0.256,0.908,0.256,0.896,0.248,0.914,0.248,0.808,0.258,0.216,0.248,0.914,0.275,0.904
0.628,0.968,0.257,0.908,0.257,0.896,0.249,0.915,0.249,0.809,0.259,0.217,0.249,0.914,0.276,0.904
0.629,0.969,0.258,0.908,0.258,0.896,0.25,0.916,0.25,0.81,0.26,0.217,0.25,0.914,0.277,0.904
0.63,0.969,0.259,0.908,0.259,0.896,0.251,0.917,0.251,0.811,0.261,0.218,0.251,0.914,0.278,0.904
0.631,0.969,0.26,0.908,0.26,0.896,0.252,0.917,0.252,0.811,0.262,0.218,0.252,0.914,0.279,0.904
0.632,0.969,0.261,0.909,0.261,0.896,0.253,0.918,0.253,0.812,0.263,0.219,0.253,0.914,0.28,0.905
0.633,0.969,0.262,0.909,0.262,0.897,0.254,0.919,0.254,0.812,0.265,0.219,0.254,0.914,0.281,0.905
0.634,0.97,0.263,0.909,0.263,0.897,0.255,0.919,0.255,0.813,0.266,0.343,0.255,0.914,0.282,0.905
0.635,0.97,0.264,0.909,0.264,0.897,0.256,0.92,0.256,0.813,0.267,0.344,0.256,0.915,0.283,0.905
0.636,0.97,0.265,0.909,0.265,0.897,0.257,0.92,0.257,0.813,0.268,0.344,0.257,0.915,0.284,0.905
0.637,0.97,0.266,0.909,0.266,0.897,0.258,0.921,0.258,0.813,0.269,0.344,0.259,0.915,0.285,0.905
0.638,0.97,0.267,0.91,0.267,0.897,0.259,0.921,0.259,0.813,0.27,0.344,0.26,0.915,0.286,0.906
0.639,0.97,0.268,0.91,0.268,0.898,0.26,0.921,0.26,0.813,0.271,0.345,0.261,0.915,0.287,0.906
0.64,0.97,0.269,0.91,0.269,0.898,0.261,0.921,0.261,0.813,0.272,0.345,0.262,0.915,0.288,0.906
0.641,0.97,0.27,0.91,0.27,0.898,0.262,0.921,0.262,0.813,0.273,0.345,0.263,0.915,0.289,0.906
0.642,0.97,0.271,0.91,0.271,0.898,0.263,0.922,0.263,0.813,0.274,0.345,0.264,0.915,0.29,0.906
0.643,0.97,0.272,0.91,0.272,0.898,0.264,0.922,0.264,0.813,0.275,0.345,0.265,0.915,0.291,0.906
0.644,0.971,0.273,0.91,0.273,0.898,0.265,0.922,0.265,0.814,0.276,0.346,0.266,0.915,0.292,0.906
0.645,0.971,0.274,0.911,0.274,0.899,0.266,0.923,0.266,0.814,0.277,0.346,0.267,0.915,0.293,0.906
0.646,0.971,0.275,0.911,0.275,0.899,0.267,0.923,0.267,0.814,0.278,0.346,0.268,0.915,0.294,0.906
0.647,0.971,0.276,0.911,0.276,0.899,0.268,0.923,0.268,0.814,0.279,0.347,0.269,0.915,0.295,0.906
0.648,0.971,0.277,0.911,0.277,0.899,0.269,0.923,0.269,0.814,0.28,0.347,0.27,0.915,0.296,0.906
0.649,0.971,0.278,0.911,0.278,0.899,0.27,0.923,0.27,0.815,0.281,0.347,0.271,0.915,0.298,0.906
0.65,0.971,0.279,0.912,0.279,0.899,0.271,0.924,0.271,0.815,0.282,0.347,0.272,0.915,0.299,0.906
0.651,0.971,0.28,0.912,0.28,0.899,0.272,0.924,0.272,0.816,0.283,0.347,0.273,0.915,0.3,0.906
0.652,0.971,0.281,0.912,0.281,0.899,0.273,0.924,0.273,0.816,0.284,0.347,0.274,0.915,0.301,0.907
0.653,0.971,0.282,0.912,0.282,0.899,0.274,0.924,0.274,0.817,0.285,0.348,0.275,0.915,0.302,0.907
0.654,0.971,0.283,0.912,0.283,0.9,0.275,0.925,0.275,0.818,0.286,0.348,0.276,0.915,0.303,0.907
0.655,0.971,0.284,0.912,0.284,0.902,0.276,0.925,0.276,0.819,0.287,0.348,0.277,0.915,0.304,0.907
0.656,0.971,0.285,0.913,0.285,0.902,0.277,0.925,0.277,0.819,0.288,0.348,0.278,0.915,0.305,0.907
0.657,0.971,0.286,0.913,0.286,0.902,0.278,0.925,0.278,0.82,0.289,0.348,0.279,0.915,0.306,0.907
0.658,0.972,0.287,0.913,0.287,0.902,0.279,0.925,0.279,0.821,0.29,0.348,0.28,0.915,0.307,0.907
0.659,0.972,0.288,0.913,0.288,0.902,0.28,0.925,0.28,0.821,0.291,0.348,0.281,0.915,0.308,0.907
0.66,0.972,0.289,0.913,0.289,0.903,0.281,0.925,0.281,0.822,0.292,0.348,0.282,0.915,0.309,0.907
0.661,0.972,0.29,0.913,0.29,0.903,0.282,0.926,0.282,0.823,0.293,0.349,0.283,0.915,0.31,0.907
0.662,0.972,0.291,0.914,0.291,0.903,0.283,0.926,0.283,0.824,0.294,0.349,0.284,0.915,0.311,0.907
0.663,0.972,0.292,0.914,0.292,0.903,0.284,0.926,0.284,0.824,0.295,0.349,0.285,0.915,0.312,0.908
0.664,0.972,0.293,0.914,0.293,0.903,0.285,0.926,0.285,0.825,0.296,0.35,0.286,0.915,0.313,0.908
0.665,0.972,0.294,0.914,0.294,0.903,0.286,0.926,0.286,0.826,0.297,0.35,0.287,0.915,0.315,0.908
0.666,0.972,0.295,0.914,0.295,0.903,0.287,0.927,0.287,0.826,0.298,0.35,0.288,0.915,0.316,0.908
0.667,0.972,0.296,0.914,0.296,0.903,0.288,0.927,0.288,0.827,0.299,0.35,0.289,0.915,0.317,0.908
0.668,0.973,0.297,0.915,0.297,0.903,0.289,0.927,0.289,0.828,0.3,0.35,0.29,0.915,0.318,0.908
0.669,0.973,0.298,0.915,0.298,0.904,0.29,0.927,0.29,0.829,0.301,0.35,0.291,0.915,0.319,0.908
0.67,0.973,0.299,0.915,0.299,0.904,0.291,0.927,0.291,0.829,0.302,0.35,0.292,0.915,0.32,0.908
0.671,0.973,0.3,0.915,0.3,0.904,0.292,0.927,0.292,0.83,0.303,0.35,0.293,0.915,0.321,0.908
0.672,0.973,0.301,0.915,0.301,0.904,0.293,0.927,0.293,0.831,0.304,0.35,0.294,0.915,0.322,0.908
0.673,0.973,0.302,0.915,0.302,0.904,0.294,0.927,0.294,0.832,0.305,0.35,0.295,0.915,0.324,0.908
0.674,0.973,0.303,0.915,0.303,0.904,0.295,0.928,0.295,0.832,0.306,0.351,0.296,0.916,0.325,0.908
0.675,0.973,0.304,0.915,0.304,0.904,0.296,0.928,0.296,0.833,0.307,0.351,0.297,0.916,0.326,0.908
0.676,0.974,0.305,0.915,0.305,0.904,0.297,0.928,0.297,0.833,0.308,0.351,0.298,0.916,0.327,0.908
0.677,0.974,0.306,0.915,0.306,0.904,0.298,0.928,0.298,0.834,0.309,0.351,0.299,0.916,0.328,0.908
0.678,0.974,0.307,0.915,0.307,0.904,0.299,0.928,0.299,0.835,0.31,0.351,0.3,0.916,0.329,0.908
0.679,0.975,0.308,0.916,0.308,0.904,0.3,0.928,0.3,0.835,0.311,0.351,0.301,0.916,0.33,0.908
0.68,0.975,0.309,0.916,0.309,0.904,0.301,0.928,0.301,0.836,0.312,0.351,0.302,0.916,0.335,0.908
0.681,0.975,0.31,0.916,0.31,0.904,0.302,0.928,0.302,0.836,0.313,0.351,0.303,0.916,0.336,0.908
0.682,0.976,0.311,0.916,0.311,0.904,0.303,0.928,0.303,0.837,0.314,0.351,0.304,0.916,0.337,0.908
0.683,0.976,0.312,0.916,0.312,0.904,0.304,0.929,0.304,0.837,0.315,0.351,0.305,0.916,0.338,0.908
0.684,0.976,0.313,0.916,0.313,0.905,0.305,0.929,0.305,0.838,0.316,0.351,0.306,0.916,0.339,0.909
0.685,0.977,0.314,0.916,0.314,0.905,0.306,0.929,0.306,0.838,0.317,0.351,0.307,0.916,0.34,0.909
0.686,0.977,0.315,0.916,0.315,0.905,0.307,0.929,0.307,0.839,0.318,0.351,0.308,0.916,0.341,0.909
0.687,0.977,0.316,0.917,0.316,0.905,0.308,0.929,0.308,0.839,0.319,0.351,0.309,0.916,0.342,0.91
0.688,0.977,0.317,0.917,0.317,0.905,0.309,0.929,0.309,0.84,0.32,0.352,0.31,0.916,0.343,0.91
0.689,0.977,0.318,0.917,0.318,0.905,0.31,0.929,0.31,0.84,0.321,0.352,0.311,0.916,0.344,0.911
0.69,0.978,0.319,0.917,0.319,0.905,0.311,0.929,0.311,0.841,0.322,0.352,0.312,0.916,0.345,0.912
0.691,0.978,0.32,0.917,0.32,0.906,0.312,0.929,0.312,0.841,0.323,0.352,0.313,0.916,0.346,0.912
0.692,0.978,0.321,0.917,0.321,0.906,0.313,0.93,0.313,0.842,0.324,0.352,0.314,0.916,0.347,0.913
0.693,0.978,0.322,0.917,0.322,0.906,0.314,0.93,0.314,0.842,0.325,0.352,0.315,0.916,0.348,0.913
0.694,0.979,0.323,0.918,0.323,0.906,0.315,0.93,0.315,0.842,0.326,0.352,0.316,0.916,0.349,0.913
0.695,0.979,0.324,0.918,0.324,0.907,0.316,0.93,0.316,0.842,0.327,0.352,0.317,0.916,0.35,0.913
0.696,0.979,0.325,0.918,0.325,0.907,0.317,0.93,0.317,0.842,0.328,0.352,0.318,0.916,0.351,0.913
0.697,0.979,0.326,0.918,0.326,0.907,0.318,0.93,0.318,0.842,0.329,0.352,0.319,0.916,0.352,0.913
0.698,0.979,0.327,0.918,0.327,0.907,0.319,0.93,0.319,0.842,0.33,0.353,0.32,0.916,0.353,0.913
0.699,0.979,0.328,0.919,0.328,0.907,0.32,0.93,0.32,0.843,0.331,0.353,0.321,0.916,0.354,0.914
0.7,0.979,0.329,0.919,0.329,0.907,0.321,0.93,0.321,0.843,0.332,0.353,0.322,0.916,0.355,0.914
0.701,0.979,0.33,0.919,0.33,0.907,0.322,0.93,0.322,0.844,0.333,0.353,0.323,0.916,0.356,0.914
0.702,0.979,0.331,0.919,0.331,0.907,0.323,0.93,0.323,0.845,0.334,0.353,0.324,0.916,0.357,0.915
0.703,0.98,0.332,0.919,0.332,0.907,0.324,0.93,0.324,0.845,0.335,0.353,0.325,0.916,0.358,0.915
0.704,0.98,0.333,0.919,0.333,0.908,0.325,0.931,0.325,0.846,0.336,0.353,0.326,0.916,0.359,0.915
0.705,0.98,0.334,0.92,0.334,0.908,0.326,0.931,0.326,0.846,0.337,0.353,0.327,0.916,0.36,0.915
0.706,0.98,0.335,0.92,0.335,0.908,0.327,0.931,0.327,0.846,0.338,0.353,0.328,0.916,0.361,0.915
0.707,0.98,0.336,0.92,0.336,0.908,0.328,0.931,0.328,0.847,0.339,0.354,0.329,0.916,0.362,0.915
0.708,0.98,0.337,0.92,0.337,0.908,0.329,0.931,0.329,0.848,0.34,0.354,0.33,0.916,0.363,0.915
0.709,0.98,0.338,0.92,0.338,0.908,0.33,0.931,0.33,0.848,0.341,0.354,0.331,0.916,0.364,0.915
0.71,0.98,0.339,0.92,0.339,0.908,0.331,0.931,0.331,0.849,0.342,0.354,0.332,0.916,0.365,0.915
0.712,0.98,0.34,0.921,0.34,0.908,0.333,0.931,0.332,0.849,0.343,0.355,0.333,0.916,0.366,0.915
0.713,0.98,0.341,0.921,0.341,0.909,0.334,0.931,0.333,0.85,0.344,0.355,0.334,0.916,0.367,0.915
0.714,0.98,0.342,0.921,0.342,0.909,0.335,0.931,0.334,0.85,0.345,0.355,0.335,0.916,0.368,0.915
0.715,0.98,0.343,0.921,0.343,0.909,0.336,0.931,0.335,0.851,0.346,0.355,0.336,0.916,0.369,0.915
0.716,0.98,0.344,0.921,0.344,0.909,0.338,0.931,0.336,0.851,0.347,0.355,0.337,0.916,0.37,0.915
0.717,0.98,0.345,0.921,0.345,0.909,0.339,0.931,0.337,0.852,0.348,0.357,0.338,0.916,0.371,0.916
0.718,0.98,0.346,0.921,0.346,0.909,0.34,0.931,0.338,0.852,0.349,0.357,0.339,0.916,0.373,0.916
0.719,0.98,0.347,0.922,0.347,0.91,0.341,0.932,0.339,0.852,0.35,0.357,0.34,0.916,0.375,0.916
0.72,0.98,0.348,0.922,0.348,0.91,0.342,0.932,0.34,0.853,0.351,0.357,0.341,0.916,0.376,0.916
0.721,0.98,0.349,0.922,0.349,0.91,0.343,0.932,0.341,0.853,0.352,0.358,0.342,0.916,0.377,0.916
0.722,0.98,0.35,0.922,0.35,0.91,0.344,0.932,0.342,0.853,0.353,0.358,0.343,0.916,0.379,0.916
0.723,0.98,0.351,0.922,0.351,0.91,0.345,0.932,0.343,0.853,0.354,0.36,0.344,0.916,0.38,0.916
0.724,0.98,0.352,0.922,0.352,0.911,0.346,0.932,0.344,0.854,0.355,0.361,0.345,0.916,0.381,0.916
0.725,0.98,0.353,0.923,0.353,0.911,0.347,0.932,0.345,0.854,0.356,0.362,0.346,0.916,0.382,0.916
0.726,0.98,0.354,0.923,0.354,0.911,0.348,0.932,0.346,0.854,0.357,0.362,0.347,0.916,0.383,0.916
0.727,0.98,0.355,0.923,0.355,0.911,0.349,0.932,0.347,0.855,0.359,0.362,0.348,0.916,0.384,0.916
0.728,0.98,0.356,0.923,0.356,0.911,0.35,0.932,0.348,0.855,0.36,0.362,0.349,0.916,0.385,0.916
0.729,0.98,0.357,0.924,0.357,0.911,0.351,0.932,0.349,0.855,0.361,0.362,0.35,0.916,0.386,0.916
0.73,0.981,0.358,0.924,0.358,0.911,0.352,0.932,0.35,0.856,0.362,0.362,0.351,0.916,0.388,0.916
0.731,0.981,0.359,0.924,0.359,0.911,0.353,0.933,0.351,0.856,0.364,0.362,0.352,0.916,0.389,0.916
0.732,0.981,0.36,0.924,0.36,0.911,0.354,0.933,0.352,0.856,0.365,0.362,0.353,0.916,0.39,0.916
0.733,0.981,0.361,0.925,0.361,0.911,0.355,0.933,0.353,0.856,0.366,0.362,0.354,0.916,0.392,0.916
0.734,0.981,0.362,0.925,0.362,0.911,0.356,0.933,0.354,0.857,0.367,0.363,0.355,0.916,0.393,0.916
0.735,0.981,0.363,0.925,0.363,0.911,0.357,0.933,0.355,0.857,0.368,0.363,0.356,0.916,0.395,0.916
0.736,0.981,0.364,0.925,0.364,0.911,0.358,0.933,0.356,0.857,0.369,0.363,0.357,0.917,0.397,0.917
0.737,0.981,0.365,0.925,0.365,0.912,0.359,0.933,0.357,0.857,0.37,0.363,0.358,0.917,0.398,0.917
0.738,0.981,0.366,0.926,0.366,0.912,0.36,0.933,0.358,0.858,0.371,0.363,0.359,0.917,0.399,0.917
0.741,0.982,0.367,0.926,0.367,0.912,0.361,0.933,0.359,0.858,0.372,0.363,0.36,0.917,0.4,0.917
0.742,0.982,0.368,0.926,0.368,0.912,0.362,0.933,0.36,0.858,0.373,0.364,0.361,0.917,0.401,0.917
0.743,0.982,0.369,0.926,0.369,0.912,0.363,0.933,0.361,0.858,0.374,0.364,0.362,0.917,0.402,0.918
0.745,0.982,0.37,0.926,0.37,0.912,0.364,0.933,0.362,0.859,0.375,0.364,0.363,0.918,0.403,0.918
0.746,0.982,0.371,0.926,0.371,0.912,0.365,0.934,0.363,0.859,0.376,0.364,0.364,0.918,0.404,0.919
0.747,0.982,0.372,0.926,0.372,0.912,0.366,0.934,0.364,0.859,0.377,0.364,0.365,0.918,0.405,0.92
0.748,0.982,0.373,0.927,0.373,0.912,0.367,0.934,0.365,0.86,0.378,0.364,0.366,0.918,0.406,0.92
0.749,0.982,0.374,0.927,0.374,0.912,0.368,0.934,0.366,0.86,0.379,0.364,0.367,0.918,0.407,0.92
0.75,0.982,0.375,0.927,0.375,0.912,0.369,0.934,0.367,0.861,0.38,0.364,0.368,0.918,0.408,0.92
0.751,0.982,0.376,0.927,0.376,0.912,0.37,0.934,0.368,0.861,0.381,0.364,0.369,0.918,0.409,0.92
0.752,0.982,0.377,0.927,0.377,0.913,0.371,0.934,0.369,0.861,0.382,0.364,0.37,0.918,0.41,0.92
0.753,0.982,0.378,0.928,0.378,0.913,0.372,0.934,0.37,0.862,0.383,0.365,0.371,0.918,0.411,0.92
0.754,0.982,0.379,0.928,0.379,0.913,0.373,0.934,0.371,0.862,0.384,0.365,0.372,0.918,0.412,0.92
0.755,0.982,0.38,0.928,0.38,0.913,0.374,0.934,0.372,0.862,0.385,0.365,0.373,0.918,0.413,0.92
0.756,0.982,0.381,0.928,0.381,0.913,0.375,0.934,0.373,0.862,0.386,0.365,0.374,0.918,0.414,0.92
0.757,0.983,0.382,0.929,0.382,0.913,0.376,0.934,0.374,0.863,0.387,0.365,0.375,0.918,0.415,0.92
0.758,0.983,0.383,0.929,0.383,0.913,0.377,0.934,0.375,0.863,0.388,0.365,0.376,0.918,0.416,0.92
0.759,0.983,0.384,0.929,0.384,0.913,0.378,0.934,0.376,0.863,0.389,0.365,0.377,0.918,0.417,0.92
0.76,0.983,0.385,0.929,0.385,0.913,0.379,0.934,0.377,0.864,0.39,0.365,0.378,0.918,0.418,0.92
0.761,0.983,0.386,0.929,0.386,0.913,0.38,0.934,0.378,0.864,0.391,0.365,0.379,0.918,0.419,0.92
0.762,0.983,0.387,0.929,0.387,0.913,0.381,0.934,0.379,0.864,0.392,0.365,0.38,0.918,0.42,0.921
0.763,0.983,0.388,0.929,0.388,0.913,0.382,0.934,0.38,0.865,0.393,0.365,0.381,0.918,0.421,0.921
0.764,0.983,0.389,0.929,0.389,0.913,0.383,0.934,0.381,0.865,0.394,0.365,0.382,0.918,0.422,0.921
0.765,0.983,0.39,0.93,0.39,0.913,0.384,0.934,0.382,0.865,0.395,0.365,0.383,0.919,0.423,0.921
0.766,0.983,0.391,0.93,0.391,0.913,0.385,0.934,0.383,0.866,0.396,0.366,0.384,0.919,0.424,0.921
0.767,0.983,0.392,0.93,0.392,0.913,0.386,0.934,0.384,0.866,0.397,0.366,0.385,0.919,0.425,0.921
0.768,0.983,0.393,0.93,0.393,0.913,0.387,0.934,0.385,0.866,0.398,0.366,0.386,0.919,0.426,0.921
0.769,0.983,0.394,0.93,0.394,0.913,0.388,0.934,0.386,0.867,0.399,0.366,0.387,0.919,0.427,0.921
0.77,0.983,0.395,0.93,0.395,0.913,0.389,0.934,0.387,0.867,0.4,0.366,0.388,0.919,0.428,0.921
0.771,0.983,0.396,0.931,0.396,0.913,0.39,0.934,0.388,0.868,0.401,0.415,0.389,0.919,0.429,0.922
0.772,0.983,0.397,0.931,0.397,0.913,0.391,0.934,0.389,0.868,0.402,0.415,0.39,0.92,0.43,0.922
1.0,1.0,0.398,0.931,0.398,0.913,0.392,0.934,0.39,0.868,0.403,0.415,0.391,0.92,0.431,0.922
,,0.399,0.931,0.399,0.913,0.393,0.934,0.391,0.868,0.404,0.423,0.392,0.92,0.433,0.922
,,0.4,0.931,0.4,0.913,0.394,0.934,0.392,0.869,0.405,0.423,0.393,0.92,0.434,0.922
,,0.401,0.931,0.401,0.913,0.395,0.934,0.393,0.869,0.406,0.423,0.394,0.92,0.435,0.922
,,0.402,0.932,0.402,0.914,0.396,0.934,0.394,0.869,0.407,0.423,0.395,0.92,0.436,0.922
,,0.403,0.932,0.403,0.914,0.397,0.934,0.395,0.87,0.408,0.423,0.396,0.92,0.437,0.922
,,0.404,0.932,0.404,0.914,0.398,0.934,0.396,0.87,0.409,0.423,0.397,0.92,0.438,0.922
,,0.405,0.932,0.405,0.914,0.399,0.934,0.397,0.87,0.41,0.423,0.398,0.92,0.439,0.922
,,0.406,0.932,0.406,0.914,0.4,0.934,0.398,0.87,0.411,0.423,0.399,0.92,0.44,0.922
,,0.407,0.932,0.407,0.914,0.401,0.934,0.399,0.871,0.412,0.423,0.4,0.92,0.441,0.923
,,0.408,0.932,0.408,0.914,0.402,0.934,0.4,0.871,0.413,0.424,0.401,0.92,0.442,0.923
,,0.409,0.933,0.409,0.914,0.403,0.934,0.401,0.871,0.414,0.424,0.402,0.92,0.443,0.923
,,0.41,0.933,0.41,0.914,0.404,0.934,0.402,0.872,0.415,0.424,0.403,0.92,0.444,0.923
,,0.411,0.933,0.411,0.914,0.405,0.934,0.403,0.872,0.416,0.424,0.404,0.92,0.445,0.923
,,0.412,0.933,0.412,0.914,0.406,0.935,0.404,0.872,0.417,0.424,0.405,0.92,0.446,0.923
,,0.413,0.933,0.413,0.914,0.407,0.935,0.405,0.872,0.418,0.424,0.406,0.92,0.449,0.923
,,0.414,0.933,0.414,0.914,0.408,0.935,0.406,0.873,0.419,0.424,0.407,0.92,0.45,0.923
,,0.415,0.933,0.415,0.914,0.409,0.935,0.407,0.873,0.42,0.424,0.408,0.92,0.451,0.923
,,0.416,0.933,0.416,0.914,0.41,0.935,0.408,0.873,0.421,0.425,0.409,0.92,0.452,0.923
,,0.417,0.933,0.417,0.914,0.411,0.935,0.409,0.874,0.422,0.425,0.41,0.92,0.454,0.923
,,0.418,0.933,0.418,0.914,0.412,0.935,0.41,0.874,0.423,0.425,0.411,0.92,0.455,0.923
,,0.419,0.934,0.419,0.914,0.413,0.935,0.411,0.874,0.424,0.432,0.412,0.92,0.456,0.923
,,0.42,0.934,0.42,0.914,0.414,0.935,0.412,0.875,0.425,0.432,0.413,0.921,0.458,0.923
,,0.421,0.934,0.421,0.914,0.415,0.935,0.413,0.875,0.426,0.433,0.414,0.921,0.459,0.923
,,0.422,0.934,0.422,0.914,0.416,0.936,0.414,0.876,0.428,0.433,0.415,0.921,0.46,0.923
,,0.423,0.934,0.423,0.914,0.417,0.936,0.415,0.876,0.429,0.433,0.416,0.921,0.461,0.923
,,0.424,0.935,0.424,0.914,0.418,0.936,0.416,0.876,0.43,0.433,0.417,0.921,0.464,0.923
,,0.425,0.935,0.425,0.914,0.419,0.936,0.417,0.877,0.433,0.434,0.418,0.921,0.465,0.923
,,0.426,0.935,0.426,0.914,0.42,0.936,0.418,0.877,0.434,0.434,0.419,0.921,0.466,0.923
,,0.427,0.935,0.427,0.914,0.421,0.937,0.419,0.877,0.436,0.435,0.42,0.921,0.467,0.923
,,0.428,0.935,0.428,0.914,0.422,0.937,0.42,0.878,0.437,0.435,0.421,0.921,0.468,0.923
,,0.429,0.935,0.429,0.914,0.423,0.937,0.421,0.878,0.438,0.435,0.422,0.922,0.47,0.923
,,0.43,0.935,0.43,0.914,0.424,0.937,0.422,0.879,0.44,0.435,0.423,0.923,0.471,0.923
,,0.431,0.935,0.431,0.914,0.425,0.938,0.423,0.879,0.441,0.435,0.424,0.923,0.472,0.923
,,0.432,0.935,0.432,0.914,0.426,0.938,0.424,0.879,0.442,0.435,0.425,0.923,0.473,0.923
,,0.433,0.935,0.433,0.914,0.427,0.938,0.425,0.879,0.443,0.436,0.426,0.923,0.474,0.923
,,0.434,0.935,0.434,0.914,0.428,0.938,0.426,0.88,0.444,0.436,0.427,0.923,0.475,0.923
,,0.435,0.936,0.435,0.915,0.429,0.938,0.427,0.88,0.445,0.436,0.428,0.923,0.476,0.923
,,0.436,0.936,0.436,0.915,0.43,0.938,0.428,0.88,0.446,0.436,0.429,0.923,0.477,0.924
,,0.437,0.936,0.437,0.915,0.431,0.938,0.429,0.88,0.447,0.436,0.43,0.924,0.478,0.924
,,0.438,0.936,0.438,0.915,0.432,0.938,0.43,0.881,0.448,0.436,0.431,0.924,0.479,0.924
,,0.439,0.936,0.439,0.915,0.433,0.938,0.431,0.881,0.449,0.436,0.432,0.924,0.48,0.924
,,0.44,0.936,0.44,0.915,0.434,0.938,0.432,0.882,0.45,0.436,0.433,0.924,0.481,0.924
,,0.441,0.936,0.441,0.915,0.435,0.938,0.433,0.882,0.451,0.436,0.434,0.925,0.482,0.924
,,0.442,0.936,0.442,0.915,0.436,0.938,0.434,0.882,0.452,0.5,0.435,0.925,0.483,0.924
,,0.443,0.936,0.443,0.915,0.437,0.938,0.435,0.882,0.453,0.5,0.436,0.925,0.484,0.924
,,0.444,0.936,0.444,0.916,0.438,0.938,0.436,0.883,0.456,0.501,0.437,0.925,0.485,0.924
,,0.445,0.937,0.445,0.916,0.439,0.938,0.437,0.883,0.457,0.501,0.438,0.925,0.486,0.924
,,0.446,0.937,0.446,0.916,0.44,0.939,0.438,0.883,0.458,0.501,0.439,0.925,0.487,0.924
,,0.447,0.937,0.447,0.916,0.441,0.939,0.439,0.883,0.459,0.501,0.44,0.925,0.488,0.924
,,0.448,0.937,0.448,0.916,0.442,0.939,0.44,0.884,0.46,0.502,0.441,0.925,0.489,0.925
,,0.449,0.937,0.449,0.916,0.443,0.939,0.441,0.884,0.461,0.502,0.442,0.925,0.49,0.925
,,0.45,0.937,0.45,0.916,0.444,0.939,0.442,0.884,0.462,0.503,0.443,0.925,0.491,0.925
,,0.451,0.937,0.451,0.916,0.445,0.939,0.443,0.884,0.463,0.503,0.444,0.925,0.492,0.925
,,0.452,0.937,0.452,0.916,0.446,0.94,0.444,0.884,0.464,0.503,0.445,0.925,0.493,0.925
,,0.453,0.937,0.453,0.916,0.447,0.94,0.445,0.885,0.465,0.503,0.446,0.926,0.494,0.925
,,0.454,0.937,0.454,0.916,0.448,0.94,0.446,0.885,0.466,0.504,0.447,0.928,0.495,0.925
,,0.455,0.937,0.455,0.917,0.449,0.941,0.447,0.885,0.467,0.504,0.448,0.928,0.496,0.925
,,0.456,0.937,0.456,0.917,0.45,0.941,0.448,0.886,0.468,0.504,0.449,0.93,0.497,0.925
,,0.457,0.937,0.457,0.917,0.451,0.941,0.449,0.886,0.469,0.504,0.45,0.931,0.498,0.926
,,0.458,0.937,0.458,0.917,0.452,0.941,0.45,0.886,0.47,0.504,0.451,0.933,0.499,0.926
,,0.459,0.937,0.459,0.918,0.453,0.942,0.451,0.886,0.471,0.504,0.452,0.934,0.5,0.926
,,0.46,0.938,0.46,0.918,0.454,0.942,0.452,0.886,0.472,0.504,0.453,0.934,0.502,0.927
,,0.461,0.938,0.461,0.918,0.455,0.943,0.453,0.887,0.473,0.504,0.454,0.935,0.51,0.927
,,0.462,0.938,0.462,0.918,0.456,0.943,0.454,0.887,0.474,0.505,0.455,0.935,0.511,0.927
,,0.463,0.938,0.463,0.918,0.457,0.944,0.455,0.887,0.475,0.505,0.456,0.935,0.512,0.927
,,0.464,0.938,0.464,0.918,0.458,0.944,0.456,0.887,0.476,0.505,0.457,0.935,0.513,0.927
,,0.465,0.938,0.465,0.919,0.459,0.944,0.457,0.887,0.477,0.505,0.458,0.935,0.514,0.927
,,0.466,0.938,0.466,0.919,0.46,0.944,0.458,0.888,0.478,0.505,0.459,0.935,0.515,0.927
,,0.467,0.938,0.467,0.919,0.461,0.944,0.459,0.888,0.479,0.505,0.46,0.935,0.516,0.928
,,0.468,0.938,0.468,0.919,0.462,0.944,0.46,0.888,0.48,0.505,0.461,0.935,0.517,0.928
,,0.469,0.938,0.469,0.92,0.463,0.944,0.461,0.888,0.481,0.505,0.462,0.935,0.518,0.928
,,0.47,0.939,0.47,0.92,0.464,0.944,0.462,0.889,0.482,0.507,0.463,0.935,0.519,0.928
,,0.471,0.939,0.471,0.921,0.465,0.945,0.463,0.889,0.483,0.507,0.464,0.935,0.52,0.928
,,0.472,0.939,0.472,0.921,0.466,0.945,0.464,0.889,0.484,0.507,0.465,0.935,0.521,0.928
,,0.473,0.939,0.473,0.921,0.467,0.945,0.465,0.889,0.485,0.507,0.466,0.935,0.522,0.928
,,0.474,0.939,0.474,0.921,0.468,0.945,0.466,0.889,0.486,0.507,0.467,0.935,0.523,0.929
,,0.475,0.939,0.475,0.922,0.469,0.945,0.467,0.89,0.487,0.507,0.468,0.935,0.524,0.929
,,0.476,0.94,0.476,0.922,0.47,0.945,0.468,0.89,0.488,0.507,0.469,0.935,0.525,0.929
,,0.477,0.94,0.477,0.922,0.471,0.945,0.469,0.89,0.489,0.507,0.47,0.935,0.526,0.929
,,0.478,0.94,0.478,0.922,0.473,0.945,0.47,0.89,0.49,0.507,0.471,0.935,0.527,0.929
,,0.479,0.94,0.479,0.922,0.474,0.945,0.472,0.891,0.491,0.507,0.472,0.935,0.528,0.929
,,0.48,0.94,0.48,0.922,0.475,0.945,0.473,0.891,0.492,0.507,0.473,0.935,0.529,0.929
,,0.481,0.94,0.481,0.923,0.476,0.945,0.474,0.891,0.493,0.508,0.474,0.935,0.53,0.93
,,0.482,0.94,0.482,0.923,0.477,0.945,0.475,0.891,0.494,0.508,0.475,0.935,0.531,0.93
,,0.483,0.94,0.483,0.923,0.478,0.945,0.476,0.891,0.495,0.508,0.476,0.935,0.532,0.93
,,0.484,0.941,0.484,0.923,0.479,0.945,0.477,0.892,0.496,0.509,0.477,0.936,0.533,0.93
,,0.485,0.941,0.485,0.923,0.48,0.945,0.478,0.892,0.497,0.51,0.478,0.936,0.534,0.93
,,0.486,0.941,0.486,0.924,0.481,0.946,0.479,0.892,0.498,0.51,0.479,0.936,0.535,0.93
,,0.487,0.941,0.487,0.924,0.482,0.946,0.48,0.892,0.5,0.511,0.48,0.936,0.536,0.93
,,0.488,0.941,0.488,0.924,0.483,0.946,0.481,0.893,0.501,0.511,0.481,0.937,0.537,0.93
,,0.489,0.941,0.489,0.924,0.484,0.946,0.482,0.893,0.502,0.517,0.482,0.937,0.538,0.931
,,0.49,0.941,0.49,0.924,0.485,0.946,0.483,0.893,0.503,0.517,0.483,0.938,0.539,0.931
,,0.491,0.942,0.491,0.924,0.486,0.946,0.484,0.893,0.504,0.517,0.484,0.94,0.54,0.931
,,0.492,0.942,0.492,0.924,0.487,0.946,0.485,0.894,0.505,0.518,0.485,0.94,0.541,0.931
,,0.493,0.942,0.493,0.925,0.488,0.946,0.486,0.894,0.507,0.519,0.486,0.94,0.542,0.931
,,0.494,0.942,0.494,0.925,0.489,0.946,0.487,0.894,0.508,0.519,0.487,0.941,0.543,0.931
,,0.495,0.942,0.495,0.926,0.49,0.947,0.488,0.895,0.509,0.519,0.488,0.941,0.544,0.931
,,0.496,0.943,0.496,0.926,0.491,0.947,0.489,0.895,0.51,0.52,0.489,0.941,0.545,0.932
,,0.497,0.943,0.497,0.926,0.492,0.947,0.49,0.895,0.511,0.52,0.49,0.941,0.546,0.932
,,0.498,0.943,0.498,0.927,0.493,0.947,0.491,0.895,0.512,0.52,0.491,0.941,0.547,0.932
,,0.499,0.943,0.499,0.928,0.494,0.947,0.492,0.896,0.513,0.52,0.492,0.941,0.548,0.932
,,0.5,0.943,0.5,0.928,0.495,0.947,0.493,0.896,0.514,0.52,0.493,0.941,0.549,0.932
,,0.501,0.944,0.501,0.929,0.496,0.947,0.494,0.896,0.515,0.52,0.494,0.941,0.55,0.932
,,0.502,0.944,0.502,0.93,0.497,0.947,0.495,0.896,0.517,0.52,0.495,0.942,0.551,0.932
,,0.503,0.944,0.503,0.931,0.5,0.947,0.496,0.896,0.518,0.52,0.496,0.942,0.552,0.933
,,0.504,0.944,0.504,0.932,0.503,0.948,0.497,0.896,0.519,0.521,0.497,0.942,0.553,0.933
,,0.505,0.944,0.505,0.932,0.504,0.948,0.498,0.897,0.52,0.521,0.498,0.942,0.554,0.933
,,0.506,0.944,0.506,0.933,0.505,0.948,0.499,0.897,0.521,0.521,0.499,0.942,0.555,0.933
,,0.507,0.944,0.507,0.934,0.506,0.948,0.5,0.897,0.522,0.521,0.5,0.942,0.556,0.933
,,0.508,0.944,0.508,0.934,0.507,0.948,0.501,0.897,0.523,0.521,0.501,0.942,0.557,0.933
,,0.509,0.945,0.509,0.935,0.508,0.948,0.502,0.898,0.524,0.521,0.502,0.942,0.558,0.933
,,0.51,0.945,0.51,0.935,0.509,0.948,0.503,0.898,0.525,0.521,0.503,0.942,0.559,0.933
,,0.511,0.945,0.511,0.935,0.51,0.948,0.504,0.898,0.527,0.522,0.504,0.942,0.56,0.933
,,0.512,0.945,0.512,0.936,0.511,0.948,0.505,0.898,0.528,0.522,0.505,0.942,0.561,0.933
,,0.513,0.945,0.513,0.936,0.512,0.948,0.506,0.898,0.529,0.522,0.506,0.942,0.562,0.933
,,0.514,0.945,0.514,0.937,0.513,0.948,0.507,0.898,0.53,0.522,0.507,0.942,0.563,0.934
,,0.515,0.946,0.515,0.937,0.514,0.948,0.508,0.898,0.531,0.522,0.508,0.942,0.564,0.934
,,0.516,0.946,0.516,0.937,0.515,0.948,0.509,0.898,0.532,0.555,0.509,0.942,0.565,0.934
,,0.517,0.946,0.517,0.937,0.516,0.948,0.51,0.898,0.533,0.555,0.51,0.942,0.566,0.934
,,0.518,0.946,0.518,0.937,0.517,0.948,0.511,0.899,0.534,0.555,0.511,0.942,0.567,0.934
,,0.519,0.946,0.519,0.938,0.518,0.949,0.512,0.899,0.535,0.556,0.512,0.942,0.568,0.934
,,0.52,0.946,0.52,0.938,0.519,0.949,0.513,0.899,0.536,0.556,0.513,0.943,0.569,0.934
,,0.521,0.947,0.521,0.938,0.52,0.95,0.514,0.899,0.537,0.556,0.514,0.943,0.57,0.935
,,0.522,0.947,0.522,0.939,0.521,0.95,0.515,0.899,0.538,0.556,0.515,0.943,0.571,0.935
,,0.523,0.947,0.523,0.939,0.522,0.95,0.516,0.899,0.539,0.556,0.516,0.943,0.572,0.935
,,0.524,0.947,0.524,0.94,0.523,0.95,0.517,0.9,0.54,0.556,0.517,0.943,0.573,0.935
,,0.525,0.947,0.525,0.941,0.524,0.95,0.518,0.9,0.541,0.556,0.518,0.943,0.574,0.936
,,0.526,0.947,0.526,0.941,0.525,0.95,0.519,0.9,0.542,0.556,0.519,0.944,0.575,0.936
,,0.527,0.947,0.527,0.942,0.526,0.95,0.52,0.9,0.543,0.557,0.52,0.944,0.576,0.936
,,0.528,0.947,0.528,0.942,0.527,0.95,0.521,0.9,0.544,0.557,0.521,0.944,0.577,0.936
,,0.529,0.948,0.529,0.943,0.528,0.95,0.522,0.9,0.545,0.557,0.522,0.944,0.578,0.936
,,0.53,0.948,0.53,0.944,0.529,0.95,0.523,0.901,0.546,0.557,0.523,0.945,0.579,0.937
,,0.531,0.949,0.531,0.944,0.53,0.95,0.524,0.901,0.547,0.557,0.524,0.945,0.58,0.937
,,0.532,0.949,0.532,0.945,0.531,0.95,0.525,0.901,0.548,0.557,0.525,0.945,0.581,0.937
,,0.533,0.949,0.533,0.945,0.532,0.95,0.526,0.901,0.549,0.558,0.526,0.945,0.582,0.937
,,0.534,0.949,0.534,0.945,0.533,0.95,0.527,0.901,0.55,0.558,0.527,0.945,0.583,0.937
,,0.535,0.95,0.535,0.946,0.534,0.95,0.528,0.901,0.551,0.558,0.528,0.946,0.584,0.938
,,0.536,0.95,0.536,0.946,0.535,0.95,0.529,0.901,0.552,0.558,0.529,0.946,0.585,0.938
,,0.537,0.95,0.537,0.946,0.536,0.951,0.53,0.902,0.553,0.558,0.53,0.946,0.586,0.938
,,0.538,0.95,0.538,0.947,0.537,0.951,0.531,0.902,0.554,0.558,0.531,0.946,0.587,0.938
,,0.539,0.95,0.539,0.947,0.538,0.951,0.532,0.902,0.555,0.558,0.532,0.946,0.588,0.938
,,0.54,0.95,0.54,0.947,0.539,0.951,0.533,0.902,0.556,0.559,0.533,0.946,0.589,0.938
,,0.541,0.95,0.541,0.947,0.54,0.951,0.534,0.902,0.557,0.559,0.534,0.946,0.59,0.938
,,0.542,0.951,0.542,0.947,0.541,0.951,0.535,0.902,0.558,0.559,0.535,0.947,0.591,0.938
,,0.543,0.951,0.543,0.948,0.542,0.951,0.536,0.902,0.559,0.559,0.536,0.947,0.592,0.938
,,0.544,0.951,0.544,0.948,0.543,0.951,0.537,0.902,0.561,0.559,0.537,0.947,0.593,0.939
,,0.545,0.951,0.545,0.948,0.544,0.951,0.538,0.903,0.562,0.559,0.538,0.947,0.594,0.939
,,0.546,0.951,0.546,0.948,0.545,0.951,0.539,0.903,0.563,0.56,0.539,0.947,0.595,0.939
,,0.547,0.951,0.547,0.948,0.546,0.951,0.54,0.903,0.564,0.56,0.54,0.947,0.596,0.939
,,0.548,0.951,0.548,0.948,0.547,0.951,0.541,0.903,0.565,0.56,0.541,0.947,0.597,0.939
,,0.549,0.951,0.549,0.949,0.548,0.951,0.542,0.903,0.566,0.56,0.542,0.947,0.598,0.939
,,0.55,0.951,0.55,0.949,0.549,0.951,0.543,0.904,0.567,0.56,0.543,0.947,0.599,0.939
,,0.551,0.952,0.551,0.949,0.55,0.951,0.544,0.904,0.568,0.56,0.544,0.947,0.6,0.939
,,0.552,0.952,0.552,0.949,0.551,0.951,0.545,0.904,0.569,0.561,0.545,0.947,0.601,0.939
,,0.553,0.952,0.553,0.949,0.552,0.951,0.546,0.904,0.57,0.561,0.546,0.947,0.602,0.939
,,0.554,0.952,0.554,0.95,0.553,0.951,0.547,0.904,0.571,0.562,0.547,0.947,0.603,0.94
,,0.555,0.952,0.555,0.95,0.554,0.951,0.548,0.904,0.572,0.562,0.548,0.947,0.604,0.94
,,0.556,0.952,0.556,0.95,0.555,0.951,0.549,0.904,0.573,0.563,0.549,0.947,0.605,0.94
,,0.557,0.952,0.557,0.95,0.556,0.951,0.55,0.905,0.574,0.563,0.55,0.947,0.606,0.94
,,0.558,0.952,0.558,0.951,0.557,0.951,0.551,0.905,0.575,0.563,0.551,0.947,0.607,0.94
,,0.559,0.953,0.559,0.951,0.558,0.951,0.552,0.905,0.576,0.563,0.552,0.947,0.608,0.94
,,0.56,0.953,0.56,0.951,0.559,0.952,0.553,0.905,0.577,0.563,0.553,0.947,0.609,0.94
,,0.561,0.953,0.561,0.951,0.56,0.952,0.554,0.906,0.578,0.563,0.554,0.948,0.61,0.94
,,0.562,0.953,0.562,0.951,0.561,0.952,0.555,0.906,0.579,0.564,0.555,0.948,0.611,0.94
,,0.563,0.953,0.563,0.952,0.562,0.952,0.556,0.906,0.581,0.564,0.556,0.948,0.612,0.94
,,0.564,0.953,0.564,0.952,0.563,0.952,0.557,0.906,0.582,0.564,0.557,0.948,0.613,0.941
,,0.565,0.953,0.565,0.952,0.564,0.952,0.558,0.907,0.584,0.564,0.558,0.948,0.614,0.941
,,0.566,0.953,0.566,0.952,0.565,0.952,0.559,0.907,0.585,0.564,0.559,0.948,0.615,0.941
,,0.567,0.953,0.567,0.952,0.566,0.952,0.56,0.907,0.586,0.564,0.56,0.948,0.616,0.941
,,0.568,0.953,0.568,0.952,0.567,0.952,0.561,0.907,0.587,0.564,0.561,0.948,0.617,0.941
,,0.569,0.954,0.569,0.953,0.568,0.952,0.562,0.908,0.588,0.564,0.562,0.948,0.618,0.941
,,0.57,0.954,0.57,0.953,0.569,0.952,0.563,0.908,0.589,0.564,0.563,0.948,0.619,0.941
,,0.571,0.954,0.571,0.953,0.57,0.952,0.564,0.908,0.59,0.565,0.564,0.948,0.62,0.941
,,0.572,0.954,0.572,0.953,0.571,0.952,0.565,0.908,0.591,0.565,0.565,0.948,0.621,0.942
,,0.573,0.954,0.573,0.953,0.572,0.952,0.566,0.909,0.592,0.565,0.566,0.948,0.622,0.942
,,0.574,0.954,0.574,0.954,0.573,0.952,0.567,0.909,0.593,0.565,0.567,0.948,0.623,0.942
,,0.575,0.954,0.575,0.954,0.574,0.952,0.568,0.909,0.594,0.565,0.568,0.948,0.624,0.942
,,0.576,0.955,0.576,0.954,0.575,0.952,0.569,0.909,0.595,0.565,0.569,0.948,0.625,0.942
,,0.577,0.955,0.577,0.954,0.576,0.952,0.57,0.91,0.597,0.565,0.57,0.949,0.626,0.942
,,0.578,0.955,0.578,0.954,0.577,0.952,0.571,0.91,0.598,0.565,0.571,0.949,0.627,0.942
,,0.579,0.955,0.579,0.954,0.578,0.952,0.572,0.91,0.599,0.565,0.572,0.949,0.628,0.943
,,0.58,0.955,0.58,0.954,0.579,0.952,0.573,0.911,0.6,0.565,0.573,0.949,0.629,0.943
,,0.581,0.955,0.581,0.954,0.58,0.952,0.574,0.911,0.602,0.565,0.574,0.949,0.63,0.943
,,0.582,0.955,0.582,0.955,0.581,0.952,0.575,0.911,0.603,0.565,0.575,0.949,0.631,0.943
,,0.583,0.955,0.583,0.955,0.582,0.952,0.576,0.911,0.604,0.566,0.576,0.949,0.632,0.943
,,0.584,0.955,0.584,0.955,0.583,0.952,0.577,0.912,0.606,0.566,0.577,0.949,0.633,0.943
,,0.585,0.955,0.585,0.955,0.584,0.952,0.578,0.912,0.607,0.566,0.578,0.949,0.634,0.944
,,0.586,0.956,0.586,0.955,0.585,0.952,0.579,0.912,0.608,0.566,0.579,0.949,0.635,0.944
,,0.587,0.956,0.587,0.955,0.586,0.952,0.58,0.912,0.609,0.566,0.58,0.949,0.636,0.944
,,0.588,0.956,0.588,0.955,0.587,0.952,0.581,0.913,0.61,0.566,0.581,0.949,0.637,0.944
,,0.589,0.956,0.589,0.955,0.588,0.952,0.582,0.913,0.611,0.566,0.582,0.949,0.638,0.944
,,0.59,0.956,0.59,0.955,0.589,0.952,0.583,0.913,0.612,0.567,0.583,0.949,0.639,0.944
,,0.591,0.956,0.591,0.956,0.59,0.952,0.584,0.914,0.613,0.567,0.584,0.949,0.64,0.945
,,0.592,0.957,0.592,0.956,0.591,0.952,0.585,0.914,0.614,0.567,0.585,0.949,0.641,0.945
,,0.593,0.957,0.593,0.956,0.592,0.952,0.586,0.914,0.615,0.567,0.586,0.95,0.642,0.945
,,0.594,0.957,0.594,0.956,0.593,0.952,0.587,0.914,0.616,0.568,0.587,0.95,0.643,0.945
,,0.595,0.957,0.595,0.956,0.594,0.952,0.588,0.914,0.617,0.568,0.588,0.95,0.644,0.945
,,0.596,0.957,0.596,0.956,0.595,0.952,0.589,0.915,0.618,0.568,0.589,0.95,0.645,0.946
,,0.597,0.957,0.597,0.956,0.596,0.952,0.59,0.915,0.619,0.568,0.59,0.95,0.646,0.946
,,0.598,0.957,0.598,0.956,0.597,0.952,0.591,0.915,0.62,0.568,0.591,0.95,0.647,0.946
,,0.599,0.957,0.599,0.956,0.598,0.952,0.592,0.915,0.621,0.568,0.592,0.95,0.648,0.946
,,0.6,0.957,0.6,0.957,0.599,0.952,0.593,0.915,0.622,0.569,0.593,0.95,0.649,0.946
,,0.601,0.957,0.601,0.957,0.6,0.952,0.594,0.916,0.623,0.569,0.594,0.95,0.65,0.946
,,0.602,0.957,0.602,0.957,0.601,0.952,0.595,0.916,0.624,0.569,0.595,0.95,0.651,0.947
,,0.603,0.958,0.603,0.957,0.602,0.952,0.596,0.916,0.625,0.569,0.596,0.95,0.652,0.947
,,0.604,0.958,0.604,0.957,0.603,0.952,0.597,0.917,0.626,0.569,0.597,0.95,0.653,0.947
,,0.605,0.958,0.605,0.957,0.604,0.952,0.598,0.917,0.627,0.569,0.598,0.951,0.654,0.947
,,0.606,0.958,0.606,0.958,0.605,0.952,0.599,0.917,0.628,0.569,0.599,0.951,0.655,0.947
,,0.607,0.958,0.607,0.958,0.606,0.952,0.6,0.917,0.629,0.569,0.6,0.951,0.656,0.948
,,0.608,0.958,0.608,0.958,0.607,0.952,0.601,0.918,0.63,0.569,0.601,0.951,0.657,0.948
,,0.609,0.958,0.609,0.959,0.608,0.952,0.602,0.918,0.631,0.569,0.602,0.951,0.658,0.948
,,0.61,0.959,0.61,0.959,0.609,0.952,0.603,0.918,0.632,0.57,0.603,0.951,0.659,0.948
,,0.611,0.959,0.611,0.959,0.61,0.952,0.604,0.919,0.633,0.57,0.604,0.951,0.66,0.948
,,0.612,0.959,0.612,0.959,0.611,0.952,0.605,0.919,0.634,0.57,0.605,0.951,0.661,0.948
,,0.613,0.959,0.613,0.96,0.612,0.952,0.606,0.919,0.635,0.57,0.606,0.951,0.662,0.948
,,0.614,0.959,0.614,0.96,0.613,0.953,0.607,0.919,0.636,0.57,0.607,0.951,0.663,0.948
,,0.615,0.959,0.615,0.96,0.614,0.953,0.608,0.92,0.637,0.57,0.608,0.951,0.664,0.948
,,0.616,0.959,0.616,0.96,0.615,0.953,0.609,0.92,0.641,0.57,0.609,0.951,0.665,0.949
,,0.617,0.959,0.617,0.96,0.616,0.953,0.61,0.92,0.642,0.57,0.61,0.951,0.666,0.949
,,0.618,0.96,0.618,0.96,0.617,0.953,0.611,0.92,0.643,0.57,0.611,0.951,0.667,0.949
,,0.619,0.96,0.619,0.961,0.618,0.953,0.612,0.92,0.644,0.57,0.612,0.951,0.668,0.949
,,0.62,0.96,0.62,0.961,0.619,0.953,0.613,0.921,0.645,0.57,0.613,0.951,0.669,0.949
,,0.621,0.96,0.621,0.961,0.62,0.953,0.614,0.921,0.646,0.57,0.614,0.951,0.67,0.949
,,0.622,0.96,0.622,0.961,0.621,0.954,0.615,0.921,0.647,0.57,0.615,0.951,0.671,0.95
,,0.623,0.96,0.623,0.962,0.622,0.954,0.616,0.921,0.648,0.571,0.616,0.952,0.672,0.95
,,0.624,0.96,0.624,0.962,0.623,0.954,0.617,0.921,0.649,0.571,0.617,0.952,0.673,0.95
,,0.625,0.961,0.625,0.962,0.624,0.954,0.618,0.922,0.65,0.571,0.618,0.952,0.674,0.95
,,0.626,0.961,0.626,0.962,0.625,0.954,0.619,0.922,0.651,0.571,0.619,0.952,0.675,0.95
,,0.627,0.961,0.627,0.962,0.626,0.954,0.62,0.922,0.652,0.571,0.62,0.952,0.676,0.951
,,0.628,0.961,0.628,0.962,0.627,0.954,0.621,0.922,0.653,0.571,0.621,0.952,0.677,0.951
,,0.629,0.962,0.629,0.962,0.628,0.954,0.622,0.923,0.654,0.571,0.622,0.952,0.678,0.951
,,0.63,0.963,0.63,0.962,0.629,0.954,0.623,0.923,0.655,0.571,0.623,0.952,0.679,0.951
,,0.631,0.963,0.631,0.962,0.63,0.955,0.624,0.923,0.656,0.571,0.624,0.952,0.68,0.951
,,0.632,0.963,0.632,0.963,0.631,0.955,0.625,0.923,0.657,0.571,0.625,0.953,0.681,0.951
,,0.633,0.963,0.633,0.963,0.632,0.955,0.626,0.924,0.658,0.571,0.626,0.953,0.682,0.951
,,0.634,0.964,0.634,0.963,0.633,0.955,0.627,0.924,0.659,0.571,0.627,0.953,0.683,0.951
,,0.635,0.964,0.635,0.963,0.634,0.955,0.628,0.924,0.66,0.572,0.628,0.953,0.684,0.951
,,0.636,0.964,0.636,0.963,0.635,0.955,0.629,0.924,0.661,0.572,0.629,0.953,0.685,0.952
,,0.637,0.964,0.637,0.963,0.636,0.955,0.63,0.925,0.662,0.572,0.63,0.953,0.686,0.952
,,0.638,0.964,0.638,0.963,0.637,0.956,0.631,0.925,0.663,0.572,0.631,0.953,0.687,0.952
,,0.639,0.964,0.639,0.963,0.638,0.956,0.632,0.925,0.664,0.572,0.632,0.953,0.688,0.952
,,0.64,0.964,0.64,0.963,0.639,0.956,0.633,0.925,0.665,0.572,0.633,0.953,0.689,0.952
,,0.641,0.964,0.641,0.963,0.64,0.956,0.634,0.926,0.666,0.573,0.634,0.953,0.69,0.953
,,0.642,0.965,0.642,0.963,0.641,0.956,0.635,0.926,0.667,0.573,0.635,0.953,0.691,0.953
,,0.643,0.965,0.643,0.963,0.642,0.956,0.636,0.927,0.668,0.573,0.636,0.953,0.692,0.953
,,0.644,0.965,0.644,0.964,0.643,0.956,0.637,0.927,0.669,0.573,0.637,0.954,0.693,0.953
,,0.645,0.965,0.645,0.964,0.644,0.956,0.638,0.927,0.67,0.573,0.638,0.954,0.694,0.953
,,0.646,0.965,0.646,0.964,0.645,0.956,0.639,0.927,0.671,0.573,0.639,0.954,0.695,0.954
,,0.647,0.965,0.647,0.964,0.646,0.956,0.64,0.928,0.672,0.574,0.64,0.954,0.696,0.954
,,0.648,0.965,0.648,0.964,0.647,0.956,0.641,0.928,0.673,0.574,0.641,0.954,0.697,0.954
,,0.649,0.965,0.649,0.964,0.648,0.956,0.642,0.928,0.674,0.574,0.642,0.954,0.698,0.954
,,0.65,0.965,0.65,0.964,0.649,0.956,0.643,0.929,0.675,0.574,0.643,0.954,0.699,0.954
,,0.651,0.965,0.651,0.964,0.65,0.956,0.644,0.929,0.676,0.575,0.644,0.954,0.7,0.955
,,0.652,0.965,0.652,0.964,0.651,0.956,0.645,0.929,0.677,0.575,0.645,0.954,0.701,0.955
,,0.653,0.965,0.653,0.964,0.652,0.956,0.646,0.93,0.678,0.575,0.646,0.954,0.702,0.955
,,0.654,0.966,0.654,0.964,0.653,0.956,0.647,0.93,0.679,0.575,0.647,0.954,0.703,0.955
,,0.655,0.966,0.655,0.964,0.654,0.956,0.648,0.93,0.68,0.575,0.648,0.954,0.704,0.955
,,0.656,0.966,0.656,0.964,0.655,0.956,0.649,0.931,0.681,0.575,0.649,0.955,0.705,0.956
,,0.657,0.966,0.657,0.964,0.656,0.956,0.65,0.931,0.682,0.575,0.65,0.955,0.706,0.956
,,0.658,0.966,0.658,0.964,0.657,0.956,0.651,0.931,0.683,0.575,0.651,0.955,0.707,0.956
,,0.659,0.966,0.659,0.964,0.658,0.956,0.652,0.932,0.684,0.576,0.652,0.955,0.708,0.956
,,0.66,0.966,0.66,0.964,0.659,0.956,0.653,0.932,0.685,0.576,0.653,0.955,0.709,0.956
,,0.661,0.966,0.661,0.964,0.66,0.956,0.654,0.932,0.686,0.576,0.654,0.955,0.71,0.957
,,0.662,0.967,0.662,0.964,0.661,0.956,0.655,0.932,0.687,0.576,0.655,0.955,0.711,0.957
,,0.663,0.967,0.663,0.964,0.662,0.956,0.656,0.932,0.688,0.576,0.656,0.955,0.712,0.957
,,0.664,0.967,0.664,0.964,0.664,0.956,0.657,0.933,0.69,0.576,0.657,0.955,0.713,0.957
,,0.665,0.967,0.665,0.964,0.666,0.956,0.658,0.933,0.691,0.576,0.658,0.955,0.714,0.957
,,0.666,0.967,0.666,0.964,0.667,0.956,0.659,0.933,0.692,0.576,0.659,0.955,0.715,0.957
,,0.667,0.967,0.667,0.964,0.668,0.956,0.66,0.934,0.694,0.577,0.66,0.955,0.716,0.958
,,0.668,0.967,0.668,0.964,0.669,0.956,0.661,0.934,0.695,0.577,0.661,0.956,0.717,0.958
,,0.669,0.967,0.669,0.964,0.67,0.956,0.662,0.934,0.696,0.577,0.662,0.956,0.718,0.958
,,0.67,0.967,0.67,0.964,0.671,0.956,0.663,0.935,0.697,0.577,0.663,0.956,0.719,0.958
,,0.671,0.967,0.671,0.964,0.672,0.956,0.664,0.935,0.698,0.577,0.664,0.956,0.72,0.958
,,0.672,0.967,0.672,0.964,0.673,0.956,0.665,0.935,0.699,0.578,0.665,0.956,0.721,0.959
,,0.673,0.968,0.673,0.965,0.674,0.956,0.666,0.935,0.7,0.578,0.666,0.956,0.722,0.959
,,0.674,0.968,0.674,0.965,0.675,0.956,0.667,0.936,0.701,0.578,0.667,0.956,0.723,0.959
,,0.675,0.968,0.675,0.965,0.676,0.956,0.668,0.936,0.702,0.582,0.668,0.956,0.724,0.959
,,0.676,0.968,0.676,0.965,0.677,0.957,0.669,0.936,0.703,0.582,0.669,0.956,0.725,0.959
,,0.677,0.968,0.677,0.965,0.678,0.957,0.67,0.936,0.704,0.586,0.67,0.956,0.726,0.959
,,0.678,0.968,0.678,0.965,0.679,0.957,0.671,0.936,0.705,0.586,0.671,0.956,0.727,0.96
,,0.679,0.968,0.68,0.965,0.68,0.957,0.672,0.937,0.706,0.586,0.672,0.956,0.728,0.96
,,0.68,0.968,0.682,0.965,0.681,0.957,0.673,0.937,0.707,0.586,0.673,0.957,0.729,0.96
,,0.681,0.968,0.683,0.965,0.682,0.957,0.674,0.937,0.708,0.586,0.674,0.957,0.73,0.96
,,0.682,0.968,0.684,0.965,0.683,0.957,0.675,0.937,0.709,0.586,0.675,0.957,0.731,0.96
,,0.683,0.969,0.685,0.965,0.684,0.957,0.676,0.938,0.71,0.589,0.676,0.957,0.732,0.96
,,0.684,0.969,0.686,0.965,0.685,0.957,0.677,0.938,0.711,0.59,0.677,0.957,0.733,0.961
,,0.685,0.969,0.687,0.965,0.686,0.957,0.678,0.938,0.712,0.591,0.678,0.957,0.734,0.961
,,0.686,0.969,0.688,0.967,0.687,0.957,0.679,0.938,0.713,0.592,0.679,0.957,0.735,0.961
,,0.687,0.969,0.689,0.967,0.688,0.957,0.68,0.938,0.714,0.592,0.68,0.957,0.736,0.961
,,0.688,0.969,0.69,0.967,0.689,0.957,0.681,0.939,0.715,0.593,0.681,0.957,0.737,0.961
,,0.689,0.969,0.691,0.967,0.69,0.957,0.682,0.939,0.716,0.593,0.682,0.957,0.738,0.961
,,0.69,0.97,0.692,0.967,0.691,0.957,0.683,0.939,0.717,0.593,0.683,0.957,0.739,0.962
,,0.691,0.97,0.693,0.967,0.692,0.957,0.684,0.94,0.718,0.593,0.684,0.958,0.74,0.962
,,0.692,0.97,0.694,0.967,0.693,0.957,0.685,0.94,0.719,0.593,0.685,0.958,0.741,0.962
,,0.693,0.97,0.695,0.967,0.694,0.957,0.686,0.94,0.72,0.594,0.686,0.958,0.742,0.962
,,0.694,0.97,0.696,0.968,0.695,0.957,0.687,0.94,0.721,0.596,0.687,0.958,0.743,0.962
,,0.695,0.97,0.697,0.968,0.696,0.957,0.688,0.941,0.722,0.596,0.688,0.958,0.744,0.962
,,0.696,0.97,0.698,0.968,0.697,0.957,0.689,0.941,0.723,0.596,0.689,0.958,0.745,0.963
,,0.697,0.97,0.699,0.968,0.698,0.957,0.69,0.941,0.724,0.596,0.69,0.959,0.746,0.963
,,0.698,0.97,0.7,0.968,0.699,0.957,0.691,0.941,0.725,0.596,0.691,0.959,0.747,0.963
,,0.699,0.97,0.701,0.968,0.7,0.957,0.692,0.941,0.726,0.597,0.692,0.959,0.748,0.963
,,0.7,0.971,0.702,0.968,0.701,0.957,0.693,0.942,0.727,0.597,0.693,0.959,0.749,0.963
,,0.701,0.971,0.703,0.968,0.702,0.957,0.694,0.942,0.728,0.597,0.694,0.959,0.75,0.963
,,0.702,0.971,0.704,0.968,0.703,0.957,0.695,0.942,0.729,0.598,0.695,0.959,0.751,0.963
,,0.704,0.971,0.705,0.968,0.704,0.957,0.696,0.942,0.73,0.598,0.696,0.96,0.752,0.964
,,0.705,0.971,0.706,0.969,0.705,0.957,0.697,0.943,0.731,0.598,0.697,0.96,0.753,0.964
,,0.706,0.971,0.707,0.969,0.706,0.957,0.698,0.943,0.732,0.598,0.698,0.96,0.754,0.964
,,0.707,0.971,0.708,0.969,0.707,0.957,0.699,0.943,0.733,0.598,0.699,0.96,0.755,0.964
,,0.708,0.971,0.709,0.969,0.708,0.957,0.7,0.943,0.734,0.599,0.7,0.96,0.756,0.964
,,0.709,0.971,0.71,0.969,0.709,0.957,0.701,0.944,0.735,0.63,0.701,0.96,0.757,0.964
,,0.71,0.971,0.711,0.969,0.71,0.957,0.702,0.944,0.736,0.63,0.702,0.96,0.758,0.965
,,0.711,0.971,0.712,0.969,0.711,0.957,0.703,0.944,0.737,0.631,0.703,0.96,0.759,0.965
,,0.712,0.971,0.713,0.969,0.712,0.957,0.704,0.944,0.738,0.631,0.704,0.96,0.76,0.965
,,0.713,0.972,0.714,0.969,0.713,0.957,0.705,0.945,0.739,0.631,0.705,0.96,0.761,0.965
,,0.714,0.972,0.715,0.97,0.714,0.957,0.706,0.945,0.74,0.631,0.706,0.96,0.762,0.965
,,0.715,0.972,0.716,0.97,0.715,0.957,0.707,0.945,0.741,0.631,0.707,0.961,0.763,0.965
,,0.716,0.972,0.717,0.97,0.716,0.957,0.708,0.945,0.742,0.631,0.708,0.961,0.764,0.966
,,0.717,0.972,0.718,0.97,0.717,0.957,0.709,0.946,0.743,0.632,0.709,0.961,0.765,0.966
,,0.718,0.972,0.719,0.97,0.718,0.957,0.71,0.946,0.744,0.632,0.71,0.961,0.766,0.966
,,0.719,0.972,0.72,0.97,0.719,0.957,0.711,0.946,0.745,0.632,0.711,0.961,0.767,0.966
,,0.72,0.972,0.721,0.97,0.72,0.958,0.712,0.946,0.746,0.632,0.712,0.961,0.768,0.966
,,0.721,0.972,0.722,0.971,0.721,0.958,0.713,0.946,0.747,0.652,0.713,0.961,0.769,0.967
,,0.722,0.972,0.723,0.971,0.722,0.958,0.714,0.946,0.748,0.653,0.714,0.961,0.77,0.967
,,0.723,0.973,0.724,0.971,0.723,0.958,0.715,0.947,0.749,0.653,0.715,0.961,0.771,0.967
,,0.724,0.973,0.725,0.971,0.724,0.958,0.716,0.947,0.75,0.653,0.716,0.961,0.772,0.967
,,0.725,0.973,0.726,0.971,0.725,0.958,0.717,0.947,0.752,0.654,0.717,0.961,0.773,0.967
,,0.726,0.973,0.727,0.972,0.726,0.958,0.718,0.948,0.753,0.654,0.718,0.961,0.774,0.967
,,0.727,0.973,0.728,0.972,0.727,0.958,0.719,0.948,0.754,0.654,0.719,0.961,0.775,0.967
,,0.728,0.973,0.729,0.972,0.728,0.958,0.72,0.948,0.755,0.654,0.72,0.961,0.776,0.968
,,0.729,0.973,0.73,0.972,0.729,0.958,0.721,0.948,0.756,0.654,0.721,0.961,0.777,0.968
,,0.73,0.973,0.731,0.972,0.73,0.958,0.722,0.948,0.757,0.654,0.722,0.961,0.778,0.968
,,0.731,0.973,0.732,0.972,0.731,0.958,0.723,0.948,0.758,0.654,0.723,0.961,0.779,0.968
,,0.732,0.973,0.733,0.972,0.732,0.958,0.724,0.949,0.759,0.654,0.724,0.961,0.78,0.968
,,0.733,0.973,0.734,0.972,0.733,0.959,0.725,0.949,0.76,0.655,0.725,0.961,0.781,0.969
,,0.734,0.974,0.735,0.972,0.734,0.959,0.726,0.949,0.761,0.655,0.726,0.961,0.782,0.969
,,0.735,0.974,0.736,0.972,0.735,0.959,0.727,0.949,0.762,0.655,0.727,0.961,0.783,0.969
,,0.736,0.974,0.737,0.973,0.736,0.959,0.728,0.949,0.763,0.655,0.728,0.961,0.784,0.969
,,0.737,0.974,0.738,0.973,0.737,0.96,0.729,0.95,0.764,0.656,0.729,0.961,0.785,0.969
,,0.738,0.974,0.739,0.973,0.738,0.96,0.73,0.95,0.765,0.656,0.73,0.961,0.786,0.969
,,0.739,0.974,0.74,0.973,0.739,0.96,0.731,0.95,0.766,0.656,0.731,0.961,0.787,0.969
,,0.74,0.975,0.741,0.973,0.74,0.96,0.732,0.95,0.767,0.769,0.732,0.962,0.788,0.969
,,0.741,0.975,0.742,0.973,0.741,0.96,0.733,0.95,0.768,0.769,0.733,0.962,0.789,0.969
,,0.742,0.975,0.743,0.973,0.742,0.961,0.734,0.951,0.769,0.77,0.734,0.962,0.79,0.969
,,0.743,0.975,0.744,0.973,0.743,0.961,0.735,0.951,0.77,0.77,0.735,0.962,0.791,0.969
,,0.744,0.975,0.745,0.973,0.744,0.961,0.736,0.951,0.771,0.77,0.736,0.962,0.792,0.97
,,0.745,0.975,0.746,0.974,0.745,0.961,0.737,0.951,0.772,0.77,0.737,0.962,0.793,0.97
,,0.746,0.975,0.747,0.974,0.746,0.961,0.738,0.952,0.773,0.77,0.738,0.962,0.794,0.97
,,0.747,0.975,0.748,0.974,0.747,0.961,0.739,0.952,0.774,0.771,0.739,0.962,0.795,0.97
,,0.748,0.975,0.749,0.974,0.748,0.962,0.74,0.952,0.775,0.771,0.74,0.962,0.796,0.97
,,0.749,0.975,0.75,0.974,0.749,0.962,0.741,0.952,0.776,0.771,0.741,0.962,0.797,0.971
,,0.75,0.975,0.751,0.974,0.75,0.962,0.742,0.952,0.777,0.771,0.742,0.963,0.798,0.971
,,0.751,0.975,0.752,0.974,0.751,0.962,0.743,0.953,0.778,0.772,0.743,0.963,0.799,0.971
,,0.752,0.975,0.753,0.975,0.752,0.962,0.744,0.953,0.779,0.772,0.744,0.963,0.8,0.971
,,0.753,0.975,0.754,0.975,0.753,0.962,0.745,0.953,0.78,0.773,0.745,0.963,0.801,0.971
,,0.754,0.975,0.755,0.975,0.754,0.963,0.746,0.953,0.781,0.773,0.746,0.963,0.802,0.971
,,0.755,0.975,0.756,0.975,0.755,0.963,0.747,0.954,0.782,0.773,0.747,0.963,0.803,0.972
,,0.756,0.975,0.757,0.975,0.756,0.963,0.748,0.954,0.783,0.773,0.748,0.963,0.804,0.972
,,0.757,0.975,0.758,0.975,0.757,0.963,0.749,0.954,0.784,0.773,0.749,0.963,0.805,0.972
,,0.758,0.975,0.759,0.975,0.758,0.963,0.75,0.954,0.785,0.773,0.75,0.964,0.806,0.972
,,0.759,0.975,0.76,0.975,0.759,0.963,0.751,0.955,0.786,0.774,0.751,0.964,0.807,0.972
,,0.76,0.976,0.761,0.975,0.76,0.963,0.752,0.955,0.787,0.774,0.752,0.964,0.808,0.972
,,0.761,0.976,0.762,0.975,0.761,0.963,0.753,0.955,0.788,0.784,0.754,0.964,0.809,0.972
,,0.762,0.976,1.0,1.0,0.762,0.963,0.754,0.955,0.789,0.784,0.756,0.964,0.81,0.972
,,0.763,0.976,,,0.763,0.964,0.755,0.955,0.79,0.785,0.757,0.964,0.811,0.972
,,0.764,0.976,,,0.764,0.964,0.756,0.955,0.791,0.785,0.758,0.964,0.812,0.972
,,0.765,0.976,,,0.765,0.964,0.757,0.956,0.792,0.785,0.759,0.964,0.813,0.972
,,0.766,0.976,,,0.766,0.964,0.758,0.956,0.793,0.785,0.761,0.964,0.814,0.973
,,0.767,0.977,,,0.767,0.964,0.759,0.956,0.796,0.785,0.762,0.964,0.815,0.973
,,0.768,0.977,,,0.768,0.965,0.76,0.956,0.797,0.785,0.763,0.964,0.816,0.973
,,0.769,0.977,,,0.769,0.965,0.761,0.956,0.798,0.974,0.764,0.964,0.817,0.973
,,0.77,0.977,,,0.77,0.965,0.762,0.956,0.799,0.974,0.765,0.964,0.818,0.974
,,0.771,0.977,,,0.771,0.965,0.763,0.957,0.8,0.974,0.766,0.964,0.819,0.974
,,0.772,0.978,,,0.772,0.965,0.764,0.957,0.802,0.974,0.767,0.964,0.82,0.974
,,0.773,0.978,,,0.773,0.966,0.765,0.957,0.803,0.975,0.768,0.964,0.821,0.974
,,0.774,0.978,,,0.774,0.966,0.766,0.957,0.804,0.975,0.769,0.964,0.822,0.974
,,0.775,0.978,,,0.775,0.966,0.767,0.957,0.805,0.975,0.77,0.964,0.823,0.974
,,0.776,0.979,,,0.776,0.966,0.768,0.957,0.806,0.975,0.771,0.964,0.824,0.975
,,0.777,0.979,,,0.777,0.966,0.769,0.958,0.807,0.975,0.772,0.964,0.825,0.975
,,0.778,0.979,,,0.778,0.966,0.77,0.958,0.808,0.975,0.773,0.964,0.826,0.975
,,0.779,0.979,,,0.779,0.966,0.771,0.958,0.809,0.976,0.774,0.964,0.827,0.975
,,0.78,0.979,,,0.78,0.967,0.772,0.958,0.81,0.976,0.775,0.964,0.828,0.975
,,0.781,0.98,,,0.781,0.967,0.773,0.958,0.811,0.976,0.776,0.964,0.829,0.976
,,0.782,0.98,,,0.782,0.967,0.774,0.959,0.816,0.976,0.777,0.965,0.83,0.976
,,0.783,0.98,,,0.783,0.967,0.775,0.959,0.817,0.976,0.778,0.965,0.831,0.976
,,0.784,0.98,,,0.784,0.967,0.776,0.959,0.818,0.976,0.779,0.965,0.832,0.976
,,0.785,0.98,,,0.785,0.967,0.777,0.959,0.819,0.977,0.78,0.965,0.833,0.976
,,0.786,0.98,,,0.786,0.968,0.778,0.96,0.82,0.977,0.781,0.965,0.834,0.976
,,0.787,0.98,,,0.787,0.968,0.779,0.96,0.821,0.977,0.782,0.965,0.835,0.976
,,0.788,0.98,,,0.788,0.968,0.78,0.96,0.822,0.977,0.783,0.966,0.836,0.976
,,0.789,0.98,,,0.789,0.968,0.781,0.96,0.823,0.977,0.784,0.966,0.837,0.976
,,0.791,0.98,,,0.79,0.968,0.782,0.96,0.825,0.978,0.785,0.966,0.838,0.976
,,0.792,0.98,,,0.791,0.969,0.783,0.961,0.826,0.978,0.786,0.966,0.839,0.976
,,0.793,0.98,,,0.792,0.969,0.784,0.961,0.827,0.978,0.787,0.966,0.84,0.976
,,0.795,0.98,,,0.793,0.969,0.785,0.961,0.828,0.978,0.788,0.966,0.841,0.977
,,0.796,0.98,,,0.794,0.969,0.786,0.961,0.829,0.978,0.789,0.966,0.842,0.977
,,0.797,0.98,,,0.795,0.969,0.787,0.961,0.83,0.979,0.79,0.967,0.843,0.977
,,0.798,0.98,,,0.796,0.969,0.788,0.961,0.831,0.979,0.791,0.967,0.844,0.977
,,0.799,0.981,,,0.797,0.97,0.789,0.962,0.832,0.979,0.792,0.967,0.845,0.977
,,0.8,0.981,,,0.798,0.97,0.79,0.962,0.833,0.979,0.793,0.967,0.846,0.977
,,0.801,0.981,,,0.799,0.97,0.791,0.962,0.834,0.98,0.794,0.967,0.847,0.977
,,0.802,0.981,,,0.8,0.97,0.792,0.962,0.835,0.98,0.795,0.967,0.848,0.977
,,0.803,0.981,,,0.801,0.97,0.793,0.962,0.836,0.98,0.796,0.967,0.849,0.977
,,0.804,0.981,,,0.802,0.97,0.794,0.962,0.837,0.98,0.797,0.967,0.85,0.978
,,0.805,0.981,,,0.803,0.971,0.795,0.962,0.839,0.98,0.798,0.968,0.851,0.978
,,0.806,0.981,,,0.804,0.971,0.796,0.963,0.84,0.98,0.799,0.968,0.852,0.978
,,0.807,0.981,,,0.805,0.971,0.797,0.963,0.845,0.981,0.8,0.968,0.853,0.978
,,0.808,0.981,,,0.806,0.971,0.798,0.963,0.846,0.981,0.801,0.968,0.854,0.978
,,0.809,0.981,,,0.807,0.971,0.799,0.963,0.847,0.981,0.802,0.968,0.855,0.978
,,0.81,0.981,,,0.808,0.971,0.8,0.964,0.848,0.981,0.803,0.968,0.856,0.978
,,0.811,0.981,,,0.809,0.971,0.801,0.964,0.849,0.982,0.804,0.969,0.857,0.978
,,0.812,0.981,,,0.81,0.972,0.802,0.964,0.854,0.982,0.805,0.969,0.858,0.978
,,0.813,0.981,,,0.811,0.972,0.803,0.964,0.855,0.982,0.806,0.969,0.859,0.978
,,0.814,0.981,,,0.812,0.972,0.804,0.964,0.856,0.982,0.807,0.969,0.86,0.978
,,0.815,0.981,,,0.813,0.972,0.805,0.964,0.857,0.982,0.808,0.969,0.861,0.979
,,0.816,0.981,,,0.814,0.972,0.806,0.965,0.858,0.983,0.809,0.969,0.862,0.979
,,0.817,0.981,,,0.815,0.972,0.807,0.965,0.859,0.983,0.81,0.969,0.863,0.979
,,0.818,0.981,,,0.816,0.972,0.808,0.965,0.86,0.983,0.811,0.97,0.864,0.979
,,0.82,0.981,,,0.817,0.973,0.809,0.965,0.861,0.983,0.812,0.97,0.865,0.979
,,0.821,0.981,,,0.818,0.973,0.81,0.965,0.863,0.984,0.813,0.97,0.866,0.979
,,0.822,0.981,,,0.819,0.973,0.811,0.966,0.864,0.984,0.814,0.97,0.867,0.979
,,0.823,0.981,,,0.82,0.973,0.812,0.966,0.865,0.984,0.815,0.97,0.868,0.979
,,0.824,0.981,,,0.821,0.973,0.813,0.966,0.866,0.984,0.816,0.97,0.869,0.979
,,0.825,0.981,,,0.822,0.973,0.814,0.967,0.867,0.984,0.817,0.971,0.87,0.979
,,0.826,0.981,,,0.823,0.974,0.815,0.967,0.868,0.984,0.818,0.971,0.871,0.979
,,0.827,0.981,,,0.824,0.974,0.816,0.967,0.869,0.984,0.819,0.971,0.872,0.979
,,0.828,0.981,,,0.825,0.974,0.817,0.967,0.87,0.985,0.82,0.971,0.873,0.979
,,0.829,0.981,,,0.826,0.974,0.818,0.967,0.872,0.985,0.821,0.971,0.874,0.979
,,0.832,0.981,,,0.827,0.974,0.819,0.967,0.873,0.985,0.822,0.971,0.875,0.979
,,0.833,0.981,,,0.828,0.975,0.82,0.968,0.874,0.985,0.823,0.972,0.876,0.979
,,0.834,0.981,,,0.829,0.975,0.821,0.968,0.875,0.985,0.824,0.972,0.877,0.979
,,0.835,0.981,,,0.83,0.975,0.822,0.968,0.877,0.985,0.825,0.972,0.878,0.979
,,0.836,0.981,,,0.831,0.975,0.823,0.968,0.878,0.986,0.826,0.972,0.879,0.979
,,0.837,0.981,,,0.832,0.975,0.824,0.968,0.879,0.986,0.827,0.973,0.88,0.979
,,0.838,0.981,,,0.833,0.976,0.825,0.968,0.88,0.986,0.828,0.973,0.881,0.979
,,0.839,0.981,,,0.834,0.976,0.826,0.969,0.881,0.986,0.829,0.973,0.882,0.979
,,0.84,0.981,,,0.835,0.976,0.827,0.969,0.882,0.986,0.83,0.973,0.883,0.979
,,0.841,0.981,,,0.836,0.976,0.828,0.969,0.883,0.986,0.831,0.973,0.884,0.979
,,0.843,0.981,,,0.837,0.976,0.829,0.969,0.884,0.987,0.832,0.973,0.885,0.979
,,0.844,0.981,,,0.838,0.976,0.83,0.97,0.885,0.987,0.833,0.973,0.886,0.979
,,0.845,0.981,,,0.839,0.976,0.831,0.97,0.887,0.987,0.834,0.974,0.887,0.979
,,0.846,0.981,,,0.84,0.976,0.832,0.97,0.888,0.988,0.835,0.974,0.888,0.979
,,0.847,0.981,,,0.841,0.977,0.833,0.97,0.889,0.988,0.836,0.974,0.889,0.979
,,0.848,0.981,,,0.842,0.977,0.834,0.97,0.89,0.988,0.837,0.974,0.89,0.979
,,0.849,0.981,,,0.843,0.977,0.835,0.97,0.891,0.988,0.838,0.974,0.891,0.979
,,0.851,0.981,,,0.844,0.977,0.836,0.971,0.892,0.988,0.839,0.974,0.892,0.979
,,0.852,0.981,,,0.845,0.977,0.837,0.971,0.893,0.988,0.84,0.975,0.893,0.979
,,0.853,0.981,,,0.846,0.977,0.838,0.971,0.894,0.989,0.841,0.975,0.894,0.979
,,0.854,0.981,,,0.847,0.978,0.839,0.971,0.895,0.989,0.842,0.975,0.895,0.979
,,0.855,0.981,,,0.848,0.978,0.84,0.971,0.896,0.989,0.843,0.975,0.896,0.98
,,0.856,0.982,,,0.849,0.978,0.841,0.972,0.897,0.989,0.844,0.975,0.897,0.98
,,0.857,0.982,,,0.85,0.978,0.842,0.972,0.901,0.99,0.845,0.975,0.898,0.98
,,0.858,0.982,,,0.851,0.978,0.843,0.972,0.902,0.99,0.846,0.976,0.899,0.98
,,0.859,0.982,,,0.852,0.978,0.844,0.972,0.903,0.99,0.847,0.976,0.9,0.98
,,0.86,0.982,,,0.853,0.978,0.845,0.972,0.904,0.99,0.848,0.976,0.901,0.98
,,0.861,0.982,,,0.854,0.978,0.846,0.972,0.905,0.99,0.849,0.976,0.902,0.98
,,0.862,0.982,,,0.855,0.978,0.847,0.973,0.906,0.99,0.85,0.976,0.903,0.98
,,0.863,0.982,,,0.856,0.979,0.848,0.973,0.907,0.99,0.851,0.976,0.904,0.98
,,0.864,0.982,,,0.857,0.979,0.849,0.973,0.908,0.99,0.852,0.976,0.905,0.981
,,0.865,0.983,,,0.858,0.979,0.851,0.973,0.909,0.99,0.853,0.977,0.906,0.981
,,0.866,0.983,,,0.859,0.979,0.852,0.973,0.91,0.991,0.854,0.977,0.907,0.981
,,0.867,0.983,,,0.86,0.979,0.853,0.973,0.911,0.991,0.855,0.977,0.908,0.981
,,0.868,0.983,,,0.861,0.979,0.854,0.974,0.912,0.991,0.856,0.977,0.909,0.981
,,0.869,0.983,,,0.862,0.98,0.855,0.974,0.913,0.991,0.857,0.977,0.91,0.981
,,0.87,0.983,,,0.863,0.98,0.856,0.974,0.914,0.991,0.858,0.977,0.911,0.981
,,0.871,0.983,,,0.864,0.98,0.857,0.974,0.915,0.991,0.859,0.978,0.912,0.981
,,0.872,0.984,,,0.865,0.98,0.858,0.975,0.916,0.992,0.86,0.978,0.913,0.981
,,0.873,0.984,,,0.866,0.98,0.859,0.975,0.917,0.992,0.861,0.978,0.914,0.982
,,0.874,0.984,,,0.867,0.98,0.86,0.975,0.918,0.992,0.862,0.978,0.915,0.982
,,0.875,0.984,,,0.868,0.98,0.861,0.975,0.919,0.992,0.863,0.979,0.916,0.982
,,0.876,0.984,,,0.869,0.98,0.862,0.975,0.92,0.992,0.864,0.979,0.917,0.982
,,0.877,0.984,,,0.87,0.98,0.863,0.975,0.925,0.993,0.865,0.979,0.918,0.982
,,0.878,0.985,,,0.871,0.98,0.864,0.975,0.926,0.993,0.866,0.979,0.919,0.982
,,0.879,0.985,,,0.872,0.981,0.865,0.976,0.927,0.993,0.867,0.98,0.92,0.982
,,0.88,0.985,,,0.873,0.981,0.866,0.976,0.928,0.993,0.868,0.98,0.921,0.982
,,0.881,0.985,,,0.874,0.981,0.868,0.976,0.929,0.993,0.869,0.98,0.922,0.983
,,0.882,0.985,,,0.875,0.981,0.869,0.976,0.93,0.993,0.87,0.98,0.923,0.983
,,0.883,0.985,,,0.876,0.981,0.87,0.976,0.931,0.993,0.871,0.98,0.924,0.983
,,0.884,0.985,,,0.877,0.981,0.871,0.977,0.932,0.994,0.872,0.98,0.925,0.984
,,0.885,0.986,,,0.878,0.981,0.872,0.977,0.933,0.994,0.873,0.98,0.926,0.984
,,0.886,0.986,,,0.879,0.982,0.873,0.977,0.934,0.994,0.874,0.98,0.927,0.984
,,0.887,0.986,,,0.88,0.982,0.874,0.977,0.935,0.994,0.875,0.981,0.928,0.984
,,0.888,0.986,,,0.881,0.982,0.875,0.977,0.936,0.994,0.876,0.981,0.929,0.984
,,0.889,0.986,,,0.882,0.982,0.876,0.978,0.937,0.994,0.877,0.981,0.93,0.985
,,0.89,0.986,,,0.883,0.982,0.877,0.978,0.939,0.995,0.878,0.981,0.931,0.985
,,0.891,0.986,,,0.884,0.982,0.878,0.978,0.94,0.995,0.879,0.981,0.932,0.985
,,0.892,0.986,,,0.885,0.982,0.879,0.978,0.941,0.995,0.88,0.981,0.933,0.986
,,0.893,0.986,,,0.886,0.982,0.88,0.978,0.942,0.995,0.881,0.981,0.934,0.986
,,0.894,0.986,,,0.887,0.983,0.881,0.979,0.943,0.995,0.882,0.981,0.935,0.986
,,0.895,0.986,,,0.888,0.983,0.882,0.979,0.944,0.995,0.883,0.982,0.936,0.987
,,0.896,0.986,,,0.889,0.983,0.883,0.979,0.945,0.996,0.884,0.982,0.937,0.987
,,0.897,0.987,,,0.89,0.983,0.884,0.979,0.946,0.996,0.885,0.982,0.938,0.987
,,0.898,0.987,,,0.891,0.983,0.885,0.979,0.947,0.996,0.886,0.982,0.939,0.988
,,0.899,0.987,,,0.892,0.983,0.886,0.98,0.948,0.996,0.887,0.982,0.94,0.988
,,0.9,0.987,,,0.893,0.983,0.887,0.98,0.949,0.996,0.888,0.983,0.941,0.988
,,0.901,0.987,,,0.894,0.983,0.888,0.98,0.95,0.996,0.889,0.983,0.942,0.988
,,0.902,0.988,,,0.895,0.984,0.889,0.98,0.951,0.996,0.89,0.983,0.943,0.988
,,0.903,0.988,,,0.896,0.984,0.89,0.981,0.952,0.997,0.891,0.983,0.944,0.988
,,0.904,0.988,,,0.897,0.984,0.891,0.981,0.953,0.997,0.892,0.983,0.945,0.989
,,0.905,0.988,,,0.898,0.984,0.892,0.981,0.954,0.997,0.893,0.983,0.946,0.989
,,0.906,0.988,,,0.899,0.984,0.893,0.982,0.955,0.997,0.894,0.983,0.947,0.99
,,1.0,1.0,,,0.9,0.984,0.894,0.982,0.959,0.997,0.895,0.984,0.948,0.99
,,,,,,0.901,0.984,0.895,0.982,0.96,0.997,0.896,0.984,0.949,0.99
,,,,,,0.902,0.984,0.896,0.982,1.0,1.0,0.897,0.984,0.95,0.991
,,,,,,0.903,0.985,0.897,0.982,,,0.898,0.984,0.953,0.991
,,,,,,0.904,0.985,0.898,0.983,,,0.899,0.984,0.955,0.991
,,,,,,0.905,0.985,0.899,0.983,,,0.9,0.984,0.956,0.991
,,,,,,0.906,0.985,0.9,0.983,,,0.901,0.985,0.957,0.991
,,,,,,0.907,0.985,0.901,0.983,,,0.902,0.985,0.958,0.992
,,,,,,0.908,0.986,0.902,0.984,,,0.903,0.985,0.959,0.993
,,,,,,0.909,0.986,0.903,0.984,,,0.904,0.985,0.96,0.993
,,,,,,0.91,0.986,0.904,0.984,,,0.905,0.985,0.961,0.994
,,,,,,0.911,0.986,0.905,0.985,,,0.906,0.985,0.962,0.994
,,,,,,0.912,0.986,0.906,0.985,,,0.907,0.986,0.963,0.994
,,,,,,0.913,0.987,0.907,0.985,,,0.908,0.986,0.964,0.995
,,,,,,0.914,0.987,0.908,0.986,,,0.909,0.986,0.965,0.995
,,,,,,0.915,0.987,0.909,0.986,,,0.91,0.986,0.966,0.995
,,,,,,0.916,0.987,0.91,0.986,,,0.911,0.986,0.967,0.995
,,,,,,0.917,0.987,0.911,0.986,,,0.912,0.986,0.968,0.995
,,,,,,0.918,0.988,0.912,0.987,,,0.913,0.986,0.969,0.995
,,,,,,0.919,0.988,0.913,0.987,,,0.914,0.987,0.97,0.995
,,,,,,0.92,0.988,0.914,0.987,,,0.915,0.987,0.971,0.996
,,,,,,0.921,0.988,0.915,0.988,,,0.916,0.987,0.972,0.996
,,,,,,0.922,0.989,0.916,0.988,,,0.917,0.987,0.973,0.996
,,,,,,0.923,0.989,0.917,0.989,,,0.918,0.987,0.974,0.996
,,,,,,0.924,0.989,0.918,0.989,,,0.919,0.987,0.975,0.996
,,,,,,0.925,0.989,0.919,0.99,,,0.92,0.987,0.976,0.996
,,,,,,0.926,0.989,0.92,0.99,,,0.921,0.987,0.977,0.996
,,,,,,0.927,0.989,0.927,0.991,,,0.922,0.988,0.978,0.996
,,,,,,0.928,0.99,0.932,0.991,,,0.923,0.988,0.979,0.996
,,,,,,0.929,0.99,0.937,0.991,,,0.924,0.988,0.98,0.996
,,,,,,0.93,0.99,0.941,0.991,,,0.925,0.988,0.981,0.996
,,,,,,0.931,0.99,0.942,0.991,,,0.926,0.988,0.982,0.997
,,,,,,0.932,0.99,0.943,0.993,,,0.927,0.988,0.983,0.997
,,,,,,0.933,0.991,0.944,0.993,,,0.928,0.988,0.984,0.997
,,,,,,0.934,0.991,0.945,0.993,,,0.929,0.989,0.985,0.997
,,,,,,0.935,0.991,0.946,0.993,,,0.93,0.989,0.986,0.997
,,,,,,0.936,0.991,0.947,0.993,,,0.931,0.989,0.987,0.997
,,,,,,0.937,0.991,0.948,0.993,,,0.932,0.989,0.988,0.997
,,,,,,0.938,0.991,0.949,0.994,,,0.933,0.989,0.989,0.997
,,,,,,0.939,0.991,0.95,0.994,,,0.934,0.989,0.99,0.998
,,,,,,0.94,0.992,0.951,0.994,,,0.935,0.989,0.991,0.998
,,,,,,0.941,0.992,0.952,0.994,,,0.936,0.99,0.992,0.998
,,,,,,0.942,0.992,0.953,0.994,,,0.937,0.99,0.993,0.998
,,,,,,0.943,0.992,0.954,0.994,,,0.938,0.99,0.994,0.999
,,,,,,0.944,0.992,0.955,0.994,,,0.939,0.99,0.995,0.999
,,,,,,0.945,0.992,0.956,0.994,,,0.94,0.99,0.996,0.999
,,,,,,0.946,0.992,0.957,0.995,,,0.941,0.99,0.997,0.999
,,,,,,0.947,0.993,0.958,0.995,,,0.942,0.991,0.998,1.0
,,,,,,0.948,0.993,0.959,0.995,,,0.943,0.991,0.999,1.0
,,,,,,0.949,0.993,0.96,0.995,,,0.944,0.991,1.0,1.0
,,,,,,0.95,0.993,0.961,0.995,,,0.945,0.991,,
,,,,,,0.951,0.993,0.962,0.995,,,0.946,0.991,,
,,,,,,0.952,0.993,0.963,0.995,,,0.947,0.991,,
,,,,,,0.953,0.993,0.964,0.995,,,0.948,0.991,,
,,,,,,0.954,0.994,0.965,0.996,,,0.949,0.991,,
,,,,,,0.955,0.994,0.966,0.996,,,0.95,0.992,,
,,,,,,0.956,0.994,0.967,0.996,,,0.951,0.992,,
,,,,,,0.957,0.994,0.968,0.996,,,0.952,0.992,,
,,,,,,0.958,0.994,0.969,0.996,,,0.953,0.992,,
,,,,,,0.959,0.994,0.97,0.996,,,0.954,0.992,,
,,,,,,0.96,0.994,0.971,0.996,,,0.955,0.992,,
,,,,,,0.961,0.994,0.972,0.996,,,0.956,0.993,,
,,,,,,0.962,0.994,0.973,0.997,,,0.957,0.993,,
,,,,,,0.963,0.995,0.974,0.997,,,0.958,0.993,,
,,,,,,0.964,0.995,0.975,0.997,,,0.959,0.993,,
,,,,,,0.965,0.995,0.976,0.997,,,0.96,0.993,,
,,,,,,0.966,0.995,0.977,0.997,,,0.961,0.993,,
,,,,,,0.967,0.995,0.978,0.998,,,0.962,0.993,,
,,,,,,0.968,0.995,0.979,0.998,,,0.963,0.993,,
,,,,,,0.969,0.995,0.98,0.998,,,0.964,0.994,,
,,,,,,0.97,0.995,0.981,0.998,,,0.965,0.994,,
,,,,,,0.971,0.996,0.982,0.998,,,0.966,0.994,,
,,,,,,0.972,0.996,0.983,0.998,,,0.967,0.994,,
,,,,,,0.973,0.996,0.984,0.998,,,0.968,0.994,,
,,,,,,0.974,0.996,0.985,0.999,,,0.969,0.994,,
,,,,,,0.975,0.996,0.986,0.999,,,0.97,0.995,,
,,,,,,0.976,0.996,0.987,0.999,,,0.971,0.995,,
,,,,,,0.977,0.996,0.988,0.999,,,0.972,0.995,,
,,,,,,0.978,0.997,0.989,0.999,,,0.973,0.995,,
,,,,,,0.979,0.997,0.99,0.999,,,0.974,0.995,,
,,,,,,0.98,0.997,0.991,0.999,,,0.975,0.995,,
,,,,,,0.981,0.997,0.993,0.999,,,0.976,0.996,,
,,,,,,0.982,0.997,0.994,0.999,,,0.977,0.996,,
,,,,,,0.983,0.997,0.995,0.999,,,0.978,0.996,,
,,,,,,0.984,0.998,0.996,0.999,,,0.979,0.997,,
,,,,,,0.985,0.998,0.997,0.999,,,0.98,0.997,,
,,,,,,0.986,0.998,0.998,0.999,,,0.981,0.997,,
,,,,,,0.987,0.998,0.999,1.0,,,0.982,0.997,,
,,,,,,0.988,0.998,1.0,1.0,,,0.983,0.997,,
,,,,,,0.989,0.998,,,,,0.984,0.997,,
,,,,,,0.99,0.998,,,,,0.985,0.998,,
,,,,,,0.991,0.998,,,,,0.986,0.998,,
,,,,,,0.992,0.998,,,,,0.987,0.998,,
,,,,,,0.993,0.998,,,,,0.988,0.998,,
,,,,,,0.994,0.999,,,,,0.989,0.998,,
,,,,,,0.995,0.999,,,,,0.99,0.998,,
,,,,,,0.996,0.999,,,,,0.991,0.998,,
,,,,,,0.997,0.999,,,,,0.992,0.998,,
,,,,,,0.998,1.0,,,,,0.993,0.999,,
,,,,,,0.999,1.0,,,,,0.994,0.999,,
,,,,,,1.0,1.0,,,,,0.995,0.999,,
,,,,,,,,,,,,0.996,0.999,,
,,,,,,,,,,,,0.997,0.999,,
,,,,,,,,,,,,0.998,1.0,,
,,,,,,,,,,,,0.999,1.0,,
,,,,,,,,,,,,1.0,1.0,,


==> csv/IDS_2409_ExperimentConfigdata_set=IDS,train_normal=Benign,train_anomaly=BruteForce,DoS,WebAttacks,Infiltration,test_anomaly=trans.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.638,0.001,0.647,0.001,0.364,0.001,0.6,0.001,0.258,0.001,0.0,0.001,0.001,0.001,0.597
0.002,0.641,0.002,0.655,0.002,0.365,0.002,0.625,0.002,0.275,0.002,0.0,0.002,0.01,0.002,0.597
0.003,0.645,0.003,0.656,0.003,0.366,0.003,0.625,0.003,0.288,0.003,0.0,0.003,0.014,0.003,0.597
0.004,0.647,0.004,0.657,0.004,0.367,0.004,0.625,0.004,0.318,0.004,0.0,0.004,0.014,0.004,0.597
0.005,0.65,0.005,0.658,0.005,0.368,0.005,0.625,0.005,0.319,0.005,0.0,0.005,0.014,0.005,0.597
0.006,0.653,0.006,0.659,0.006,0.402,0.006,0.626,0.006,0.384,0.006,0.001,0.006,0.015,0.006,0.598
0.007,0.655,0.007,0.659,0.007,0.449,0.007,0.626,0.007,0.391,0.007,0.001,0.007,0.015,0.007,0.598
0.008,0.657,0.008,0.66,0.008,0.457,1.0,1.0,0.008,0.394,0.008,0.004,0.008,0.015,0.008,0.598
0.009,0.657,0.009,0.66,0.009,0.473,,,0.009,0.396,0.009,0.004,0.009,0.015,0.009,0.598
0.01,0.658,0.01,0.666,0.01,0.515,,,0.01,0.398,0.01,0.004,0.01,0.015,0.01,0.598
0.011,0.659,0.011,0.667,0.011,0.517,,,0.011,0.401,0.011,0.004,0.011,0.015,0.011,0.598
0.012,0.661,0.012,0.669,0.012,0.573,,,0.012,0.402,0.012,0.004,0.012,0.015,0.012,0.598
0.013,0.662,0.013,0.669,0.013,0.586,,,0.013,0.403,0.013,0.005,0.013,0.016,0.013,0.598
0.014,0.663,0.014,0.67,0.014,0.587,,,0.014,0.403,0.014,0.005,0.014,0.061,0.014,0.598
0.015,0.667,0.015,0.671,0.015,0.587,,,0.015,0.404,0.015,0.005,0.015,0.061,0.016,0.598
0.016,0.699,0.016,0.671,0.016,0.588,,,0.016,0.404,0.016,0.005,0.016,0.069,0.017,0.598
0.017,0.7,0.017,0.672,0.017,0.588,,,0.017,0.404,0.017,0.006,0.017,0.12,0.018,0.598
0.018,0.701,0.018,0.672,0.018,0.588,,,0.018,0.404,0.018,0.007,0.018,0.123,0.019,0.598
0.019,0.702,0.019,0.672,0.019,0.588,,,0.019,0.405,0.019,0.007,0.019,0.225,0.021,0.598
0.02,0.703,0.02,0.672,0.02,0.588,,,0.02,0.405,0.02,0.007,0.02,0.225,0.022,0.598
0.021,0.705,0.021,0.673,0.021,0.588,,,0.021,0.405,0.021,0.008,0.021,0.225,0.023,0.598
0.022,0.709,0.022,0.674,0.022,0.589,,,0.022,0.405,0.022,0.008,0.022,0.232,0.024,0.598
0.023,0.793,0.023,0.675,0.023,0.589,,,0.023,0.405,0.023,0.008,0.023,0.271,0.025,0.598
0.024,0.799,0.024,0.679,0.024,0.589,,,0.024,0.407,0.024,0.009,0.024,0.271,0.026,0.598
0.025,0.8,0.025,0.682,0.025,0.589,,,0.025,0.408,0.025,0.009,0.025,0.271,0.027,0.598
0.026,0.8,0.026,0.695,0.026,0.589,,,0.026,0.408,0.026,0.009,0.026,0.276,0.028,0.598
0.027,0.8,0.027,0.767,0.027,0.589,,,0.027,0.408,0.027,0.009,0.027,0.277,0.029,0.598
0.028,0.801,0.028,0.77,0.028,0.589,,,0.028,0.408,0.028,0.01,0.028,0.277,0.03,0.598
0.029,0.801,0.029,0.771,0.029,0.589,,,0.029,0.409,0.029,0.01,0.029,0.279,0.031,0.598
0.03,0.801,0.03,0.771,0.03,0.589,,,0.03,0.409,0.03,0.01,0.03,0.279,0.032,0.598
0.031,0.802,0.031,0.771,0.031,0.589,,,0.031,0.409,0.031,0.01,0.031,0.28,0.033,0.598
0.032,0.802,0.032,0.772,0.032,0.59,,,0.032,0.41,0.032,0.011,0.032,0.28,0.034,0.598
0.033,0.802,0.033,0.772,0.033,0.59,,,0.033,0.41,0.033,0.011,0.033,0.28,0.035,0.598
0.034,0.802,0.034,0.772,0.034,0.59,,,0.034,0.41,0.034,0.011,0.034,0.28,0.036,0.598
0.035,0.803,0.035,0.772,0.035,0.59,,,0.035,0.41,0.035,0.011,0.035,0.28,0.037,0.598
0.036,0.803,0.036,0.772,0.036,0.59,,,0.036,0.411,0.036,0.012,0.036,0.28,0.038,0.599
0.037,0.803,0.037,0.773,0.037,0.59,,,0.037,0.411,0.037,0.012,0.037,0.281,0.039,0.599
0.038,0.803,0.038,0.773,0.038,0.59,,,0.038,0.411,0.038,0.012,0.038,0.281,0.04,0.599
0.039,0.803,0.039,0.773,0.039,0.59,,,0.039,0.411,0.039,0.012,0.039,0.282,0.041,0.599
0.04,0.804,0.04,0.774,0.04,0.59,,,0.04,0.411,0.04,0.012,0.04,0.283,0.042,0.599
0.041,0.804,0.041,0.774,0.041,0.59,,,0.041,0.412,0.041,0.013,0.041,0.284,0.043,0.599
0.042,0.804,0.042,0.774,0.042,0.591,,,0.042,0.412,0.042,0.013,0.042,0.286,0.044,0.599
0.043,0.804,0.043,0.774,0.043,0.591,,,0.043,0.412,0.043,0.013,0.043,0.288,0.05,0.599
0.044,0.804,0.044,0.774,0.044,0.591,,,0.044,0.412,0.044,0.013,0.044,0.29,0.054,0.599
0.045,0.804,0.045,0.775,0.045,0.591,,,0.045,0.412,0.045,0.013,0.045,0.593,0.055,0.599
0.046,0.805,0.046,0.775,0.046,0.591,,,0.046,0.413,0.046,0.013,0.046,0.593,0.06,0.599
0.047,0.805,0.047,0.775,0.047,0.591,,,0.047,0.413,0.047,0.013,0.047,0.595,0.062,0.599
0.048,0.805,0.048,0.775,0.048,0.593,,,0.048,0.503,0.048,0.013,0.048,0.597,0.063,0.599
0.049,0.805,0.049,0.775,0.049,0.593,,,0.049,0.506,0.049,0.013,0.049,0.597,0.064,0.599
0.05,0.805,0.05,0.776,0.05,0.593,,,0.05,0.506,0.05,0.013,0.05,0.598,0.065,0.599
0.051,0.805,0.051,0.776,0.051,0.593,,,0.051,0.507,0.051,0.013,0.051,0.6,0.066,0.599
0.052,0.806,0.052,0.776,0.052,0.594,,,0.052,0.507,0.052,0.013,0.052,0.637,0.067,0.599
0.053,0.806,0.053,0.776,0.053,0.594,,,0.053,0.507,0.053,0.013,0.053,0.663,0.068,0.6
0.054,0.806,0.054,0.776,0.054,0.594,,,0.054,0.508,0.054,0.013,0.054,0.669,0.069,0.6
0.055,0.806,0.055,0.776,0.055,0.594,,,0.055,0.508,0.055,0.013,0.055,0.672,0.07,0.6
0.056,0.806,0.056,0.777,0.056,0.594,,,0.056,0.509,0.056,0.013,0.056,0.674,0.071,0.6
0.057,0.806,0.057,0.777,0.057,0.594,,,0.057,0.51,0.057,0.014,0.057,0.677,0.072,0.6
0.058,0.807,0.058,0.777,0.058,0.594,,,0.058,0.511,0.059,0.014,0.058,0.678,0.073,0.6
0.059,0.807,0.059,0.777,0.059,0.595,,,0.059,0.512,0.06,0.014,0.059,0.679,0.074,0.601
0.06,0.807,0.06,0.777,0.06,0.595,,,0.06,0.514,0.061,0.014,0.06,0.679,0.075,0.601
0.061,0.807,0.061,0.777,0.061,0.595,,,0.061,0.516,0.068,0.015,0.061,0.68,0.076,0.601
0.062,0.807,0.062,0.778,0.062,0.595,,,0.062,0.518,0.069,0.015,0.062,0.68,0.077,0.601
0.063,0.807,0.063,0.778,0.063,0.595,,,0.063,0.519,0.07,0.015,0.063,0.68,0.078,0.601
0.064,0.807,0.064,0.778,0.064,0.596,,,0.064,0.521,0.071,0.015,0.064,0.68,0.079,0.601
0.065,0.808,0.065,0.778,0.065,0.596,,,0.065,0.522,0.072,0.015,0.065,0.681,0.08,0.601
0.066,0.808,0.066,0.778,0.066,0.596,,,0.066,0.524,0.073,0.015,0.066,0.681,0.081,0.601
0.067,0.808,0.067,0.779,0.067,0.596,,,0.067,0.525,0.074,0.016,0.067,0.681,0.083,0.601
0.068,0.808,0.068,0.779,0.068,0.597,,,0.068,0.527,0.075,0.016,0.068,0.681,0.084,0.602
0.069,0.808,0.069,0.779,0.069,0.597,,,0.069,0.529,0.076,0.016,0.069,0.681,0.085,0.679
0.07,0.808,0.07,0.779,0.07,0.597,,,0.07,0.53,0.077,0.016,0.07,0.682,0.086,0.679
0.071,0.809,0.071,0.779,0.071,0.597,,,0.071,0.532,0.078,0.016,0.071,0.682,0.087,0.679
0.072,0.809,0.072,0.78,0.072,0.698,,,0.072,0.534,0.079,0.017,0.072,0.682,0.088,0.679
0.073,0.809,0.073,0.78,0.073,0.698,,,0.073,0.536,0.08,0.017,0.073,0.682,0.089,0.686
0.074,0.809,0.074,0.78,0.074,0.698,,,0.074,0.537,0.081,0.017,0.074,0.682,0.09,0.689
0.075,0.809,0.075,0.78,0.075,0.698,,,0.075,0.539,0.082,0.017,0.075,0.682,0.091,0.689
0.076,0.809,0.076,0.78,0.076,0.698,,,0.076,0.541,0.083,0.017,0.076,0.683,0.092,0.694
0.077,0.809,0.077,0.78,0.077,0.699,,,0.077,0.545,0.084,0.017,0.077,0.683,0.093,0.694
0.078,0.81,0.078,0.781,0.078,0.699,,,0.078,0.548,0.085,0.017,0.078,0.683,0.094,0.694
0.079,0.81,0.079,0.781,0.079,0.699,,,0.079,0.55,0.086,0.018,0.079,0.683,0.095,0.695
0.08,0.81,0.08,0.781,0.08,0.699,,,0.08,0.556,0.087,0.018,0.08,0.683,0.096,0.781
0.081,0.81,0.081,0.781,0.081,0.699,,,0.081,0.562,0.088,0.018,0.081,0.683,0.097,0.792
0.082,0.81,0.082,0.781,0.082,0.699,,,0.082,0.567,0.089,0.018,0.082,0.683,0.098,0.792
0.083,0.811,0.083,0.781,0.083,0.699,,,0.083,0.572,0.09,0.018,0.083,0.683,0.099,0.792
0.084,0.811,0.084,0.782,0.084,0.7,,,0.084,0.578,0.091,0.018,0.084,0.683,0.1,0.792
0.085,0.811,0.085,0.782,0.085,0.7,,,0.085,0.583,0.092,0.018,0.085,0.684,0.101,0.792
0.086,0.811,0.086,0.782,0.086,0.7,,,0.086,0.588,0.093,0.018,0.086,0.684,0.102,0.793
0.087,0.811,0.087,0.782,0.087,0.7,,,0.087,0.592,0.094,0.019,0.087,0.684,0.103,0.793
0.088,0.811,0.088,0.782,0.088,0.701,,,0.088,0.597,0.095,0.019,0.088,0.684,0.104,0.793
0.089,0.811,0.089,0.782,0.089,0.701,,,0.089,0.606,0.096,0.019,0.089,0.684,0.105,0.793
0.09,0.812,0.09,0.782,0.09,0.701,,,0.09,0.626,0.097,0.019,0.09,0.684,0.106,0.793
0.091,0.812,0.091,0.782,0.091,0.701,,,0.091,0.689,0.098,0.019,0.091,0.685,0.107,0.793
0.092,0.812,0.092,0.782,0.092,0.701,,,0.092,0.726,0.099,0.019,0.092,0.685,0.108,0.794
0.093,0.812,0.093,0.783,0.093,0.701,,,0.093,0.742,0.1,0.02,0.093,0.685,0.109,0.794
0.094,0.812,0.094,0.783,0.094,0.702,,,0.094,0.751,0.101,0.021,0.094,0.685,0.11,0.794
0.095,0.812,0.095,0.783,0.095,0.702,,,0.095,0.757,0.102,0.021,0.095,0.685,0.111,0.794
0.096,0.812,0.096,0.783,0.096,0.702,,,0.096,0.762,0.103,0.021,0.096,0.686,0.112,0.794
0.097,0.812,0.097,0.783,0.097,0.702,,,0.097,0.767,0.104,0.022,0.097,0.686,0.113,0.794
0.098,0.812,0.098,0.783,0.098,0.702,,,0.098,0.772,0.105,0.022,0.098,0.686,0.114,0.794
0.099,0.813,0.099,0.783,0.099,0.702,,,0.099,0.777,0.106,0.022,0.099,0.687,0.115,0.794
0.1,0.813,0.1,0.783,0.1,0.702,,,0.1,0.782,0.107,0.023,0.1,0.688,0.116,0.795
0.101,0.813,0.101,0.784,0.101,0.703,,,0.101,0.786,0.108,0.023,0.101,0.69,0.117,0.795
0.102,0.813,0.102,0.784,0.102,0.703,,,0.102,0.79,0.109,0.024,0.102,0.692,0.118,0.795
0.103,0.813,0.103,0.784,0.103,0.703,,,0.103,0.792,0.11,0.025,0.103,0.695,0.119,0.795
0.104,0.813,0.104,0.784,0.104,0.703,,,0.104,0.795,0.111,0.025,0.104,0.696,0.12,0.795
0.105,0.813,0.105,0.784,0.105,0.703,,,0.105,0.798,0.112,0.029,0.105,0.792,0.121,0.795
0.106,0.813,0.106,0.784,0.106,0.703,,,0.106,0.8,0.113,0.029,0.106,0.792,0.122,0.796
0.107,0.814,0.107,0.785,0.107,0.704,,,0.107,0.802,0.114,0.034,0.107,0.793,0.123,0.797
0.108,0.814,0.108,0.785,0.108,0.704,,,0.108,0.805,0.115,0.035,0.108,0.793,0.124,0.797
0.109,0.814,0.109,0.785,0.109,0.704,,,0.109,0.807,0.116,0.035,0.109,0.794,0.125,0.797
0.11,0.814,0.11,0.785,0.11,0.704,,,0.11,0.81,0.117,0.035,0.11,0.794,0.126,0.797
0.111,0.814,0.111,0.785,0.111,0.704,,,0.111,0.813,0.118,0.035,0.111,0.794,0.127,0.797
0.112,0.815,0.112,0.786,0.112,0.705,,,0.112,0.815,0.119,0.04,0.112,0.795,0.128,0.797
0.113,0.815,0.113,0.786,0.113,0.705,,,0.113,0.817,0.12,0.04,0.113,0.795,0.129,0.798
0.114,0.815,0.114,0.786,0.114,0.705,,,0.114,0.819,0.121,0.043,0.114,0.795,0.13,0.798
0.115,0.815,0.115,0.786,0.115,0.705,,,0.115,0.821,0.122,0.043,0.115,0.795,0.131,0.799
0.116,0.815,0.116,0.786,0.116,0.705,,,0.116,0.823,0.123,0.043,0.116,0.796,0.132,0.799
0.117,0.815,0.117,0.786,0.117,0.706,,,0.117,0.824,0.124,0.061,0.117,0.796,0.133,0.8
0.118,0.816,0.118,0.787,0.118,0.706,,,0.118,0.826,0.125,0.068,0.118,0.796,0.134,0.801
0.119,0.816,0.119,0.787,0.119,0.706,,,0.119,0.828,0.126,0.069,0.119,0.796,0.135,0.802
0.12,0.816,0.12,0.787,0.12,0.706,,,0.12,0.829,0.127,0.071,0.12,0.797,0.136,0.804
0.121,0.816,0.121,0.787,0.121,0.706,,,0.121,0.831,0.128,0.072,0.121,0.797,0.137,0.806
0.122,0.816,0.122,0.787,0.122,0.707,,,0.122,0.833,0.129,0.074,0.122,0.797,0.138,0.807
0.123,0.816,0.123,0.788,0.123,0.707,,,0.123,0.834,0.13,0.075,0.123,0.797,0.139,0.807
0.124,0.816,0.124,0.788,0.124,0.707,,,0.124,0.836,0.131,0.075,0.124,0.797,0.14,0.807
0.125,0.817,0.125,0.788,0.125,0.707,,,0.125,0.838,0.132,0.078,0.125,0.797,0.141,0.807
0.126,0.817,0.126,0.788,0.126,0.707,,,0.126,0.839,0.133,0.079,0.126,0.797,0.142,0.807
0.127,0.817,0.127,0.788,0.127,0.708,,,0.127,0.84,0.134,0.085,0.127,0.797,0.143,0.807
0.128,0.817,0.128,0.788,0.128,0.708,,,0.128,0.842,0.135,0.087,0.128,0.8,0.144,0.807
0.129,0.817,0.129,0.789,0.129,0.708,,,0.129,0.843,0.136,0.088,0.129,0.8,0.145,0.807
0.13,0.817,0.13,0.789,0.13,0.708,,,0.13,0.844,0.137,0.088,0.13,0.801,0.146,0.807
0.131,0.817,0.131,0.789,0.131,0.708,,,0.131,0.845,0.138,0.088,0.131,0.801,0.147,0.807
0.132,0.817,0.132,0.789,0.132,0.708,,,0.132,0.846,0.139,0.088,0.132,0.801,0.148,0.807
0.133,0.817,0.133,0.789,0.133,0.709,,,0.133,0.847,0.14,0.088,0.133,0.801,0.149,0.807
0.134,0.818,0.134,0.79,0.134,0.709,,,0.134,0.847,0.141,0.088,0.134,0.801,0.15,0.807
0.135,0.818,0.135,0.79,0.135,0.709,,,0.135,0.848,0.142,0.089,0.135,0.801,0.151,0.807
0.136,0.818,0.136,0.79,0.136,0.709,,,0.136,0.849,0.143,0.089,0.136,0.802,0.152,0.807
0.137,0.818,0.137,0.79,0.137,0.709,,,0.137,0.85,0.144,0.089,0.137,0.802,0.153,0.807
0.138,0.818,0.138,0.79,0.138,0.709,,,0.138,0.851,0.145,0.089,0.138,0.802,0.154,0.807
0.139,0.819,0.139,0.79,0.139,0.71,,,0.139,0.852,0.146,0.09,0.139,0.802,0.155,0.807
0.14,0.819,0.14,0.791,0.14,0.71,,,0.14,0.853,0.147,0.09,0.14,0.802,0.156,0.807
0.141,0.819,0.141,0.791,0.141,0.71,,,0.141,0.854,0.148,0.09,0.141,0.803,0.157,0.807
0.142,0.819,0.142,0.791,0.142,0.71,,,0.142,0.855,0.149,0.09,0.142,0.803,0.158,0.807
0.143,0.819,0.143,0.791,0.143,0.71,,,0.143,0.855,0.15,0.09,0.143,0.803,0.159,0.807
0.144,0.819,0.144,0.791,0.144,0.711,,,0.144,0.857,0.151,0.09,0.144,0.803,0.16,0.807
0.145,0.819,0.145,0.792,0.145,0.711,,,0.145,0.858,0.152,0.09,0.145,0.803,0.161,0.807
0.146,0.82,0.146,0.792,0.146,0.711,,,0.146,0.858,0.153,0.09,0.146,0.804,0.162,0.807
0.147,0.82,0.147,0.792,0.147,0.711,,,0.147,0.859,0.154,0.091,0.147,0.804,0.163,0.807
0.148,0.82,0.148,0.792,0.148,0.711,,,0.148,0.86,0.155,0.091,0.148,0.804,0.164,0.807
0.149,0.82,0.149,0.792,0.149,0.712,,,0.149,0.86,0.156,0.091,0.149,0.804,0.165,0.807
0.15,0.82,0.15,0.792,0.15,0.712,,,0.15,0.861,0.157,0.091,0.15,0.808,0.166,0.807
0.151,0.82,0.151,0.792,0.151,0.712,,,0.151,0.862,0.158,0.091,0.151,0.809,0.167,0.807
0.152,0.82,0.152,0.793,0.152,0.712,,,0.152,0.862,0.159,0.091,0.152,0.809,0.168,0.807
0.153,0.82,0.153,0.793,0.153,0.712,,,0.153,0.863,0.16,0.091,0.153,0.809,0.169,0.807
0.154,0.821,0.154,0.793,0.154,0.712,,,0.154,0.864,0.161,0.091,0.154,0.809,0.17,0.807
0.155,0.821,0.155,0.793,0.155,0.713,,,0.155,0.864,0.162,0.091,0.155,0.809,0.171,0.808
0.156,0.821,0.156,0.793,0.156,0.713,,,0.156,0.865,0.163,0.092,0.156,0.81,0.172,0.808
0.157,0.821,0.157,0.793,0.157,0.713,,,0.157,0.865,0.164,0.092,0.157,0.81,0.173,0.808
0.158,0.821,0.158,0.794,0.158,0.713,,,0.158,0.866,0.165,0.092,0.158,0.81,0.174,0.808
0.159,0.821,0.159,0.794,0.159,0.713,,,0.159,0.866,0.166,0.092,0.159,0.81,0.175,0.808
0.16,0.821,0.16,0.794,0.16,0.713,,,0.16,0.867,0.167,0.092,0.16,0.81,0.176,0.808
0.161,0.822,0.161,0.794,0.161,0.713,,,0.161,0.868,0.168,0.092,0.161,0.81,0.177,0.808
0.162,0.822,0.162,0.794,0.162,0.714,,,0.162,0.869,0.169,0.092,0.162,0.811,0.178,0.809
0.163,0.822,0.163,0.794,0.163,0.714,,,0.163,0.87,0.17,0.093,0.163,0.811,0.179,0.809
0.164,0.822,0.164,0.795,0.164,0.714,,,0.164,0.871,0.171,0.093,0.164,0.811,0.18,0.809
0.165,0.822,0.165,0.795,0.165,0.714,,,0.165,0.872,0.172,0.093,0.165,0.811,0.181,0.809
0.166,0.822,0.166,0.795,0.166,0.714,,,0.166,0.873,0.173,0.093,0.166,0.811,0.182,0.809
0.167,0.822,0.167,0.795,0.167,0.714,,,0.167,0.873,0.174,0.094,0.167,0.812,0.183,0.809
0.168,0.823,0.168,0.795,0.168,0.714,,,0.168,0.874,0.175,0.094,0.168,0.812,0.184,0.809
0.169,0.823,0.169,0.795,0.169,0.714,,,0.169,0.875,0.176,0.094,0.169,0.812,0.185,0.809
0.17,0.823,0.17,0.796,0.17,0.714,,,0.17,0.875,0.177,0.094,0.17,0.812,0.186,0.809
0.171,0.823,0.171,0.796,0.171,0.715,,,0.171,0.876,0.178,0.094,0.171,0.812,0.187,0.809
0.172,0.823,0.172,0.796,0.172,0.715,,,0.172,0.877,0.179,0.094,0.172,0.812,0.188,0.809
0.173,0.824,0.173,0.796,0.173,0.715,,,0.173,0.877,0.18,0.095,0.173,0.812,0.189,0.809
0.174,0.824,0.174,0.797,0.174,0.715,,,0.174,0.878,0.181,0.095,0.174,0.813,0.19,0.809
0.175,0.824,0.175,0.797,0.175,0.715,,,0.175,0.879,0.182,0.095,0.175,0.813,0.191,0.809
0.176,0.824,0.176,0.797,0.176,0.716,,,0.176,0.879,0.183,0.095,0.176,0.813,0.192,0.809
0.177,0.824,0.177,0.797,0.177,0.716,,,0.177,0.88,0.184,0.095,0.177,0.813,0.193,0.809
0.178,0.824,0.178,0.797,0.178,0.716,,,0.178,0.881,0.185,0.095,0.178,0.813,0.194,0.809
0.179,0.824,0.179,0.798,0.179,0.716,,,0.179,0.882,0.186,0.095,0.179,0.814,0.195,0.809
0.18,0.824,0.18,0.798,0.18,0.716,,,0.18,0.882,0.187,0.096,0.18,0.814,0.196,0.809
0.181,0.824,0.181,0.798,0.181,0.716,,,0.181,0.883,0.188,0.096,0.181,0.814,0.197,0.809
0.182,0.824,0.182,0.798,0.182,0.716,,,0.182,0.884,0.189,0.096,0.182,0.814,0.198,0.809
0.183,0.825,0.183,0.798,0.183,0.716,,,0.183,0.885,0.19,0.097,0.183,0.818,0.199,0.809
0.184,0.825,0.184,0.798,0.184,0.716,,,0.184,0.885,0.191,0.097,0.184,0.818,0.2,0.809
0.185,0.825,0.185,0.798,0.185,0.717,,,0.185,0.886,0.192,0.097,0.185,0.818,0.201,0.81
0.186,0.825,0.186,0.798,0.186,0.717,,,0.186,0.887,0.193,0.097,0.186,0.819,0.202,0.81
0.187,0.825,0.187,0.799,0.187,0.717,,,0.187,0.888,0.194,0.098,0.187,0.819,0.203,0.81
0.188,0.825,0.188,0.799,0.188,0.717,,,0.188,0.889,0.195,0.098,0.188,0.819,0.204,0.81
0.189,0.825,0.189,0.799,0.189,0.717,,,0.189,0.889,0.196,0.098,0.189,0.819,0.205,0.81
0.19,0.825,0.19,0.799,0.19,0.717,,,0.19,0.89,0.197,0.099,0.19,0.819,0.206,0.81
0.191,0.826,0.191,0.799,0.191,0.717,,,0.191,0.891,0.198,0.099,0.191,0.819,0.207,0.81
0.192,0.826,0.192,0.8,0.192,0.717,,,0.192,0.891,0.199,0.1,0.192,0.819,0.208,0.81
0.193,0.826,0.193,0.8,0.193,0.718,,,0.193,0.892,0.2,0.1,0.193,0.819,0.209,0.81
0.194,0.826,0.194,0.8,0.194,0.718,,,0.194,0.892,0.201,0.1,0.194,0.82,0.21,0.81
0.195,0.826,0.195,0.8,0.195,0.718,,,0.195,0.893,0.202,0.101,0.195,0.82,0.211,0.81
0.196,0.826,0.196,0.8,0.196,0.718,,,0.196,0.893,0.203,0.102,0.196,0.82,0.212,0.81
0.197,0.826,0.197,0.8,0.197,0.718,,,0.197,0.894,0.205,0.103,0.197,0.82,0.214,0.81
0.198,0.827,0.198,0.801,0.198,0.718,,,0.198,0.894,0.206,0.104,0.198,0.82,0.215,0.81
0.199,0.827,0.199,0.801,0.199,0.718,,,0.199,0.895,0.207,0.104,0.199,0.82,0.216,0.81
0.2,0.827,0.2,0.801,0.2,0.718,,,0.2,0.895,0.208,0.105,0.2,0.821,0.217,0.81
0.201,0.827,0.201,0.801,0.201,0.718,,,0.201,0.896,0.209,0.106,0.201,0.821,0.218,0.81
0.202,0.827,0.202,0.801,0.202,0.719,,,0.202,0.897,0.21,0.107,0.202,0.821,0.219,0.81
0.203,0.827,0.203,0.802,0.203,0.719,,,0.203,0.897,0.211,0.107,0.203,0.821,0.22,0.81
0.204,0.827,0.204,0.802,0.204,0.719,,,0.204,0.898,0.212,0.107,0.204,0.822,0.221,0.81
0.205,0.827,0.205,0.802,0.205,0.719,,,0.205,0.898,0.213,0.108,0.205,0.822,0.222,0.81
0.206,0.827,0.206,0.802,0.206,0.719,,,0.206,0.899,0.214,0.109,0.206,0.822,0.223,0.81
0.207,0.827,0.207,0.802,0.207,0.719,,,0.207,0.9,0.215,0.109,0.207,0.822,0.224,0.81
0.208,0.828,0.208,0.803,0.208,0.719,,,0.208,0.9,0.216,0.109,0.208,0.822,0.225,0.81
0.209,0.828,0.209,0.803,0.209,0.719,,,0.209,0.9,0.218,0.11,0.209,0.822,0.226,0.81
0.21,0.828,0.21,0.803,0.21,0.719,,,0.21,0.901,0.219,0.155,0.21,0.822,0.227,0.81
0.211,0.828,0.211,0.803,0.211,0.719,,,0.211,0.901,0.22,0.156,0.211,0.822,0.228,0.81
0.212,0.828,0.212,0.803,0.212,0.72,,,0.212,0.902,0.221,0.156,0.212,0.822,0.229,0.81
0.213,0.828,0.213,0.803,0.213,0.72,,,0.213,0.902,0.222,0.156,0.213,0.822,0.23,0.81
0.214,0.828,0.214,0.804,0.214,0.72,,,0.214,0.902,0.223,0.156,0.214,0.822,0.231,0.81
0.215,0.829,0.215,0.804,0.215,0.72,,,0.215,0.903,0.224,0.156,0.215,0.822,0.232,0.81
0.216,0.829,0.216,0.804,0.216,0.72,,,0.216,0.903,0.225,0.157,0.216,0.825,0.233,0.81
0.217,0.829,0.217,0.804,0.217,0.72,,,0.217,0.903,0.226,0.157,0.217,0.825,0.234,0.81
0.218,0.829,0.218,0.804,0.218,0.72,,,0.218,0.903,0.227,0.157,0.218,0.825,0.235,0.81
0.219,0.829,0.219,0.804,0.219,0.72,,,0.219,0.903,0.229,0.157,0.219,0.825,0.236,0.81
0.22,0.829,0.22,0.804,0.22,0.72,,,0.22,0.904,0.23,0.158,0.22,0.825,0.237,0.81
0.221,0.83,0.221,0.805,0.221,0.72,,,0.221,0.904,0.231,0.158,0.221,0.825,0.238,0.811
0.222,0.83,0.222,0.805,0.222,0.72,,,0.222,0.904,0.232,0.158,0.222,0.825,0.239,0.811
0.223,0.83,0.223,0.805,0.223,0.72,,,0.223,0.905,0.233,0.158,0.223,0.826,0.24,0.811
0.224,0.83,0.224,0.805,0.224,0.72,,,0.224,0.905,0.234,0.158,0.224,0.826,0.241,0.811
0.225,0.83,0.225,0.805,0.225,0.72,,,0.225,0.905,0.235,0.158,0.225,0.826,0.242,0.812
0.226,0.83,0.226,0.805,0.226,0.72,,,0.226,0.906,0.236,0.158,0.226,0.826,0.243,0.812
0.227,0.83,0.227,0.806,0.227,0.72,,,0.227,0.906,0.237,0.159,0.227,0.826,0.244,0.812
0.228,0.831,0.228,0.806,0.228,0.72,,,0.228,0.906,0.238,0.159,0.228,0.826,0.245,0.813
0.229,0.831,0.229,0.806,0.229,0.72,,,0.229,0.906,0.239,0.16,0.229,0.826,0.246,0.813
0.23,0.831,0.23,0.806,0.23,0.72,,,0.23,0.906,0.24,0.16,0.23,0.826,0.247,0.813
0.231,0.831,0.231,0.806,0.231,0.721,,,0.231,0.906,0.241,0.161,0.231,0.826,0.248,0.814
0.232,0.831,0.232,0.806,0.232,0.721,,,0.232,0.907,0.242,0.161,0.232,0.826,0.249,0.814
0.233,0.831,0.233,0.806,0.233,0.721,,,0.233,0.907,0.243,0.162,0.233,0.826,0.25,0.815
0.234,0.831,0.234,0.807,0.234,0.721,,,0.234,0.907,0.244,0.163,0.234,0.826,0.251,0.815
0.235,0.831,0.235,0.807,0.235,0.721,,,0.235,0.908,0.245,0.163,0.235,0.826,0.252,0.816
0.236,0.831,0.236,0.807,0.236,0.721,,,0.236,0.908,0.246,0.165,0.236,0.826,0.253,0.816
0.237,0.832,0.237,0.807,0.237,0.722,,,0.237,0.908,0.247,0.167,0.237,0.826,0.254,0.817
0.238,0.832,0.238,0.807,0.238,0.722,,,0.238,0.908,0.248,0.169,0.238,0.827,0.255,0.817
0.239,0.832,0.239,0.807,0.239,0.722,,,0.239,0.909,0.249,0.169,0.239,0.827,0.256,0.817
0.24,0.832,0.24,0.808,0.24,0.722,,,0.24,0.909,0.25,0.17,0.24,0.827,0.257,0.817
0.241,0.832,0.241,0.808,0.241,0.722,,,0.241,0.909,0.251,0.17,0.241,0.827,0.258,0.817
0.242,0.832,0.242,0.808,0.242,0.722,,,0.242,0.909,0.252,0.171,0.242,0.827,0.259,0.817
0.243,0.832,0.243,0.808,0.243,0.722,,,0.243,0.91,0.253,0.171,0.243,0.827,0.262,0.817
0.244,0.832,0.244,0.808,0.244,0.723,,,0.244,0.91,0.254,0.172,0.244,0.827,0.263,0.817
0.245,0.833,0.245,0.808,0.245,0.723,,,0.245,0.91,0.255,0.172,0.245,0.827,0.264,0.817
0.246,0.833,0.246,0.808,0.246,0.723,,,0.246,0.91,0.256,0.172,0.246,0.829,0.266,0.817
0.247,0.833,0.247,0.809,0.247,0.723,,,0.247,0.91,0.257,0.174,0.247,0.829,0.269,0.818
0.248,0.833,0.248,0.809,0.248,0.723,,,0.248,0.911,0.258,0.175,0.248,0.83,0.27,0.818
0.249,0.833,0.249,0.809,0.249,0.723,,,0.249,0.911,0.259,0.178,0.249,0.83,0.271,0.818
0.25,0.833,0.25,0.809,0.25,0.723,,,0.25,0.911,0.26,0.179,0.25,0.83,0.272,0.818
0.251,0.834,0.251,0.809,0.251,0.724,,,0.251,0.911,0.261,0.179,0.251,0.83,0.273,0.819
0.252,0.834,0.252,0.809,0.252,0.724,,,0.252,0.912,0.262,0.18,0.252,0.83,0.274,0.82
0.253,0.834,0.253,0.809,0.253,0.724,,,0.253,0.912,0.263,0.18,0.253,0.83,0.275,0.82
0.254,0.834,0.254,0.81,0.254,0.724,,,0.254,0.912,0.265,0.18,0.254,0.83,0.276,0.821
0.255,0.834,0.255,0.81,0.255,0.724,,,0.255,0.912,0.266,0.281,0.255,0.83,0.277,0.821
0.256,0.834,0.256,0.81,0.256,0.725,,,0.256,0.912,0.267,0.281,0.256,0.83,0.278,0.821
0.257,0.834,0.257,0.81,0.257,0.725,,,0.257,0.913,0.268,0.281,0.257,0.83,0.279,0.821
0.258,0.835,0.258,0.81,0.258,0.726,,,0.258,0.913,0.269,0.281,0.258,0.83,0.28,0.822
0.259,0.835,0.259,0.81,0.259,0.726,,,0.259,0.913,0.27,0.281,0.259,0.83,0.281,0.822
0.26,0.835,0.26,0.81,0.26,0.726,,,0.26,0.913,0.271,0.282,0.26,0.83,0.282,0.822
0.261,0.835,0.261,0.81,0.261,0.726,,,0.261,0.913,0.272,0.282,0.261,0.83,0.283,0.822
0.262,0.835,0.262,0.811,0.262,0.726,,,0.262,0.913,0.273,0.282,0.262,0.83,0.284,0.823
0.263,0.835,0.263,0.811,0.263,0.726,,,0.263,0.914,0.274,0.282,0.263,0.83,0.285,0.823
0.264,0.835,0.264,0.811,0.264,0.727,,,0.264,0.914,0.275,0.282,0.264,0.83,0.286,0.823
0.265,0.836,0.265,0.811,0.265,0.727,,,0.265,0.914,0.276,0.282,0.265,0.83,0.287,0.823
0.266,0.836,0.266,0.811,0.266,0.727,,,0.266,0.914,0.277,0.283,0.266,0.83,0.288,0.824
0.267,0.836,0.267,0.811,0.267,0.727,,,0.267,0.914,0.278,0.283,0.267,0.83,0.289,0.824
0.268,0.836,0.268,0.812,0.268,0.728,,,0.268,0.914,0.279,0.283,0.268,0.83,0.29,0.824
0.269,0.836,0.269,0.812,0.269,0.728,,,0.269,0.915,0.28,0.283,0.269,0.83,0.291,0.825
0.27,0.837,0.27,0.812,0.27,0.728,,,0.27,0.915,0.281,0.283,0.27,0.83,0.292,0.825
0.271,0.837,0.271,0.812,0.271,0.728,,,0.271,0.915,0.282,0.284,0.271,0.83,0.293,0.825
0.272,0.837,0.272,0.812,0.272,0.728,,,0.272,0.915,0.283,0.284,0.272,0.83,0.294,0.825
0.273,0.837,0.273,0.812,0.273,0.728,,,0.273,0.915,0.284,0.284,0.273,0.83,0.295,0.826
0.274,0.838,0.274,0.813,0.274,0.728,,,0.274,0.916,0.285,0.284,0.274,0.83,0.296,0.826
0.275,0.838,0.275,0.813,0.275,0.729,,,0.275,0.916,0.286,0.284,0.275,0.83,0.297,0.826
0.276,0.838,0.276,0.813,0.276,0.729,,,0.276,0.916,0.287,0.285,0.276,0.83,0.298,0.826
0.277,0.838,0.277,0.813,0.277,0.729,,,0.277,0.916,0.288,0.285,0.277,0.83,0.299,0.827
0.278,0.838,0.278,0.813,0.278,0.729,,,0.278,0.916,0.289,0.285,0.278,0.83,0.3,0.827
0.279,0.839,0.279,0.813,0.279,0.729,,,0.279,0.916,0.29,0.285,0.279,0.83,0.301,0.827
0.28,0.839,0.28,0.813,0.28,0.729,,,0.28,0.916,0.291,0.286,0.28,0.83,0.302,0.827
0.281,0.839,0.281,0.814,0.281,0.729,,,0.281,0.917,0.292,0.286,0.281,0.83,0.303,0.827
0.282,0.839,0.282,0.814,0.282,0.73,,,0.282,0.917,0.293,0.286,0.282,0.83,0.304,0.828
0.283,0.839,0.283,0.814,0.283,0.73,,,0.283,0.917,0.294,0.286,0.283,0.831,0.305,0.828
0.284,0.839,0.284,0.814,0.284,0.73,,,0.284,0.917,0.295,0.287,0.284,0.831,0.306,0.829
0.285,0.84,0.285,0.814,0.285,0.73,,,0.285,0.917,0.296,0.287,0.285,0.831,0.307,0.923
0.286,0.84,0.286,0.814,0.286,0.73,,,0.286,0.917,0.297,0.287,0.286,0.831,0.308,0.925
0.287,0.84,0.287,0.814,0.287,0.73,,,0.287,0.918,0.298,0.287,0.287,0.831,0.309,0.925
0.288,0.84,0.288,0.815,0.288,0.73,,,0.288,0.918,0.299,0.287,0.288,0.831,0.31,0.925
0.289,0.84,0.289,0.815,0.289,0.73,,,0.289,0.918,0.3,0.287,0.289,0.831,0.311,0.925
0.29,0.84,0.29,0.815,0.29,0.731,,,0.29,0.918,0.301,0.287,0.29,0.831,0.312,0.926
0.291,0.841,0.291,0.815,0.291,0.731,,,0.291,0.918,0.302,0.288,0.291,0.831,0.313,0.926
0.292,0.841,0.292,0.815,0.292,0.731,,,0.292,0.919,0.303,0.38,0.292,0.831,0.314,0.926
0.293,0.841,0.293,0.815,0.293,0.731,,,0.293,0.919,0.304,0.38,0.293,0.831,0.315,0.926
0.294,0.841,0.294,0.815,0.294,0.732,,,0.294,0.919,0.305,0.38,0.294,0.831,0.316,0.927
0.295,0.841,0.295,0.815,0.295,0.732,,,0.295,0.919,0.306,0.38,0.295,0.831,0.317,0.927
0.296,0.841,0.296,0.815,0.296,0.732,,,0.296,0.919,0.307,0.38,0.296,0.831,0.318,0.927
0.297,0.841,0.297,0.816,0.297,0.732,,,0.297,0.92,0.308,0.38,0.297,0.831,0.319,0.927
0.298,0.841,0.298,0.816,0.298,0.733,,,0.298,0.92,0.309,0.38,0.298,0.831,0.32,0.927
0.299,0.841,0.299,0.816,0.299,0.733,,,0.299,0.92,0.31,0.38,0.299,0.831,0.321,0.927
0.3,0.841,0.3,0.816,0.3,0.733,,,0.3,0.92,0.311,0.38,0.3,0.831,0.322,0.927
0.301,0.842,0.301,0.816,0.301,0.733,,,0.301,0.92,0.312,0.38,0.301,0.831,0.323,0.927
0.302,0.842,0.302,0.816,0.302,0.733,,,0.302,0.92,0.313,0.38,0.302,0.831,0.324,0.927
0.303,0.842,0.303,0.816,0.303,0.733,,,0.303,0.92,0.314,0.38,0.303,0.831,0.325,0.927
0.304,0.842,0.304,0.816,0.304,0.733,,,0.304,0.921,0.315,0.381,0.304,0.831,0.326,0.927
0.305,0.842,0.305,0.816,0.305,0.733,,,0.305,0.921,0.316,0.381,0.305,0.831,0.327,0.927
0.306,0.842,0.306,0.817,0.306,0.733,,,0.306,0.921,0.317,0.381,0.306,0.831,0.328,0.927
0.307,0.842,0.307,0.817,0.307,0.734,,,0.307,0.921,0.318,0.381,0.307,0.831,0.329,0.927
0.308,0.842,0.308,0.817,0.308,0.734,,,0.308,0.921,0.319,0.381,0.308,0.831,0.33,0.928
0.309,0.842,0.309,0.818,0.309,0.734,,,0.309,0.921,0.32,0.381,0.309,0.831,0.331,0.928
0.31,0.842,0.31,0.818,0.31,0.734,,,0.31,0.921,0.321,0.381,0.31,0.831,0.332,0.928
0.311,0.842,0.311,0.818,0.311,0.734,,,0.311,0.921,0.322,0.381,0.311,0.831,0.333,0.928
0.312,0.842,0.312,0.818,0.312,0.734,,,0.312,0.922,0.323,0.381,0.312,0.831,0.334,0.928
0.313,0.843,0.313,0.818,0.313,0.734,,,0.313,0.922,0.324,0.381,0.313,0.831,0.335,0.928
0.314,0.843,0.314,0.818,0.314,0.735,,,0.314,0.922,0.325,0.381,0.314,0.831,0.336,0.928
0.315,0.843,0.315,0.819,0.315,0.735,,,0.315,0.922,0.326,0.381,0.315,0.831,0.337,0.928
0.316,0.843,0.316,0.819,0.316,0.735,,,0.316,0.922,0.327,0.382,0.316,0.832,0.339,0.928
0.317,0.843,0.317,0.819,0.317,0.735,,,0.317,0.922,0.328,0.382,0.317,0.832,0.34,0.928
0.318,0.843,0.318,0.819,0.318,0.735,,,0.318,0.922,0.329,0.382,0.318,0.832,0.341,0.928
0.319,0.843,0.319,0.819,0.319,0.735,,,0.319,0.922,0.33,0.382,0.319,0.832,0.342,0.928
0.32,0.843,0.32,0.819,0.32,0.735,,,0.32,0.922,0.331,0.382,0.32,0.832,0.343,0.928
0.321,0.843,0.321,0.819,0.321,0.736,,,0.321,0.923,0.332,0.382,0.321,0.832,0.344,0.928
0.322,0.844,0.322,0.819,0.322,0.736,,,0.322,0.923,0.333,0.382,0.322,0.832,0.346,0.928
0.323,0.844,0.323,0.819,0.323,0.736,,,0.323,0.923,0.334,0.382,0.323,0.832,0.347,0.928
0.324,0.844,0.324,0.82,0.324,0.736,,,0.324,0.923,0.335,0.382,0.324,0.832,0.348,0.928
0.325,0.844,0.325,0.82,0.325,0.736,,,0.325,0.923,0.336,0.382,0.325,0.832,0.349,0.928
0.326,0.844,0.326,0.82,0.326,0.736,,,0.326,0.923,0.337,0.382,0.326,0.833,0.35,0.929
0.327,0.844,0.327,0.82,0.327,0.736,,,0.327,0.923,0.338,0.382,0.327,0.833,0.351,0.929
0.328,0.844,0.328,0.82,0.328,0.737,,,0.328,0.923,0.339,0.383,0.328,0.833,0.352,0.929
0.329,0.844,0.329,0.82,0.329,0.737,,,0.329,0.923,0.34,0.383,0.329,0.833,0.353,0.929
0.33,0.845,0.33,0.821,0.33,0.737,,,0.33,0.924,0.341,0.383,0.33,0.833,0.354,0.929
0.331,0.845,0.331,0.821,0.331,0.737,,,0.331,0.924,0.342,0.383,0.331,0.833,0.355,0.929
0.332,0.845,0.332,0.821,0.332,0.737,,,0.332,0.924,0.343,0.384,0.332,0.833,0.356,0.929
0.333,0.845,0.333,0.821,0.333,0.737,,,0.333,0.924,0.344,0.384,0.333,0.833,0.357,0.929
0.334,0.845,0.334,0.821,0.334,0.737,,,0.334,0.924,0.345,0.384,0.334,0.833,0.358,0.929
0.335,0.845,0.335,0.821,0.335,0.738,,,0.335,0.924,0.346,0.384,0.335,0.833,0.359,0.929
0.336,0.845,0.336,0.821,0.336,0.738,,,0.336,0.924,0.347,0.384,0.336,0.833,0.36,0.929
0.337,0.845,0.337,0.821,0.337,0.738,,,0.337,0.924,0.348,0.385,0.337,0.833,0.361,0.929
0.338,0.845,0.338,0.821,0.338,0.738,,,0.339,0.925,0.349,0.385,0.338,0.833,0.362,0.93
0.339,0.845,0.339,0.822,0.339,0.738,,,0.34,0.925,0.35,0.385,0.339,0.833,0.363,0.93
0.34,0.845,0.34,0.822,0.34,0.739,,,0.341,0.925,0.351,0.385,0.34,0.833,0.364,0.93
0.341,0.846,0.341,0.822,0.341,0.739,,,0.342,0.925,0.352,0.386,0.341,0.833,0.365,0.93
0.342,0.846,0.342,0.822,0.342,0.739,,,0.343,0.925,0.353,0.386,0.342,0.833,0.366,0.93
0.343,0.846,0.343,0.822,0.343,0.739,,,0.344,0.925,0.354,0.388,0.343,0.833,0.367,0.93
0.344,0.846,0.344,0.822,0.344,0.739,,,0.345,0.925,0.355,0.388,0.344,0.833,0.368,0.93
0.345,0.846,0.345,0.822,0.345,0.739,,,0.346,0.925,0.356,0.389,0.345,0.833,0.369,0.93
0.346,0.846,0.346,0.822,0.346,0.739,,,0.347,0.926,0.357,0.389,0.346,0.833,0.37,0.93
0.347,0.846,0.347,0.822,0.347,0.739,,,0.348,0.926,0.359,0.389,0.347,0.833,0.371,0.93
0.348,0.846,0.348,0.822,0.348,0.739,,,0.349,0.926,0.36,0.389,0.348,0.833,0.372,0.93
0.349,0.846,0.349,0.823,0.349,0.74,,,0.35,0.926,0.361,0.389,0.349,0.833,0.373,0.93
0.35,0.846,0.35,0.823,0.35,0.74,,,0.351,0.926,0.362,0.389,0.35,0.834,0.374,0.93
0.351,0.846,0.351,0.823,0.351,0.74,,,0.352,0.926,0.364,0.389,0.351,0.834,0.375,0.93
0.352,0.846,0.352,0.823,0.353,0.74,,,0.353,0.926,0.365,0.389,0.352,0.834,0.376,0.93
0.353,0.847,0.353,0.823,0.354,0.74,,,0.354,0.926,0.366,0.389,0.353,0.834,0.377,0.93
0.354,0.847,0.354,0.823,0.355,0.741,,,0.355,0.927,0.367,0.39,0.354,0.834,0.378,0.93
0.355,0.847,0.355,0.823,0.356,0.741,,,0.356,0.927,0.368,0.39,0.355,0.834,0.379,0.931
0.356,0.847,0.356,0.823,0.357,0.741,,,0.357,0.927,0.369,0.39,0.356,0.834,0.38,0.931
0.357,0.847,0.357,0.823,0.358,0.741,,,0.358,0.927,0.37,0.39,0.357,0.834,0.381,0.931
0.358,0.847,0.358,0.823,0.359,0.741,,,0.359,0.927,0.371,0.39,0.358,0.834,0.382,0.931
0.359,0.847,0.359,0.823,0.36,0.741,,,0.36,0.927,0.372,0.39,0.359,0.834,0.383,0.931
0.36,0.848,0.36,0.823,0.361,0.742,,,0.361,0.928,0.373,0.391,0.36,0.834,0.384,0.931
0.361,0.848,0.361,0.824,0.362,0.742,,,0.362,0.928,0.374,0.391,0.361,0.834,0.385,0.931
0.362,0.848,0.362,0.824,0.363,0.742,,,0.363,0.928,0.375,0.391,0.362,0.834,0.386,0.931
0.363,0.848,0.363,0.824,0.364,0.742,,,0.364,0.928,0.376,0.391,0.363,0.834,0.387,0.931
0.364,0.848,0.364,0.824,0.365,0.742,,,0.365,0.928,0.377,0.391,0.364,0.834,0.388,0.931
0.365,0.848,0.365,0.824,0.366,0.742,,,0.366,0.928,0.378,0.391,0.365,0.834,0.39,0.931
0.366,0.849,0.366,0.824,0.367,0.742,,,0.367,0.928,0.379,0.391,0.366,0.834,0.393,0.931
0.367,0.849,0.367,0.824,0.368,0.742,,,0.368,0.929,0.38,0.391,0.367,0.834,0.394,0.931
0.368,0.849,0.368,0.825,0.369,0.742,,,0.369,0.929,0.381,0.391,0.368,0.834,0.395,0.931
0.369,0.849,0.369,0.825,0.37,0.743,,,0.37,0.929,0.382,0.391,0.369,0.834,0.396,0.931
0.37,0.849,0.37,0.825,0.371,0.743,,,0.371,0.929,0.383,0.391,0.37,0.834,0.397,0.931
0.371,0.849,0.371,0.825,0.372,0.743,,,0.372,0.929,0.384,0.391,0.371,0.834,0.398,0.931
0.372,0.849,0.372,0.825,0.373,0.743,,,0.373,0.929,0.385,0.391,0.372,0.834,0.399,0.931
0.373,0.849,0.373,0.825,0.374,0.743,,,0.374,0.93,0.386,0.391,0.373,0.834,0.4,0.931
0.374,0.85,0.374,0.825,0.375,0.743,,,0.375,0.93,0.387,0.391,0.374,0.834,0.401,0.931
0.375,0.85,0.375,0.826,0.376,0.743,,,0.376,0.93,0.388,0.392,0.375,0.834,0.402,0.931
0.376,0.85,0.376,0.826,0.377,0.744,,,0.377,0.93,0.389,0.392,0.376,0.834,0.403,0.931
0.377,0.85,0.377,0.826,0.378,0.744,,,0.378,0.93,0.39,0.392,0.377,0.834,0.404,0.931
0.378,0.85,0.378,0.826,0.379,0.744,,,0.379,0.93,0.391,0.392,0.378,0.834,0.405,0.932
0.379,0.85,0.379,0.826,0.38,0.744,,,0.38,0.93,0.392,0.392,0.379,0.834,0.406,0.932
0.38,0.85,0.38,0.826,0.381,0.744,,,0.381,0.93,0.393,0.392,0.38,0.834,0.407,0.932
0.381,0.85,0.381,0.826,0.382,0.744,,,0.382,0.93,0.394,0.392,0.381,0.834,0.408,0.932
0.382,0.85,0.382,0.826,0.383,0.745,,,0.383,0.93,0.395,0.392,0.382,0.834,0.41,0.932
0.383,0.85,0.383,0.826,0.384,0.745,,,0.384,0.931,0.396,0.392,0.383,0.834,0.412,0.932
0.384,0.85,0.384,0.826,0.385,0.748,,,0.385,0.931,0.397,0.392,0.384,0.834,0.413,0.932
0.385,0.85,0.385,0.827,0.386,0.75,,,0.386,0.931,0.398,0.392,0.385,0.834,0.414,0.932
0.386,0.85,0.386,0.827,0.387,0.751,,,0.387,0.931,0.399,0.392,0.386,0.834,0.416,0.932
0.387,0.85,0.387,0.827,0.388,0.752,,,0.388,0.931,0.4,0.393,0.387,0.834,0.418,0.932
0.388,0.85,0.388,0.828,0.389,0.752,,,0.389,0.931,0.401,0.432,0.388,0.834,0.419,0.932
0.389,0.85,0.389,0.828,0.39,0.752,,,0.39,0.932,0.402,0.432,0.389,0.834,0.421,0.932
0.39,0.851,0.39,0.828,0.391,0.752,,,0.391,0.932,0.403,0.432,0.39,0.834,0.422,0.932
0.391,0.851,0.391,0.828,0.392,0.752,,,0.392,0.932,0.404,0.438,0.391,0.834,0.423,0.932
0.392,0.851,0.392,0.828,0.393,0.752,,,0.393,0.932,0.405,0.438,0.392,0.835,0.424,0.932
0.393,0.851,0.393,0.828,0.394,0.752,,,0.394,0.932,0.406,0.438,0.393,0.835,0.425,0.932
0.394,0.851,0.394,0.828,0.395,0.752,,,0.395,0.933,0.407,0.438,0.394,0.835,0.426,0.932
0.395,0.851,0.395,0.828,0.396,0.752,,,0.396,0.933,0.408,0.438,0.395,0.835,0.427,0.932
0.396,0.851,0.396,0.828,0.397,0.752,,,0.397,0.933,0.409,0.439,0.396,0.835,0.428,0.932
0.397,0.851,0.397,0.829,0.398,0.753,,,0.398,0.933,0.41,0.439,0.397,0.835,0.429,0.932
0.398,0.851,0.398,0.829,0.399,0.753,,,0.399,0.933,0.411,0.439,0.398,0.835,0.43,0.933
0.399,0.851,0.399,0.829,0.4,0.753,,,0.4,0.933,0.412,0.439,0.399,0.835,0.431,0.933
0.4,0.851,0.4,0.829,0.401,0.753,,,0.401,0.933,0.413,0.439,0.4,0.835,0.432,0.933
0.401,0.853,0.401,0.829,0.402,0.753,,,0.402,0.934,0.414,0.439,0.401,0.835,0.433,0.933
0.402,0.853,0.402,0.829,0.404,0.753,,,0.403,0.934,0.415,0.439,0.402,0.835,0.434,0.933
0.403,0.853,0.403,0.83,0.405,0.753,,,0.404,0.934,0.416,0.439,0.403,0.835,0.435,0.933
0.404,0.853,0.404,0.83,0.406,0.753,,,0.405,0.934,0.417,0.439,0.404,0.836,0.436,0.933
0.405,0.853,0.405,0.83,0.407,0.753,,,0.406,0.934,0.418,0.439,0.405,0.836,0.437,0.933
0.406,0.853,0.406,0.83,0.408,0.753,,,0.407,0.934,0.419,0.439,0.406,0.836,0.438,0.933
0.407,0.853,0.407,0.83,0.409,0.753,,,0.408,0.934,0.42,0.439,0.407,0.836,0.439,0.934
0.408,0.853,0.408,0.83,0.41,0.753,,,0.409,0.934,0.421,0.44,0.408,0.836,0.44,0.934
0.409,0.853,0.409,0.83,0.411,0.753,,,0.41,0.934,0.422,0.44,0.409,0.836,0.441,0.934
0.41,0.853,0.41,0.83,0.412,0.753,,,0.411,0.934,0.423,0.44,0.41,0.836,0.442,0.934
0.411,0.853,0.411,0.83,0.413,0.753,,,0.412,0.934,0.424,0.446,0.411,0.836,0.443,0.934
0.412,0.853,0.412,0.83,0.414,0.753,,,0.413,0.934,0.425,0.446,0.412,0.836,0.444,0.934
0.413,0.853,0.413,0.83,0.415,0.753,,,0.414,0.935,0.426,0.446,0.413,0.837,0.445,0.934
0.414,0.853,0.414,0.831,0.416,0.753,,,0.415,0.935,0.428,0.447,0.414,0.837,0.446,0.934
0.415,0.853,0.415,0.831,0.417,0.754,,,0.416,0.935,0.429,0.447,0.415,0.837,0.447,0.934
0.416,0.853,0.416,0.831,0.418,0.754,,,0.417,0.935,0.43,0.447,0.416,0.837,0.448,0.934
0.417,0.853,0.417,0.831,0.419,0.754,,,0.418,0.935,0.433,0.447,0.417,0.838,0.449,0.934
0.418,0.853,0.418,0.831,0.42,0.754,,,0.419,0.936,0.434,0.448,0.418,0.839,0.45,0.935
0.419,0.853,0.419,0.831,0.421,0.754,,,0.42,0.936,0.436,0.448,0.419,0.84,0.451,0.935
0.42,0.853,0.42,0.831,0.422,0.754,,,0.421,0.936,0.437,0.448,0.42,0.84,0.452,0.935
0.421,0.853,0.421,0.831,0.423,0.754,,,0.422,0.936,0.438,0.448,0.421,0.842,0.453,0.935
0.422,0.853,0.422,0.832,0.424,0.755,,,0.423,0.936,0.44,0.448,0.422,0.842,0.454,0.935
0.423,0.853,0.423,0.832,0.425,0.755,,,0.424,0.936,0.441,0.448,0.423,0.842,0.455,0.935
0.424,0.853,0.424,0.832,0.426,0.755,,,0.425,0.937,0.442,0.448,0.424,0.843,0.456,0.935
0.425,0.853,0.425,0.832,0.427,0.755,,,0.426,0.937,0.443,0.449,0.425,0.843,0.457,0.935
0.426,0.853,0.426,0.832,0.428,0.755,,,0.427,0.937,0.444,0.449,0.426,0.843,0.458,0.935
0.427,0.853,0.427,0.833,0.429,0.755,,,0.428,0.937,0.445,0.449,0.427,0.843,0.459,0.935
0.428,0.853,0.428,0.833,0.43,0.755,,,0.429,0.937,0.446,0.449,0.428,0.843,0.46,0.936
0.429,0.853,0.429,0.833,0.431,0.755,,,0.43,0.937,0.447,0.449,0.429,0.843,0.461,0.936
0.43,0.853,0.43,0.833,0.432,0.756,,,0.431,0.937,0.448,0.449,0.43,0.843,0.462,0.936
0.431,0.853,0.431,0.833,0.433,0.756,,,0.432,0.937,0.449,0.449,0.431,0.843,0.463,0.936
0.432,0.853,0.432,0.833,0.434,0.756,,,0.433,0.937,0.45,0.449,0.432,0.843,0.465,0.936
0.433,0.854,0.433,0.833,0.435,0.756,,,0.434,0.937,0.451,0.449,0.433,0.843,0.466,0.936
0.434,0.854,0.434,0.833,0.436,0.757,,,0.435,0.937,0.452,0.501,0.434,0.843,0.467,0.936
0.435,0.854,0.435,0.833,0.437,0.757,,,0.436,0.938,0.453,0.501,0.435,0.843,0.468,0.936
0.436,0.854,0.436,0.833,0.438,0.757,,,0.437,0.938,0.456,0.501,0.436,0.844,0.469,0.936
0.437,0.854,0.437,0.834,0.439,0.757,,,0.438,0.938,0.457,0.501,0.437,0.844,0.47,0.936
0.438,0.854,0.438,0.834,0.44,0.758,,,0.439,0.938,0.458,0.501,0.438,0.844,0.471,0.936
0.439,0.854,0.439,0.834,0.441,0.758,,,0.44,0.938,0.459,0.501,0.439,0.844,0.472,0.937
0.44,0.854,0.44,0.834,0.442,0.758,,,0.441,0.938,0.46,0.502,0.44,0.844,0.473,0.937
0.441,0.854,0.441,0.834,0.443,0.758,,,0.442,0.938,0.461,0.503,0.441,0.844,0.474,0.937
0.442,0.855,0.442,0.834,0.444,0.758,,,0.443,0.938,0.462,0.503,0.442,0.844,0.475,0.937
0.443,0.855,0.443,0.834,0.445,0.758,,,0.444,0.938,0.463,0.503,0.443,0.844,0.476,0.937
0.444,0.855,0.444,0.834,0.446,0.758,,,0.445,0.938,0.464,0.503,0.444,0.844,0.477,0.937
0.445,0.855,0.445,0.834,0.447,0.758,,,0.446,0.938,0.465,0.503,0.445,0.845,0.478,0.937
0.446,0.855,0.446,0.834,0.448,0.758,,,0.447,0.938,0.466,0.504,0.446,0.845,0.479,0.937
0.447,0.855,0.447,0.834,0.449,0.758,,,0.448,0.939,0.467,0.504,0.447,0.845,0.48,0.937
0.448,0.855,0.448,0.834,0.45,0.758,,,0.449,0.939,0.468,0.504,0.448,0.845,0.481,0.937
0.449,0.855,0.449,0.835,0.451,0.758,,,0.45,0.939,0.469,0.504,0.449,0.846,0.482,0.938
0.45,0.855,0.45,0.835,0.452,0.759,,,0.451,0.939,0.47,0.504,0.45,0.847,0.483,0.938
0.451,0.855,0.451,0.835,0.453,0.759,,,0.452,0.94,0.471,0.504,0.451,0.848,0.484,0.938
0.452,0.855,0.452,0.835,0.454,0.759,,,0.453,0.94,0.472,0.504,0.452,0.848,0.485,0.938
0.453,0.855,0.453,0.835,0.455,0.759,,,0.454,0.94,0.473,0.504,0.453,0.849,0.486,0.938
0.454,0.855,0.454,0.835,0.456,0.759,,,0.455,0.94,0.474,0.504,0.454,0.849,0.487,0.938
0.455,0.856,0.455,0.835,0.457,0.759,,,0.456,0.941,0.475,0.504,0.455,0.85,0.488,0.939
0.456,0.856,0.456,0.835,0.458,0.759,,,0.457,0.941,0.476,0.504,0.456,0.85,0.489,0.939
0.457,0.856,0.457,0.835,0.459,0.759,,,0.458,0.941,0.477,0.504,0.457,0.85,0.49,0.939
0.458,0.856,0.458,0.835,0.46,0.759,,,0.459,0.941,0.478,0.504,0.458,0.851,0.491,0.939
0.459,0.856,0.459,0.836,0.461,0.759,,,0.46,0.942,0.479,0.504,0.459,0.851,0.492,0.939
0.46,0.856,0.46,0.836,0.462,0.759,,,0.461,0.942,0.48,0.504,0.46,0.851,0.493,0.939
0.461,0.856,0.461,0.836,0.463,0.759,,,0.462,0.942,0.481,0.504,0.461,0.851,0.494,0.939
0.462,0.856,0.462,0.836,0.464,0.759,,,0.463,0.942,0.482,0.506,0.462,0.851,0.495,0.94
0.463,0.856,0.463,0.836,0.465,0.759,,,0.464,0.942,0.483,0.506,0.463,0.851,0.496,0.94
0.464,0.856,0.464,0.836,0.466,0.759,,,0.465,0.942,0.484,0.506,0.464,0.852,0.497,0.94
0.465,0.856,0.465,0.836,0.467,0.759,,,0.466,0.942,0.485,0.506,0.465,0.852,0.498,0.94
0.466,0.856,0.466,0.836,0.468,0.759,,,0.467,0.943,0.486,0.506,0.466,0.852,0.499,0.94
0.467,0.856,0.467,0.836,0.469,0.759,,,0.468,0.943,0.487,0.506,0.467,0.852,0.5,0.941
0.468,0.856,0.468,0.836,0.47,0.759,,,0.469,0.943,0.488,0.506,0.468,0.852,0.501,0.941
0.469,0.856,0.469,0.836,0.471,0.759,,,0.47,0.943,0.489,0.506,0.469,0.852,0.502,0.941
0.47,0.856,0.47,0.836,0.472,0.759,,,0.471,0.943,0.49,0.506,0.47,0.852,0.503,0.941
0.471,0.857,0.471,0.836,0.473,0.759,,,0.472,0.943,0.491,0.506,0.471,0.852,0.504,0.941
0.472,0.857,0.472,0.836,0.474,0.759,,,0.473,0.943,0.492,0.506,0.472,0.852,0.505,0.941
0.473,0.857,0.473,0.836,0.475,0.76,,,0.474,0.943,0.493,0.507,0.473,0.852,0.506,0.941
0.474,0.857,0.474,0.836,0.476,0.76,,,0.475,0.944,0.494,0.507,0.474,0.852,0.507,0.942
0.475,0.858,0.475,0.836,0.477,0.76,,,0.476,0.944,0.495,0.507,0.475,0.852,0.508,0.942
0.476,0.858,0.476,0.836,0.478,0.76,,,0.477,0.944,0.496,0.508,0.476,0.852,0.509,0.942
0.477,0.858,0.477,0.836,0.479,0.76,,,0.478,0.944,0.497,0.508,0.477,0.852,0.51,0.942
0.478,0.858,0.478,0.836,0.48,0.76,,,0.479,0.944,0.498,0.508,0.478,0.853,0.511,0.942
0.479,0.858,0.479,0.836,0.481,0.76,,,0.48,0.945,0.5,0.509,0.479,0.853,0.512,0.942
0.48,0.859,0.48,0.836,0.482,0.76,,,0.481,0.945,0.501,0.509,0.48,0.853,0.513,0.943
0.481,0.859,0.481,0.836,0.483,0.76,,,0.482,0.945,0.502,0.514,0.481,0.853,0.514,0.943
0.482,0.859,0.482,0.837,0.484,0.76,,,0.483,0.945,0.503,0.515,0.482,0.853,0.515,0.943
0.483,0.86,0.483,0.837,0.485,0.76,,,0.484,0.945,0.504,0.515,0.483,0.853,0.516,0.943
0.484,0.86,0.484,0.837,0.486,0.76,,,0.485,0.945,0.505,0.515,0.484,0.853,0.517,0.943
0.485,0.86,0.485,0.837,0.487,0.76,,,0.486,0.945,0.507,0.516,0.485,0.853,0.518,0.943
0.486,0.86,0.486,0.837,0.488,0.76,,,0.487,0.945,0.508,0.516,0.486,0.853,0.519,0.943
0.487,0.86,0.487,0.837,0.489,0.76,,,0.488,0.945,0.509,0.516,0.487,0.853,0.52,0.943
0.488,0.861,0.488,0.837,0.49,0.76,,,0.489,0.945,0.51,0.516,0.488,0.853,0.521,0.943
0.489,0.861,0.489,0.837,0.491,0.76,,,0.49,0.946,0.511,0.516,0.489,0.853,0.522,0.944
0.49,0.862,0.49,0.837,0.492,0.76,,,0.491,0.946,0.512,0.516,0.49,0.853,0.523,0.944
0.491,0.862,0.491,0.837,0.493,0.76,,,0.492,0.946,0.513,0.516,0.491,0.853,0.524,0.944
0.492,0.863,0.492,0.837,0.494,0.761,,,0.493,0.946,0.514,0.517,0.492,0.854,0.525,0.944
0.494,0.863,0.493,0.837,0.495,0.761,,,0.494,0.946,0.515,0.517,0.493,0.854,0.526,0.944
0.495,0.863,0.494,0.837,0.496,0.761,,,0.495,0.946,0.517,0.517,0.494,0.854,0.527,0.944
0.496,0.863,0.495,0.839,0.497,0.761,,,0.496,0.946,0.518,0.517,0.495,0.854,0.528,0.944
0.497,0.863,0.496,0.839,0.498,0.761,,,0.497,0.947,0.519,0.517,0.496,0.854,0.529,0.944
0.498,0.863,0.497,0.839,0.499,0.761,,,0.498,0.947,0.52,0.517,0.497,0.854,0.53,0.944
0.499,0.863,0.498,0.84,0.5,0.762,,,0.499,0.947,0.521,0.517,0.498,0.854,0.531,0.944
0.5,0.863,0.499,0.84,0.501,0.762,,,0.5,0.947,0.522,0.518,0.499,0.854,0.532,0.945
0.501,0.864,0.5,0.84,0.502,0.762,,,0.501,0.947,0.523,0.518,0.5,0.854,0.533,0.945
0.502,0.864,0.501,0.84,0.503,0.763,,,0.502,0.947,0.524,0.518,0.501,0.854,0.534,0.945
0.503,0.864,0.502,0.84,0.504,0.763,,,0.503,0.947,0.525,0.518,0.502,0.855,0.535,0.945
0.504,0.864,0.503,0.841,0.505,0.764,,,0.504,0.948,0.527,0.518,0.503,0.855,0.536,0.945
0.505,0.864,0.504,0.842,0.506,0.766,,,0.505,0.948,0.528,0.518,0.504,0.855,0.537,0.945
0.506,0.864,0.505,0.843,0.507,0.767,,,0.506,0.948,0.529,0.518,0.505,0.855,0.538,0.946
0.507,0.864,0.506,0.843,0.508,0.77,,,0.507,0.948,0.53,0.518,0.506,0.855,0.539,0.946
0.508,0.864,0.507,0.843,0.509,0.773,,,0.508,0.948,0.531,0.519,0.507,0.855,0.54,0.946
0.509,0.865,0.508,0.844,0.51,0.776,,,0.509,0.948,0.532,0.545,0.508,0.855,0.541,0.946
0.51,0.865,0.509,0.844,0.511,0.781,,,0.51,0.948,0.533,0.545,0.509,0.855,0.542,0.946
0.511,0.866,0.51,0.844,0.512,0.79,,,0.511,0.948,0.534,0.545,0.51,0.855,0.543,0.946
0.512,0.866,0.511,0.844,0.513,0.809,,,0.512,0.949,0.535,0.545,0.511,0.856,0.544,0.946
0.513,0.867,0.512,0.844,0.514,0.839,,,0.513,0.949,0.536,0.545,0.512,0.856,0.545,0.946
0.514,0.868,0.513,0.844,0.515,0.849,,,0.514,0.949,0.537,0.545,0.513,0.856,0.546,0.947
0.515,0.869,0.514,0.845,0.516,0.85,,,0.515,0.949,0.538,0.546,0.514,0.856,0.547,0.947
0.516,0.869,0.515,0.845,0.517,0.85,,,0.516,0.949,0.539,0.546,0.515,0.856,0.548,0.947
0.517,0.871,0.516,0.846,0.518,0.85,,,0.517,0.95,0.54,0.546,0.516,0.856,0.549,0.947
0.518,0.872,0.517,0.846,0.519,0.85,,,0.518,0.95,0.541,0.546,0.517,0.856,0.55,0.947
0.519,0.873,0.518,0.846,0.52,0.85,,,0.519,0.95,0.542,0.546,0.518,0.856,0.551,0.947
0.52,0.874,0.519,0.846,0.521,0.85,,,0.52,0.95,0.543,0.546,0.519,0.856,0.552,0.947
0.521,0.875,0.52,0.847,0.522,0.85,,,0.521,0.951,0.544,0.546,0.52,0.857,0.553,0.947
0.522,0.877,0.521,0.847,0.523,0.85,,,0.522,0.951,0.545,0.546,0.521,0.857,0.554,0.948
0.523,0.878,0.522,0.847,0.524,0.85,,,0.523,0.951,0.546,0.546,0.522,0.857,0.555,0.948
0.524,0.879,0.523,0.848,0.525,0.851,,,0.524,0.951,0.547,0.547,0.523,0.857,0.556,0.948
0.525,0.881,0.524,0.848,0.526,0.851,,,0.525,0.952,0.548,0.547,0.524,0.857,0.557,0.948
0.526,0.881,0.525,0.848,0.527,0.851,,,0.526,0.952,0.549,0.547,0.525,0.857,0.558,0.948
0.527,0.882,0.526,0.848,0.528,0.851,,,0.527,0.952,0.55,0.547,0.526,0.857,0.559,0.948
0.528,0.883,0.527,0.848,0.529,0.851,,,0.528,0.953,0.551,0.547,0.527,0.857,0.56,0.948
0.529,0.883,0.528,0.848,0.53,0.851,,,0.529,0.953,0.552,0.547,0.528,0.857,0.561,0.948
0.53,0.884,0.529,0.849,0.531,0.851,,,0.53,0.953,0.553,0.547,0.529,0.857,0.562,0.949
0.531,0.884,0.53,0.849,0.532,0.851,,,0.531,0.954,0.554,0.548,0.53,0.858,0.563,0.949
0.532,0.885,0.531,0.849,0.533,0.851,,,0.532,0.954,0.555,0.548,0.531,0.858,0.564,0.949
0.533,0.888,0.532,0.85,0.534,0.851,,,0.533,0.954,0.556,0.548,0.532,0.859,0.565,0.949
0.534,0.89,0.533,0.851,0.535,0.851,,,0.534,0.955,0.557,0.548,0.533,0.859,0.566,0.949
0.535,0.893,0.534,0.853,0.536,0.852,,,0.535,0.955,0.558,0.548,0.534,0.86,0.567,0.949
0.536,0.897,0.535,0.853,0.537,0.852,,,0.536,0.955,0.559,0.548,0.535,0.86,0.568,0.949
0.537,0.9,0.536,0.853,0.538,0.852,,,0.537,0.956,0.561,0.549,0.536,0.86,0.569,0.949
0.538,0.904,0.537,0.853,0.539,0.852,,,0.538,0.957,0.562,0.549,0.537,0.86,0.57,0.949
0.539,0.907,0.538,0.853,0.54,0.852,,,0.539,0.957,0.563,0.549,0.538,0.86,0.571,0.95
0.54,0.912,0.539,0.854,0.541,0.853,,,0.54,0.957,0.564,0.549,0.539,0.86,0.572,0.95
0.541,0.915,0.54,0.854,0.542,0.853,,,0.541,0.957,0.565,0.549,0.54,0.86,0.573,0.95
0.542,0.917,0.541,0.854,0.543,0.853,,,0.542,0.957,0.566,0.549,0.541,0.86,0.574,0.95
0.543,0.922,0.542,0.855,0.544,0.853,,,0.543,0.957,0.567,0.549,0.542,0.86,0.575,0.95
0.544,0.926,0.543,0.855,0.545,0.853,,,0.544,0.957,0.568,0.549,0.543,0.86,0.576,0.95
0.545,0.93,0.544,0.855,0.546,0.853,,,0.545,0.957,0.569,0.549,0.544,0.86,0.577,0.95
0.546,0.934,0.545,0.856,0.547,0.853,,,0.546,0.958,0.57,0.55,0.545,0.86,0.578,0.951
0.547,0.937,0.546,0.856,0.548,0.853,,,0.547,0.958,0.571,0.55,0.546,0.86,0.579,0.951
0.548,0.94,0.547,0.857,0.55,0.853,,,0.548,0.958,0.572,0.55,0.547,0.86,0.58,0.951
0.549,0.943,0.548,0.858,0.551,0.853,,,0.549,0.958,0.573,0.551,0.548,0.86,0.581,0.951
0.55,0.946,0.549,0.861,0.552,0.853,,,0.55,0.958,0.574,0.551,0.549,0.86,0.582,0.951
0.551,0.948,0.55,0.865,0.553,0.853,,,0.551,0.958,0.575,0.551,0.55,0.86,0.583,0.951
0.552,0.95,0.551,0.869,0.554,0.853,,,0.552,0.958,0.576,0.551,0.551,0.86,0.584,0.952
0.553,0.951,0.552,0.872,0.555,0.853,,,0.553,0.958,0.577,0.551,0.552,0.86,0.585,0.952
0.554,0.952,0.553,0.874,0.556,0.853,,,0.554,0.958,0.578,0.551,0.553,0.86,0.586,0.952
0.555,0.952,0.554,0.875,0.557,0.853,,,0.555,0.958,0.579,0.552,0.554,0.86,0.587,0.952
0.556,0.953,0.555,0.876,0.558,0.853,,,0.556,0.958,0.581,0.552,0.555,0.86,0.588,0.952
0.557,0.953,0.556,0.877,0.559,0.853,,,0.557,0.958,0.582,0.552,0.556,0.86,0.589,0.952
0.558,0.953,0.557,0.879,0.56,0.853,,,0.558,0.958,0.584,0.552,0.557,0.86,0.59,0.952
0.559,0.954,0.558,0.88,0.561,0.853,,,0.559,0.958,0.585,0.552,0.558,0.86,0.591,0.952
0.56,0.954,0.559,0.88,0.562,0.853,,,0.56,0.958,0.586,0.552,0.559,0.86,0.592,0.952
0.561,0.954,0.56,0.88,0.563,0.853,,,0.561,0.958,0.587,0.552,0.56,0.86,0.593,0.952
0.562,0.954,0.561,0.881,0.564,0.853,,,0.562,0.958,0.588,0.552,0.561,0.86,0.594,0.953
0.563,0.954,0.562,0.881,0.565,0.853,,,0.563,0.959,0.589,0.552,0.562,0.86,0.595,0.953
0.564,0.954,0.563,0.881,0.566,0.853,,,0.564,0.959,0.59,0.553,0.563,0.86,0.596,0.953
0.565,0.955,0.564,0.881,0.567,0.853,,,0.565,0.959,0.591,0.553,0.564,0.86,0.597,0.953
0.566,0.955,0.565,0.882,0.568,0.853,,,0.566,0.959,0.592,0.553,0.565,0.86,0.598,0.953
0.567,0.955,0.566,0.882,0.569,0.853,,,0.567,0.959,0.593,0.553,0.566,0.86,0.599,0.953
0.568,0.955,0.567,0.882,0.57,0.853,,,0.568,0.959,0.594,0.553,0.567,0.86,0.6,0.953
0.569,0.955,0.568,0.883,0.571,0.854,,,0.569,0.959,0.595,0.553,0.568,0.86,0.601,0.953
0.57,0.955,0.569,0.883,0.572,0.854,,,0.57,0.959,0.597,0.553,0.569,0.86,0.602,0.954
0.571,0.955,0.57,0.883,0.573,0.854,,,0.571,0.959,0.598,0.553,0.57,0.86,0.603,0.954
0.572,0.955,0.571,0.884,0.574,0.854,,,0.572,0.959,0.599,0.553,0.571,0.86,0.604,0.954
0.573,0.955,0.572,0.884,0.575,0.854,,,0.573,0.959,0.6,0.553,0.572,0.86,0.605,0.954
0.574,0.955,0.573,0.884,0.576,0.854,,,0.574,0.959,0.602,0.553,0.573,0.86,0.606,0.954
0.575,0.955,0.574,0.884,0.577,0.855,,,0.575,0.96,0.603,0.553,0.574,0.86,0.607,0.954
0.576,0.956,0.575,0.885,0.578,0.855,,,0.576,0.96,0.604,0.554,0.575,0.86,0.608,0.954
0.577,0.956,0.576,0.885,0.579,0.855,,,0.577,0.96,0.606,0.554,0.576,0.861,0.609,0.954
0.578,0.956,0.577,0.885,0.58,0.855,,,0.578,0.96,0.607,0.554,0.577,0.861,0.61,0.955
0.579,0.956,0.578,0.885,0.581,0.855,,,0.579,0.96,0.608,0.554,0.578,0.861,0.611,0.955
0.58,0.956,0.579,0.885,0.582,0.856,,,0.58,0.96,0.609,0.554,0.579,0.861,0.612,0.955
0.581,0.956,0.58,0.885,0.583,0.856,,,0.581,0.96,0.61,0.554,0.58,0.861,0.613,0.955
0.582,0.956,0.581,0.886,0.584,0.856,,,0.582,0.96,0.611,0.554,0.581,0.861,0.614,0.955
0.583,0.956,0.582,0.886,0.585,0.856,,,0.583,0.96,0.612,0.554,0.582,0.861,0.615,0.955
0.584,0.957,0.583,0.886,0.586,0.857,,,0.584,0.96,0.613,0.554,0.583,0.861,0.616,0.955
0.585,0.957,0.584,0.886,0.587,0.857,,,0.585,0.96,0.614,0.555,0.584,0.862,0.617,0.955
0.586,0.957,0.585,0.886,0.588,0.858,,,0.586,0.96,0.615,0.555,0.585,0.862,0.618,0.956
0.587,0.957,0.586,0.886,0.589,0.86,,,0.587,0.96,0.616,0.555,0.586,0.862,0.619,0.956
0.588,0.957,0.587,0.887,0.59,0.863,,,0.588,0.96,0.617,0.555,0.587,0.862,0.62,0.956
0.589,0.958,0.588,0.887,0.591,0.867,,,0.589,0.96,0.618,0.555,0.588,0.862,0.621,0.956
0.59,0.958,0.589,0.887,0.592,0.903,,,0.59,0.961,0.619,0.555,0.589,0.862,0.622,0.956
0.591,0.958,0.59,0.887,0.593,0.946,,,0.591,0.961,0.62,0.555,0.59,0.862,0.623,0.956
0.592,0.958,0.591,0.887,0.594,0.952,,,0.592,0.961,0.621,0.556,0.591,0.862,0.624,0.956
0.593,0.958,0.592,0.888,0.595,0.952,,,0.593,0.961,0.622,0.556,0.592,0.863,0.625,0.957
0.594,0.958,0.593,0.888,0.596,0.952,,,0.594,0.961,0.623,0.556,0.593,0.863,0.626,0.957
0.595,0.959,0.594,0.889,0.597,0.952,,,0.595,0.961,0.624,0.556,0.594,0.863,0.627,0.957
0.596,0.959,0.595,0.889,0.598,0.952,,,0.596,0.961,0.625,0.556,0.595,0.863,0.628,0.957
0.597,0.959,0.596,0.889,0.599,0.952,,,0.597,0.961,0.626,0.556,0.596,0.863,0.629,0.957
0.598,0.959,0.597,0.889,0.6,0.952,,,0.598,0.961,0.627,0.556,0.597,0.863,0.63,0.957
0.599,0.959,0.598,0.889,0.601,0.952,,,0.599,0.961,0.628,0.556,0.598,0.863,0.631,0.957
0.6,0.959,0.599,0.89,0.602,0.952,,,0.6,0.961,0.629,0.556,0.599,0.863,0.632,0.958
0.601,0.96,0.6,0.89,0.603,0.952,,,0.602,0.961,0.63,0.556,0.6,0.863,0.633,0.958
0.602,0.96,0.601,0.89,0.604,0.952,,,0.603,0.961,0.631,0.557,0.601,0.863,0.634,0.958
0.603,0.96,0.602,0.89,0.605,0.952,,,0.604,0.961,0.632,0.557,0.602,0.863,0.635,0.958
0.604,0.96,0.603,0.89,0.606,0.952,,,0.605,0.961,0.633,0.557,0.603,0.863,0.636,0.958
0.605,0.961,0.604,0.89,0.607,0.952,,,0.606,0.961,0.634,0.557,0.604,0.863,0.637,0.958
0.606,0.961,0.605,0.89,0.608,0.952,,,0.607,0.961,0.635,0.557,0.605,0.863,0.638,0.958
0.607,0.961,0.606,0.89,0.61,0.952,,,0.608,0.961,0.636,0.557,0.606,0.864,0.639,0.958
0.608,0.961,0.607,0.89,0.611,0.952,,,0.609,0.961,0.637,0.557,0.607,0.864,0.64,0.958
0.609,0.961,0.608,0.891,0.612,0.952,,,0.61,0.962,0.641,0.557,0.608,0.864,0.641,0.958
0.61,0.962,0.609,0.891,0.613,0.952,,,0.611,0.962,0.642,0.557,0.609,0.864,0.642,0.958
0.611,0.962,0.61,0.891,0.614,0.952,,,0.612,0.962,0.643,0.557,0.61,0.864,0.643,0.958
0.612,0.962,0.611,0.891,0.615,0.952,,,0.613,0.962,0.644,0.557,0.611,0.864,0.644,0.959
0.613,0.962,0.612,0.891,0.616,0.952,,,0.614,0.962,0.645,0.557,0.612,0.864,0.645,0.959
0.614,0.962,0.613,0.891,0.617,0.953,,,0.615,0.962,0.646,0.557,0.613,0.864,0.646,0.959
0.615,0.962,0.614,0.891,0.618,0.953,,,0.616,0.962,0.647,0.557,0.614,0.864,0.647,0.959
0.616,0.962,0.615,0.891,0.619,0.953,,,0.617,0.962,0.648,0.557,0.615,0.864,0.648,0.959
0.617,0.962,0.616,0.891,0.62,0.953,,,0.618,0.962,0.649,0.558,0.616,0.864,0.649,0.959
0.618,0.962,0.617,0.891,0.621,0.953,,,0.619,0.962,0.65,0.558,0.617,0.864,0.65,0.959
0.619,0.963,0.618,0.891,0.622,0.954,,,0.627,0.962,0.651,0.558,0.618,0.864,0.651,0.959
0.62,0.963,0.619,0.891,0.623,0.954,,,0.632,0.962,0.652,0.558,0.619,0.865,0.652,0.959
0.621,0.963,0.62,0.891,0.624,0.954,,,0.634,0.962,0.653,0.558,0.62,0.865,0.653,0.96
0.622,0.963,0.621,0.891,0.625,0.955,,,0.636,0.962,0.654,0.558,0.621,0.865,0.654,0.96
0.623,0.963,0.622,0.892,0.626,0.956,,,0.637,0.962,0.655,0.558,0.622,0.865,0.655,0.96
0.624,0.963,0.623,0.892,0.627,0.956,,,0.64,0.962,0.656,0.558,0.623,0.865,0.656,0.96
0.625,0.964,0.624,0.892,0.628,0.957,,,0.641,0.962,0.657,0.558,0.624,0.865,0.657,0.96
0.626,0.964,0.625,0.892,0.629,0.959,,,0.642,0.962,0.658,0.558,0.625,0.865,0.658,0.96
0.627,0.964,0.626,0.892,0.63,0.961,,,0.643,0.962,0.659,0.558,0.626,0.865,0.659,0.96
0.628,0.965,0.627,0.892,0.631,0.963,,,0.644,0.962,0.66,0.558,0.627,0.865,0.66,0.96
0.629,0.965,0.628,0.892,0.632,0.965,,,0.645,0.962,0.661,0.558,0.628,0.865,0.661,0.961
0.63,0.965,0.629,0.892,0.633,0.965,,,0.646,0.963,0.662,0.559,0.629,0.865,0.662,0.961
0.631,0.965,0.63,0.892,0.634,0.966,,,0.647,0.963,0.663,0.559,0.63,0.865,0.663,0.961
0.632,0.966,0.631,0.892,0.635,0.966,,,0.648,0.963,0.664,0.559,0.631,0.865,0.664,0.961
0.633,0.966,0.632,0.892,0.636,0.966,,,0.649,0.963,0.665,0.559,0.632,0.866,0.665,0.961
0.634,0.966,0.633,0.892,0.637,0.966,,,0.65,0.963,0.666,0.559,0.633,0.866,0.666,0.961
0.635,0.967,0.634,0.892,0.638,0.966,,,0.651,0.963,0.667,0.559,0.634,0.866,0.667,0.961
0.636,0.968,0.635,0.892,0.639,0.967,,,0.652,0.963,0.668,0.559,0.635,0.866,0.668,0.961
0.637,0.969,0.636,0.892,0.64,0.967,,,0.653,0.963,0.669,0.559,0.636,0.866,0.669,0.961
0.638,0.969,0.637,0.892,0.641,0.967,,,0.654,0.963,0.67,0.559,0.637,0.866,0.67,0.962
0.639,0.97,0.638,0.892,0.642,0.967,,,0.655,0.963,0.671,0.56,0.638,0.866,0.671,0.962
0.64,0.97,0.639,0.892,0.643,0.967,,,0.656,0.963,0.672,0.56,0.639,0.866,0.678,0.962
0.641,0.97,0.64,0.892,0.644,0.968,,,0.657,0.963,0.673,0.56,0.64,0.866,0.68,0.963
0.642,0.97,0.641,0.892,0.645,0.968,,,0.658,0.963,0.674,0.56,0.641,0.866,0.681,0.963
0.643,0.97,0.642,0.892,0.646,0.968,,,0.659,0.963,0.675,0.56,0.642,0.866,0.682,0.963
0.644,0.97,0.643,0.892,0.647,0.968,,,0.66,0.963,0.676,0.561,0.643,0.866,0.683,0.963
0.645,0.97,0.644,0.892,0.648,0.968,,,0.661,0.963,0.677,0.561,0.644,0.866,0.684,0.963
0.646,0.97,0.645,0.892,0.649,0.969,,,0.662,0.963,0.678,0.561,0.645,0.866,0.685,0.963
0.647,0.97,0.646,0.892,0.65,0.969,,,0.663,0.963,0.679,0.561,0.646,0.867,0.686,0.963
0.648,0.97,0.647,0.892,0.651,0.969,,,0.664,0.963,0.68,0.561,0.647,0.867,0.687,0.963
0.649,0.97,0.648,0.892,0.652,0.969,,,0.665,0.963,0.681,0.561,0.648,0.867,0.688,0.964
0.65,0.971,0.649,0.892,0.653,0.97,,,0.666,0.964,0.682,0.561,0.649,0.867,0.689,0.964
0.651,0.971,0.65,0.892,0.654,0.97,,,0.667,0.964,0.683,0.561,0.65,0.867,0.69,0.964
0.652,0.971,0.652,0.892,0.655,0.97,,,0.668,0.964,0.684,0.562,0.651,0.867,0.691,0.964
0.653,0.971,0.653,0.892,0.656,0.97,,,0.669,0.964,0.685,0.562,0.652,0.867,0.692,0.964
0.654,0.971,0.654,0.892,0.657,0.97,,,0.67,0.964,0.686,0.562,0.653,0.867,0.693,0.964
0.655,0.972,0.655,0.892,0.658,0.971,,,0.671,0.964,0.687,0.562,0.654,0.867,0.694,0.964
0.656,0.972,0.656,0.892,0.659,0.971,,,0.672,0.964,0.688,0.562,0.655,0.867,0.695,0.965
0.657,0.972,0.657,0.892,0.66,0.971,,,0.673,0.964,0.69,0.562,0.656,0.867,0.696,0.965
0.658,0.973,0.658,0.892,0.661,0.971,,,0.674,0.964,0.691,0.562,0.657,0.867,0.697,0.965
0.659,0.973,0.659,0.892,0.662,0.972,,,0.675,0.964,0.692,0.562,0.658,0.867,0.698,0.965
0.66,0.973,0.66,0.892,0.663,0.972,,,0.676,0.964,0.694,0.562,0.659,0.867,0.699,0.965
0.661,0.973,0.661,0.892,0.664,0.972,,,0.677,0.964,0.695,0.563,0.66,0.868,0.7,0.965
0.662,0.973,0.662,0.892,0.665,0.972,,,0.678,0.964,0.696,0.563,0.661,0.868,0.701,0.965
0.663,0.973,0.663,0.892,0.666,0.973,,,0.679,0.964,0.697,0.563,0.662,0.868,0.702,0.965
0.664,0.974,0.664,0.892,0.667,0.973,,,0.68,0.965,0.698,0.563,0.663,0.868,0.703,0.965
0.665,0.974,0.665,0.892,0.668,0.973,,,0.681,0.965,0.699,0.563,0.664,0.868,0.704,0.965
0.666,0.974,0.666,0.892,0.669,0.974,,,0.682,0.965,0.7,0.563,0.665,0.868,0.705,0.965
0.667,0.974,0.667,0.892,0.67,0.974,,,0.683,0.965,0.701,0.563,0.666,0.868,0.706,0.966
0.668,0.974,0.668,0.892,0.671,0.974,,,0.684,0.965,0.702,0.567,0.667,0.868,0.707,0.966
0.669,0.974,0.669,0.892,0.672,0.974,,,0.685,0.965,0.703,0.567,0.668,0.868,0.708,0.966
0.67,0.974,0.67,0.892,0.673,0.974,,,0.686,0.965,0.704,0.57,0.669,0.868,0.709,0.966
0.671,0.974,0.671,0.892,0.674,0.974,,,0.687,0.965,0.705,0.57,0.67,0.868,0.71,0.966
0.672,0.974,0.672,0.892,0.675,0.975,,,0.688,0.965,0.706,0.57,0.671,0.868,0.711,0.967
0.673,0.974,0.673,0.892,0.676,0.975,,,0.689,0.965,0.707,0.57,0.672,0.869,0.712,0.967
0.674,0.974,0.674,0.892,0.677,0.975,,,0.69,0.965,0.708,0.57,0.673,0.869,0.713,0.967
0.675,0.974,0.675,0.893,0.678,0.975,,,0.691,0.965,0.709,0.57,0.674,0.869,0.714,0.967
0.676,0.974,0.676,0.893,0.679,0.975,,,0.692,0.965,0.71,0.573,0.675,0.869,0.715,0.967
0.677,0.974,0.677,0.893,0.68,0.976,,,0.693,0.965,0.711,0.573,0.676,0.869,0.716,0.967
0.678,0.974,0.678,0.893,0.681,0.976,,,0.694,0.966,0.712,0.574,0.677,0.87,0.717,0.967
0.679,0.974,0.679,0.893,0.682,0.976,,,0.695,0.966,0.713,0.575,0.678,0.911,0.718,0.967
0.68,0.974,0.68,0.893,0.683,0.976,,,0.696,0.966,0.714,0.575,0.679,0.947,0.719,0.967
0.681,0.974,0.681,0.893,0.684,0.976,,,0.697,0.966,0.715,0.575,0.68,0.955,0.72,0.967
0.682,0.974,0.682,0.893,0.685,0.976,,,0.698,0.966,0.716,0.575,0.681,0.956,0.721,0.967
0.683,0.974,0.683,0.893,0.686,0.976,,,0.699,0.966,0.717,0.576,0.682,0.956,0.722,0.967
0.684,0.974,0.684,0.893,0.687,0.977,,,0.7,0.966,0.718,0.576,0.683,0.957,0.723,0.968
0.685,0.974,0.685,0.893,0.688,0.977,,,0.701,0.966,0.719,0.576,0.684,0.96,0.724,0.968
0.686,0.974,0.686,0.893,0.689,0.977,,,0.702,0.966,0.72,0.576,0.685,0.963,0.725,0.968
0.687,0.974,0.687,0.893,0.69,0.977,,,0.703,0.967,0.721,0.578,0.686,0.965,0.726,0.968
0.688,0.974,0.688,0.893,0.691,0.977,,,0.704,0.967,0.722,0.578,0.687,0.967,0.727,0.968
0.689,0.974,0.689,0.893,0.692,0.977,,,0.705,0.967,0.723,0.578,0.688,0.967,0.728,0.968
0.69,0.974,0.69,0.893,0.693,0.977,,,0.706,0.967,0.724,0.578,0.689,0.967,0.729,0.968
0.691,0.974,0.691,0.893,0.694,0.977,,,0.707,0.967,0.725,0.578,0.69,0.967,0.73,0.969
0.692,0.974,0.692,0.893,0.695,0.977,,,0.708,0.967,0.726,0.578,0.691,0.967,0.731,0.969
0.693,0.974,0.693,0.893,0.696,0.977,,,0.709,0.967,0.727,0.579,0.692,0.967,0.732,0.969
0.694,0.974,0.694,0.893,0.697,0.977,,,0.71,0.967,0.728,0.579,0.693,0.967,0.733,0.969
0.695,0.974,0.695,0.893,0.698,0.978,,,0.711,0.967,0.729,0.579,0.694,0.967,0.734,0.969
0.696,0.974,0.696,0.893,0.699,0.978,,,0.712,0.967,0.73,0.579,0.695,0.968,0.735,0.969
0.697,0.974,0.697,0.893,0.7,0.979,,,0.713,0.968,0.731,0.579,0.696,0.968,0.736,0.969
0.698,0.974,0.698,0.893,0.701,0.979,,,0.714,0.968,0.732,0.58,0.697,0.968,0.737,0.969
0.699,0.974,0.699,0.893,0.702,0.979,,,0.715,0.968,0.733,0.58,0.698,0.968,0.738,0.969
0.7,0.974,0.7,0.893,0.703,0.98,,,0.716,0.968,0.734,0.58,0.699,0.968,0.739,0.969
0.701,0.974,0.701,0.893,0.704,0.98,,,0.717,0.968,0.735,0.606,0.7,0.968,0.74,0.969
0.702,0.974,0.702,0.893,0.705,0.98,,,0.718,0.968,0.736,0.606,0.701,0.968,0.741,0.969
0.703,0.974,0.703,0.893,0.706,0.98,,,0.719,0.968,0.737,0.606,0.702,0.969,0.742,0.969
0.704,0.974,0.704,0.893,0.707,0.981,,,0.72,0.968,0.738,0.606,0.703,0.969,0.743,0.97
0.705,0.975,0.705,0.893,0.708,0.981,,,0.721,0.968,0.739,0.606,0.704,0.969,0.744,0.97
0.706,0.975,0.706,0.893,0.709,0.981,,,0.722,0.969,0.74,0.606,0.705,0.969,0.745,0.97
0.707,0.975,0.707,0.893,0.71,0.981,,,0.723,0.969,0.741,0.606,0.706,0.969,0.746,0.97
0.708,0.976,0.708,0.893,0.711,0.981,,,0.724,0.969,0.742,0.607,0.707,0.969,0.747,0.97
0.709,0.976,0.709,0.893,0.712,0.981,,,0.725,0.969,0.743,0.607,0.708,0.969,0.748,0.97
0.71,0.977,0.71,0.893,0.713,0.981,,,0.726,0.969,0.744,0.607,0.709,0.969,0.749,0.97
0.711,0.977,0.711,0.893,0.714,0.981,,,0.727,0.969,0.745,0.607,0.71,0.969,0.75,0.97
0.712,0.977,0.712,0.893,0.715,0.982,,,0.728,0.969,0.746,0.607,0.711,0.969,0.751,0.971
0.713,0.977,0.713,0.893,0.716,0.982,,,0.729,0.97,0.747,0.623,0.712,0.969,0.752,0.971
0.715,0.978,0.714,0.893,0.717,0.982,,,0.73,0.97,0.748,0.624,0.713,0.969,0.753,0.971
0.716,0.978,0.715,0.893,0.718,0.982,,,0.731,0.97,0.749,0.624,0.714,0.969,0.754,0.971
0.717,0.978,0.716,0.893,0.719,0.982,,,0.732,0.97,0.75,0.624,0.715,0.97,0.755,0.971
0.719,0.978,0.717,0.893,0.72,0.982,,,0.733,0.97,0.752,0.624,0.716,0.97,0.756,0.971
0.72,0.978,0.718,0.893,0.722,0.983,,,0.734,0.97,0.753,0.625,0.717,0.97,0.757,0.971
0.721,0.978,0.719,0.893,0.723,0.983,,,0.735,0.97,0.754,0.625,0.718,0.97,0.758,0.971
0.722,0.978,0.72,0.893,0.725,0.983,,,0.736,0.97,0.755,0.625,0.719,0.97,0.759,0.972
0.723,0.978,0.721,0.893,0.727,0.983,,,0.737,0.97,0.756,0.625,0.72,0.97,0.76,0.972
0.724,0.978,0.722,0.893,0.728,0.983,,,0.738,0.971,0.757,0.625,0.721,0.97,0.761,0.972
0.725,0.979,0.723,0.893,0.729,0.983,,,0.739,0.971,0.758,0.625,0.722,0.97,0.762,0.972
0.726,0.98,0.724,0.893,0.73,0.983,,,0.74,0.971,0.759,0.625,0.723,0.97,0.763,0.972
0.727,0.981,0.725,0.893,0.731,0.983,,,0.741,0.971,0.76,0.625,0.724,0.97,0.764,0.972
0.728,0.982,0.726,0.893,0.732,0.983,,,0.742,0.971,0.761,0.625,0.725,0.97,0.765,0.972
0.729,0.982,0.727,0.893,0.733,0.983,,,0.743,0.972,0.762,0.626,0.726,0.97,0.766,0.972
0.73,0.983,0.728,0.893,0.734,0.984,,,0.744,0.972,0.763,0.626,0.727,0.97,0.767,0.973
0.731,0.984,0.729,0.893,0.735,0.984,,,0.745,0.972,0.764,0.626,0.728,0.97,0.768,0.973
0.732,0.984,0.73,0.893,0.736,0.984,,,0.746,0.972,0.765,0.626,0.729,0.97,0.769,0.973
0.733,0.985,0.731,0.894,0.737,0.984,,,0.747,0.972,0.766,0.626,0.73,0.97,0.77,0.973
0.734,0.985,0.732,0.894,0.738,0.984,,,0.748,0.972,0.767,0.718,0.731,0.97,0.771,0.973
0.735,0.985,0.733,0.894,0.739,0.984,,,0.749,0.973,0.768,0.718,0.732,0.97,0.772,0.973
0.736,0.986,0.734,0.894,0.74,0.984,,,0.75,0.973,0.769,0.718,0.733,0.97,0.773,0.973
0.737,0.986,0.735,0.894,0.741,0.984,,,0.751,0.973,0.77,0.718,0.734,0.97,0.774,0.973
0.738,0.987,0.736,0.894,0.742,0.985,,,0.752,0.973,0.771,0.718,0.735,0.97,0.775,0.974
0.739,0.987,0.737,0.894,0.743,0.985,,,0.753,0.973,0.772,0.718,0.736,0.97,0.776,0.974
0.74,0.987,0.738,0.894,0.744,0.985,,,0.754,0.973,0.773,0.718,0.737,0.97,0.777,0.974
0.741,0.987,0.739,0.894,0.745,0.985,,,0.755,0.973,0.774,0.719,0.738,0.971,0.778,0.974
0.742,0.987,0.74,0.894,0.746,0.985,,,0.756,0.973,0.775,0.719,0.739,0.971,0.779,0.974
0.743,0.987,0.741,0.894,0.747,0.985,,,0.757,0.974,0.776,0.719,0.74,0.971,0.78,0.974
0.744,0.987,0.742,0.894,0.748,0.985,,,0.758,0.974,0.777,0.719,0.741,0.971,0.781,0.974
0.745,0.987,0.743,0.894,0.749,0.985,,,0.759,0.974,0.778,0.72,0.742,0.971,0.782,0.974
0.746,0.987,0.744,0.895,0.75,0.986,,,0.76,0.974,0.779,0.72,0.743,0.971,0.783,0.974
0.747,0.987,0.745,0.895,1.0,1.0,,,0.761,0.974,0.78,0.72,0.744,0.971,0.784,0.974
0.748,0.988,0.746,0.9,,,,,0.762,0.975,0.781,0.721,0.745,0.971,0.785,0.975
0.749,0.988,0.747,0.907,,,,,0.763,0.975,0.782,0.721,0.746,0.971,0.786,0.975
0.75,0.988,0.748,0.922,,,,,0.764,0.975,0.783,0.721,0.747,0.971,0.787,0.975
0.751,0.988,0.749,0.94,,,,,0.765,0.975,0.784,0.721,0.748,0.971,0.788,0.975
0.752,0.988,0.75,0.953,,,,,0.766,0.975,0.785,0.721,0.749,0.971,0.789,0.975
0.753,0.988,0.751,0.961,,,,,0.767,0.975,0.786,0.721,0.75,0.971,0.79,0.975
0.754,0.988,0.752,0.965,,,,,0.768,0.975,0.787,0.721,0.751,0.971,0.791,0.976
0.755,0.989,0.753,0.969,,,,,0.769,0.976,0.788,0.73,0.752,0.972,0.792,0.976
0.756,0.989,0.754,0.977,,,,,0.77,0.976,0.789,0.73,0.753,0.972,0.793,0.977
0.757,0.989,0.755,0.98,,,,,0.771,0.976,0.79,0.73,0.754,0.972,0.794,0.977
0.758,0.989,0.756,0.981,,,,,0.772,0.976,0.791,0.73,0.755,0.972,0.795,0.977
0.759,0.989,0.757,0.981,,,,,0.773,0.976,0.792,0.73,0.756,0.972,0.796,0.977
0.76,0.989,0.758,0.981,,,,,0.774,0.976,0.793,0.73,0.757,0.972,0.797,0.977
0.761,0.99,0.759,0.981,,,,,0.775,0.976,0.796,0.731,0.758,0.972,0.798,0.977
0.762,0.99,0.76,0.981,,,,,0.776,0.976,0.797,0.731,0.759,0.972,0.799,0.977
0.763,0.99,0.761,0.981,,,,,0.777,0.976,0.798,0.883,0.76,0.972,0.8,0.977
0.764,0.99,0.762,0.981,,,,,0.778,0.977,0.799,0.883,0.761,0.972,0.801,0.978
0.765,0.99,0.763,0.981,,,,,0.779,0.977,0.8,0.883,0.762,0.972,0.802,0.978
0.766,0.991,0.764,0.981,,,,,0.78,0.977,0.802,0.883,0.763,0.972,0.803,0.978
0.767,0.991,0.765,0.981,,,,,0.781,0.977,0.803,0.883,0.764,0.972,0.804,0.978
0.768,0.991,0.766,0.981,,,,,0.782,0.977,0.804,0.884,0.765,0.972,0.805,0.978
0.769,0.991,0.767,0.981,,,,,0.783,0.977,0.805,0.884,0.766,0.972,0.806,0.978
0.77,0.991,0.768,0.981,,,,,0.784,0.977,0.806,0.884,0.767,0.972,0.807,0.978
0.771,0.991,0.769,0.981,,,,,0.785,0.977,0.807,0.884,0.768,0.972,0.808,0.979
0.772,0.991,0.77,0.981,,,,,0.786,0.978,0.808,0.884,0.769,0.972,0.809,0.979
0.773,0.992,0.771,0.981,,,,,0.787,0.978,0.809,0.884,0.771,0.972,0.81,0.979
0.774,0.992,0.772,0.981,,,,,0.788,0.978,0.81,0.884,0.773,0.972,0.811,0.979
0.775,0.992,0.773,0.981,,,,,0.789,0.978,0.811,0.884,0.775,0.972,0.812,0.979
0.776,0.992,0.774,0.981,,,,,0.79,0.978,0.816,0.884,0.776,0.972,0.813,0.979
0.777,0.992,0.775,0.981,,,,,0.791,0.978,0.817,0.885,0.777,0.972,0.814,0.979
0.778,0.992,0.776,0.981,,,,,0.792,0.978,0.818,0.885,0.778,0.972,0.815,0.979
0.779,0.993,0.777,0.981,,,,,0.793,0.978,0.819,0.885,0.779,0.972,0.816,0.98
0.78,0.993,0.778,0.981,,,,,0.794,0.978,0.82,0.885,0.78,0.972,0.817,0.98
0.781,0.993,0.779,0.981,,,,,0.795,0.978,0.821,0.885,0.781,0.972,0.818,0.98
0.782,0.993,0.78,0.981,,,,,0.796,0.979,0.822,0.885,0.782,0.972,0.819,0.98
0.783,0.993,0.781,0.982,,,,,0.797,0.979,0.823,0.885,0.783,0.972,0.82,0.98
0.784,0.993,0.782,0.982,,,,,0.798,0.979,0.825,0.886,0.784,0.972,0.821,0.98
0.785,0.993,0.783,0.982,,,,,0.799,0.979,0.826,0.886,0.785,0.972,0.822,0.98
0.786,0.993,0.784,0.982,,,,,0.8,0.979,0.827,0.886,0.786,0.972,0.823,0.98
0.787,0.993,0.785,0.982,,,,,0.801,0.979,0.828,0.886,0.787,0.973,0.824,0.98
0.788,0.993,0.786,0.982,,,,,0.802,0.979,0.829,0.886,0.788,0.973,0.825,0.98
0.789,0.993,0.787,0.982,,,,,0.803,0.979,0.83,0.886,0.789,0.973,0.826,0.98
0.79,0.993,0.788,0.983,,,,,0.804,0.979,0.831,0.887,0.79,0.973,0.827,0.98
0.791,0.993,0.789,0.983,,,,,0.805,0.98,0.832,0.887,0.791,0.973,0.828,0.98
0.792,0.994,0.79,0.983,,,,,0.806,0.98,0.833,0.887,0.792,0.973,0.829,0.98
0.793,0.994,0.791,0.983,,,,,0.807,0.98,0.834,0.887,0.793,0.974,0.83,0.98
0.794,0.994,0.792,0.983,,,,,0.808,0.98,0.835,0.887,0.794,0.974,0.831,0.98
0.795,0.994,0.793,0.983,,,,,0.809,0.98,0.836,0.888,0.795,0.974,0.832,0.981
0.796,0.994,0.794,0.983,,,,,0.81,0.98,0.837,0.888,0.796,0.974,0.833,0.981
0.797,0.994,0.795,0.983,,,,,0.811,0.98,0.839,0.888,0.797,0.974,0.834,0.981
0.798,0.994,0.796,0.983,,,,,0.812,0.98,0.84,0.888,0.798,0.974,0.835,0.981
0.799,0.994,0.797,0.983,,,,,0.813,0.981,0.845,0.888,0.799,0.974,0.836,0.981
0.8,0.994,0.798,0.983,,,,,0.814,0.981,0.846,0.889,0.8,0.974,0.837,0.981
0.801,0.994,0.799,0.983,,,,,0.815,0.981,0.847,0.889,0.801,0.975,0.838,0.981
0.802,0.994,0.8,0.983,,,,,0.816,0.981,0.848,0.889,0.802,0.975,0.839,0.981
0.803,0.994,0.801,0.983,,,,,0.817,0.981,0.849,0.889,0.803,0.975,0.84,0.981
0.804,0.994,0.802,0.983,,,,,0.818,0.981,0.854,0.889,0.804,0.975,0.841,0.981
0.805,0.994,0.803,0.983,,,,,0.819,0.981,0.855,0.889,0.805,0.975,0.842,0.981
0.806,0.994,0.804,0.983,,,,,0.82,0.981,0.856,0.889,0.806,0.975,0.843,0.981
0.807,0.994,0.806,0.983,,,,,0.821,0.982,0.857,0.89,0.807,0.976,0.844,0.981
0.808,0.994,0.807,0.984,,,,,0.822,0.982,0.858,0.89,0.808,0.976,0.845,0.981
0.809,0.994,0.808,0.984,,,,,0.823,0.982,0.859,0.89,0.809,0.976,0.846,0.981
0.81,0.994,0.809,0.984,,,,,0.824,0.982,0.86,0.89,0.81,0.976,0.847,0.981
0.811,0.994,0.81,0.984,,,,,0.825,0.982,0.861,0.89,0.811,0.976,0.848,0.982
0.812,0.994,0.811,0.984,,,,,0.826,0.982,0.863,0.89,0.812,0.976,0.849,0.982
0.813,0.994,0.812,0.984,,,,,0.827,0.982,0.864,0.891,0.813,0.977,0.85,0.982
0.814,0.994,0.813,0.984,,,,,0.828,0.982,0.865,0.891,0.814,0.977,0.851,0.982
0.815,0.994,0.814,0.984,,,,,0.829,0.982,0.866,0.891,0.815,0.977,0.852,0.982
0.816,0.994,0.815,0.984,,,,,0.83,0.982,0.867,0.891,0.816,0.977,0.853,0.982
0.817,0.994,0.816,0.984,,,,,0.831,0.983,0.868,0.891,0.817,0.977,0.854,0.982
0.818,0.994,0.817,0.984,,,,,0.832,0.983,0.869,0.891,0.818,0.977,0.855,0.982
0.82,0.994,0.819,0.984,,,,,0.833,0.983,0.87,0.891,0.819,0.977,0.856,0.983
0.821,0.994,0.82,0.984,,,,,0.834,0.983,0.872,0.892,0.82,0.978,0.857,0.983
0.822,0.994,0.824,0.984,,,,,0.835,0.983,0.873,0.892,0.821,0.978,0.858,0.983
0.823,0.994,0.825,0.984,,,,,0.836,0.983,0.874,0.892,0.822,0.978,0.859,0.983
0.824,0.994,0.826,0.984,,,,,0.837,0.983,0.875,0.892,0.823,0.978,0.86,0.983
0.825,0.994,0.827,0.984,,,,,0.838,0.983,0.877,0.892,0.824,0.978,0.861,0.983
0.826,0.995,0.828,0.984,,,,,0.839,0.983,0.878,0.892,0.825,0.978,0.862,0.983
0.827,0.995,0.829,0.984,,,,,0.84,0.983,0.879,0.892,0.826,0.978,0.863,0.983
0.828,0.995,0.83,0.984,,,,,0.841,0.983,0.88,0.892,0.827,0.978,0.864,0.983
0.829,0.995,0.831,0.985,,,,,0.842,0.984,0.881,0.892,0.828,0.978,0.865,0.983
0.83,0.995,0.832,0.985,,,,,0.843,0.984,0.882,0.893,0.829,0.979,0.866,0.983
0.831,0.995,0.833,0.985,,,,,0.844,0.984,0.883,0.893,0.83,0.979,0.867,0.983
0.832,0.995,0.834,0.985,,,,,0.845,0.984,0.884,0.893,0.831,0.979,0.868,0.983
0.833,0.995,0.835,0.985,,,,,0.846,0.984,0.885,0.893,0.832,0.979,0.869,0.983
0.834,0.995,0.836,0.985,,,,,0.847,0.984,0.887,0.894,0.833,0.979,0.87,0.984
0.835,0.995,0.837,0.985,,,,,0.848,0.984,0.888,0.894,0.834,0.98,0.871,0.984
0.836,0.995,0.838,0.985,,,,,0.849,0.984,0.889,0.894,0.835,0.98,0.872,0.984
0.837,0.995,0.84,0.985,,,,,0.85,0.984,0.89,0.894,0.836,0.98,0.873,0.984
0.838,0.995,0.841,0.985,,,,,0.851,0.985,0.891,0.894,0.837,0.98,0.874,0.984
0.839,0.995,0.842,0.985,,,,,0.852,0.985,0.892,0.894,0.838,0.98,0.875,0.984
0.84,0.995,0.843,0.985,,,,,0.853,0.985,0.893,0.894,0.839,0.98,0.876,0.984
0.841,0.995,0.844,0.985,,,,,0.854,0.985,0.894,0.894,0.84,0.981,0.877,0.984
0.842,0.995,0.845,0.985,,,,,0.855,0.985,0.895,0.895,0.841,0.981,0.878,0.984
0.843,0.995,0.846,0.985,,,,,0.856,0.985,0.896,0.895,0.842,0.981,0.879,0.984
0.844,0.995,0.847,0.985,,,,,0.857,0.985,0.897,0.895,0.843,0.981,0.88,0.984
0.845,0.995,0.848,0.985,,,,,0.858,0.985,0.901,0.895,0.844,0.981,0.881,0.984
0.846,0.995,0.849,0.985,,,,,0.859,0.985,0.902,0.895,0.845,0.981,0.882,0.984
0.847,0.995,0.85,0.985,,,,,0.86,0.985,0.903,0.895,0.846,0.982,0.883,0.984
0.848,0.995,0.851,0.985,,,,,0.861,0.985,0.904,0.896,0.847,0.982,0.884,0.984
0.85,0.995,0.852,0.994,,,,,0.862,0.986,0.905,0.896,0.848,0.982,0.885,0.984
0.851,0.995,0.853,0.995,,,,,0.863,0.986,0.906,0.896,0.849,0.982,0.886,0.984
0.852,0.995,0.854,0.996,,,,,0.864,0.986,0.907,0.896,0.85,0.982,0.887,0.984
0.853,0.995,0.855,0.996,,,,,0.865,0.986,0.908,0.896,0.851,0.982,0.888,0.984
0.854,0.995,0.856,0.996,,,,,0.866,0.986,0.909,0.896,0.852,0.982,0.889,0.984
0.855,0.995,0.857,0.996,,,,,0.867,0.986,0.91,0.896,0.853,0.983,0.89,0.984
0.856,0.996,0.858,0.996,,,,,0.869,0.986,0.911,0.896,0.854,0.983,0.891,0.984
0.857,0.996,0.859,0.996,,,,,0.87,0.986,0.912,0.896,0.855,0.983,0.892,0.984
0.858,0.996,0.86,0.996,,,,,0.871,0.986,0.913,0.897,0.856,0.983,0.893,0.984
0.859,0.996,0.861,0.996,,,,,0.872,0.986,0.914,0.897,0.857,0.983,0.894,0.985
0.86,0.996,0.862,0.996,,,,,0.873,0.986,0.915,0.897,0.858,0.983,0.895,0.985
0.861,0.996,0.863,0.996,,,,,0.874,0.986,0.916,0.897,0.859,0.983,0.896,0.985
0.862,0.996,0.864,0.996,,,,,0.876,0.986,0.917,0.897,0.86,0.984,0.897,0.985
0.863,0.996,0.865,0.996,,,,,0.878,0.986,0.918,0.897,0.861,0.984,0.898,0.985
0.864,0.996,0.866,0.996,,,,,0.879,0.986,0.919,0.897,0.862,0.984,0.899,0.985
0.865,0.996,0.868,0.996,,,,,0.88,0.986,0.92,0.897,0.863,0.984,0.9,0.985
0.866,0.996,0.869,0.996,,,,,0.881,0.987,0.925,0.898,0.864,0.984,0.901,0.985
0.867,0.996,0.87,0.996,,,,,0.882,0.987,0.926,0.898,0.865,0.984,0.902,0.985
0.868,0.996,0.871,0.996,,,,,0.883,0.987,0.927,0.898,0.866,0.984,0.903,0.985
0.87,0.996,0.872,0.996,,,,,0.884,0.987,0.928,0.898,0.867,0.984,0.904,0.986
0.872,0.996,0.873,0.996,,,,,0.885,0.987,0.929,0.898,0.868,0.985,0.905,0.986
0.873,0.996,0.874,0.996,,,,,0.886,0.987,0.93,0.898,0.869,0.985,0.906,0.986
0.874,0.996,0.875,0.996,,,,,0.887,0.987,0.931,0.898,0.87,0.985,0.907,0.986
0.875,0.996,0.876,0.996,,,,,0.888,0.987,0.932,0.899,0.871,0.985,0.908,0.986
0.876,0.996,0.877,0.996,,,,,0.889,0.987,0.933,0.899,0.872,0.985,0.909,0.986
0.878,0.996,0.878,0.996,,,,,0.89,0.988,0.934,0.899,0.873,0.985,0.91,0.986
0.879,0.996,0.879,0.996,,,,,0.891,0.988,0.935,0.899,0.874,0.985,0.911,0.987
0.88,0.996,0.88,0.997,,,,,0.892,0.988,0.936,0.899,0.875,0.986,0.912,0.987
0.881,0.996,0.881,0.997,,,,,0.893,0.988,0.937,0.899,0.876,0.986,0.913,0.987
0.882,0.996,0.882,0.997,,,,,0.894,0.988,0.939,0.899,0.877,0.986,0.914,0.987
0.883,0.996,0.883,0.997,,,,,0.895,0.988,0.94,0.899,0.878,0.986,0.915,0.987
0.884,0.996,0.884,0.997,,,,,0.896,0.988,0.941,0.9,0.879,0.986,0.916,0.987
0.886,0.996,0.885,0.997,,,,,0.897,0.988,0.942,0.9,0.88,0.986,0.917,0.987
0.887,0.996,0.886,0.997,,,,,0.898,0.988,0.943,0.9,0.881,0.986,0.918,0.987
0.888,0.996,0.887,0.997,,,,,0.899,0.989,0.944,0.9,0.882,0.987,0.919,0.987
0.889,0.996,0.888,0.997,,,,,0.9,0.989,0.945,0.9,0.883,0.987,0.92,0.987
0.89,0.996,0.889,0.997,,,,,0.901,0.989,0.946,0.9,0.884,0.987,0.921,0.987
0.891,0.996,0.89,0.997,,,,,0.902,0.989,0.947,0.9,0.885,0.987,0.922,0.987
0.892,0.996,0.891,0.997,,,,,0.903,0.989,0.948,0.9,0.886,0.987,0.923,0.987
0.893,0.997,0.892,0.997,,,,,0.904,0.989,0.949,0.901,0.887,0.987,0.924,0.988
0.894,0.997,0.893,0.997,,,,,0.905,0.989,0.95,0.901,0.888,0.987,0.925,0.988
0.895,0.997,0.894,0.997,,,,,0.906,0.989,0.951,0.901,0.889,0.987,0.926,0.988
0.896,0.997,0.895,0.997,,,,,0.907,0.989,0.952,0.901,0.89,0.988,0.927,0.988
0.897,0.997,0.896,0.997,,,,,0.908,0.989,0.953,0.901,0.891,0.988,0.928,0.988
0.898,0.997,0.897,0.997,,,,,0.909,0.989,0.954,0.901,0.892,0.988,0.929,0.988
0.899,0.997,0.898,0.997,,,,,0.91,0.989,0.955,0.987,0.893,0.988,0.93,0.988
0.9,0.997,0.899,0.997,,,,,0.911,0.99,0.959,0.987,0.894,0.988,0.931,0.988
0.901,0.997,0.9,0.997,,,,,0.912,0.99,0.96,0.998,0.895,0.988,0.932,0.988
0.902,0.997,0.901,0.997,,,,,0.913,0.99,1.0,1.0,0.896,0.988,0.933,0.988
0.904,0.997,0.902,0.997,,,,,0.914,0.99,,,0.897,0.989,0.934,0.988
0.906,0.997,0.903,0.997,,,,,0.915,0.99,,,0.898,0.989,0.935,0.989
0.908,0.997,0.905,0.997,,,,,0.916,0.99,,,0.899,0.989,0.936,0.989
0.909,0.997,0.906,0.997,,,,,0.917,0.99,,,0.9,0.989,0.937,0.989
0.91,0.997,0.908,0.997,,,,,0.918,0.99,,,0.901,0.989,0.938,0.989
0.911,0.997,0.91,0.997,,,,,0.919,0.991,,,0.902,0.989,0.939,0.989
0.913,0.997,0.911,0.997,,,,,0.92,0.991,,,0.903,0.989,0.94,0.989
0.914,0.997,0.912,0.997,,,,,0.921,0.991,,,0.904,0.989,0.941,0.989
0.917,0.997,0.913,0.997,,,,,0.922,0.991,,,0.905,0.989,0.942,0.989
0.919,0.997,0.914,0.997,,,,,0.923,0.991,,,0.906,0.989,0.943,0.989
0.92,0.997,0.915,0.997,,,,,0.924,0.991,,,0.907,0.99,0.944,0.99
0.921,0.997,0.916,0.997,,,,,0.925,0.991,,,0.908,0.99,0.945,0.99
0.923,0.997,0.918,0.997,,,,,0.926,0.991,,,0.909,0.99,0.946,0.99
0.926,0.997,0.919,0.997,,,,,0.927,0.991,,,0.91,0.99,0.947,0.99
0.931,0.997,0.92,0.997,,,,,0.928,0.992,,,0.911,0.99,0.948,0.99
0.932,0.997,0.921,0.997,,,,,0.929,0.992,,,0.912,0.99,0.949,0.991
0.934,0.997,0.922,0.997,,,,,0.93,0.992,,,0.913,0.99,0.95,0.991
0.936,0.997,0.923,0.997,,,,,0.931,0.992,,,0.914,0.99,0.951,0.991
0.937,0.997,0.924,0.997,,,,,0.932,0.992,,,0.915,0.99,0.952,0.992
0.938,0.997,0.925,0.997,,,,,0.933,0.992,,,0.916,0.99,0.953,0.992
0.939,0.997,0.926,0.997,,,,,0.934,0.992,,,0.917,0.991,0.954,0.992
0.94,0.997,0.927,0.997,,,,,0.935,0.992,,,0.918,0.991,0.955,0.992
0.941,0.997,0.928,0.997,,,,,0.936,0.992,,,0.919,0.991,0.956,0.992
0.942,0.997,0.929,0.998,,,,,0.937,0.992,,,0.92,0.991,0.957,0.992
0.943,0.997,0.93,0.998,,,,,0.938,0.992,,,0.921,0.991,0.959,0.992
0.944,0.997,0.931,0.998,,,,,0.939,0.992,,,0.922,0.991,0.96,0.992
0.945,0.997,0.933,0.998,,,,,0.94,0.992,,,0.923,0.991,0.961,0.992
0.946,0.997,0.934,0.998,,,,,0.941,0.992,,,0.924,0.991,0.962,0.992
0.947,0.998,0.935,0.998,,,,,0.942,0.993,,,0.925,0.992,0.963,0.992
0.948,0.998,0.936,0.998,,,,,0.943,0.993,,,0.926,0.992,0.964,0.992
0.949,0.998,0.937,0.998,,,,,0.944,0.993,,,0.927,0.992,0.965,0.992
0.95,0.998,0.938,0.998,,,,,0.945,0.993,,,0.928,0.992,0.966,0.993
0.951,0.998,0.939,0.998,,,,,0.946,0.993,,,0.929,0.992,0.967,0.993
0.952,0.998,0.94,0.998,,,,,0.947,0.993,,,0.93,0.992,0.968,0.993
0.953,0.998,0.941,0.998,,,,,0.948,0.993,,,0.931,0.992,0.969,0.993
0.954,0.998,0.942,0.998,,,,,0.949,0.993,,,0.932,0.992,0.97,0.993
0.955,0.998,0.943,0.998,,,,,0.95,0.993,,,0.933,0.992,0.971,0.993
0.956,0.998,0.944,0.998,,,,,0.951,0.993,,,0.934,0.993,0.972,0.993
0.957,0.998,0.945,0.998,,,,,0.952,0.994,,,0.935,0.993,0.973,0.993
0.958,0.998,0.946,0.998,,,,,0.953,0.994,,,0.936,0.993,0.974,0.993
0.959,0.998,0.947,0.998,,,,,0.954,0.994,,,0.937,0.993,0.975,0.993
0.96,0.998,0.948,0.998,,,,,0.955,0.994,,,0.938,0.993,0.976,0.993
0.961,0.998,0.949,0.998,,,,,0.956,0.994,,,0.939,0.993,0.977,0.993
0.962,0.998,0.95,0.998,,,,,0.957,0.994,,,0.94,0.993,0.978,0.993
0.963,0.999,0.951,0.998,,,,,0.958,0.994,,,0.941,0.993,0.979,0.993
0.964,0.999,0.952,0.998,,,,,0.959,0.994,,,0.942,0.993,0.98,0.993
1.0,1.0,0.953,0.998,,,,,0.96,0.994,,,0.943,0.994,0.981,0.994
,,0.954,0.998,,,,,0.961,0.994,,,0.944,0.994,0.982,0.994
,,0.955,0.998,,,,,0.962,0.994,,,0.945,0.994,0.983,0.994
,,0.956,0.999,,,,,0.963,0.995,,,0.946,0.994,0.984,0.994
,,0.957,0.999,,,,,0.964,0.995,,,0.947,0.994,0.985,0.994
,,0.958,0.999,,,,,0.965,0.995,,,0.948,0.994,0.986,0.994
,,0.959,0.999,,,,,0.966,0.995,,,0.949,0.994,0.987,0.994
,,0.96,0.999,,,,,0.967,0.995,,,0.95,0.995,0.988,0.995
,,0.961,0.999,,,,,0.968,0.995,,,0.951,0.995,0.989,0.995
,,1.0,1.0,,,,,0.969,0.995,,,0.952,0.995,0.99,0.995
,,,,,,,,0.97,0.996,,,0.953,0.995,0.991,0.995
,,,,,,,,0.971,0.996,,,0.954,0.995,0.992,0.995
,,,,,,,,0.972,0.996,,,0.955,0.995,0.993,0.995
,,,,,,,,0.973,0.996,,,0.956,0.995,0.994,0.996
,,,,,,,,0.974,0.996,,,0.957,0.995,0.995,0.996
,,,,,,,,0.975,0.996,,,0.958,0.995,0.996,0.999
,,,,,,,,0.976,0.996,,,0.959,0.996,0.997,0.999
,,,,,,,,0.977,0.997,,,0.96,0.996,0.998,0.999
,,,,,,,,0.978,0.997,,,0.961,0.996,0.999,0.999
,,,,,,,,0.979,0.997,,,0.962,0.996,1.0,1.0
,,,,,,,,0.98,0.997,,,0.963,0.996,,
,,,,,,,,0.981,0.997,,,0.964,0.996,,
,,,,,,,,0.982,0.997,,,0.965,0.996,,
,,,,,,,,0.983,0.998,,,0.966,0.996,,
,,,,,,,,0.984,0.998,,,0.967,0.997,,
,,,,,,,,0.985,0.998,,,0.968,0.997,,
,,,,,,,,0.986,0.998,,,0.969,0.997,,
,,,,,,,,0.987,0.998,,,0.97,0.997,,
,,,,,,,,0.988,0.998,,,0.971,0.997,,
,,,,,,,,0.989,0.998,,,0.972,0.997,,
,,,,,,,,0.99,0.998,,,0.973,0.997,,
,,,,,,,,0.991,0.999,,,0.974,0.997,,
,,,,,,,,0.992,0.999,,,0.975,0.997,,
,,,,,,,,0.993,0.999,,,0.976,0.998,,
,,,,,,,,0.994,0.999,,,0.977,0.998,,
,,,,,,,,0.995,0.999,,,0.978,0.998,,
,,,,,,,,0.996,0.999,,,0.979,0.998,,
,,,,,,,,0.997,1.0,,,0.98,0.998,,
,,,,,,,,0.998,1.0,,,0.981,0.998,,
,,,,,,,,0.999,1.0,,,0.982,0.998,,
,,,,,,,,1.0,1.0,,,0.983,0.998,,
,,,,,,,,,,,,0.984,0.998,,
,,,,,,,,,,,,0.985,0.998,,
,,,,,,,,,,,,0.986,0.998,,
,,,,,,,,,,,,0.987,0.999,,
,,,,,,,,,,,,0.988,0.999,,
,,,,,,,,,,,,0.989,0.999,,
,,,,,,,,,,,,0.99,0.999,,
,,,,,,,,,,,,0.991,0.999,,
,,,,,,,,,,,,0.992,0.999,,
,,,,,,,,,,,,0.993,0.999,,
,,,,,,,,,,,,0.994,0.999,,
,,,,,,,,,,,,0.995,1.0,,
,,,,,,,,,,,,0.996,1.0,,
,,,,,,,,,,,,0.997,1.0,,
,,,,,,,,,,,,0.998,1.0,,
,,,,,,,,,,,,0.999,1.0,,
,,,,,,,,,,,,1.0,1.0,,


==> csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,6,7,8,9,train_anomaly=10,11,12,13,14,test_anomaly=10,11,12,13,14,31,32,33,34,35.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.772,0.001,0.66,0.001,0.65,0.001,0.348,0.001,0.203,0.001,0.008,0.001,0.46
0.002,0.804,0.002,0.693,0.002,0.715,0.002,0.386,0.002,0.242,0.002,0.03,0.002,0.569
0.003,0.828,0.003,0.727,0.003,0.724,0.003,0.39,0.003,0.264,0.003,0.104,0.003,0.614
0.004,0.837,0.004,0.732,0.004,0.741,0.004,0.396,0.004,0.287,0.004,0.164,0.004,0.639
0.005,0.847,0.005,0.75,0.005,0.747,0.005,0.4,0.005,0.292,0.005,0.214,0.005,0.667
0.006,0.858,0.006,0.763,0.006,0.749,0.006,0.405,0.006,0.324,0.006,0.287,0.006,0.677
0.007,0.861,0.007,0.764,0.007,0.763,0.007,0.407,0.007,0.338,0.007,0.338,0.007,0.695
0.008,0.869,0.008,0.771,0.008,0.774,0.008,0.417,0.008,0.35,0.008,0.367,0.008,0.71
0.009,0.872,0.009,0.772,0.009,0.775,0.009,0.424,0.009,0.362,0.009,0.374,0.009,0.722
0.01,0.872,0.01,0.776,0.01,0.777,0.01,0.429,0.01,0.374,0.01,0.388,0.01,0.725
0.011,0.875,0.011,0.777,0.011,0.779,0.011,0.433,0.011,0.381,0.011,0.41,0.011,0.73
0.012,0.877,0.012,0.781,0.012,0.78,0.012,0.434,0.012,0.388,0.012,0.417,0.012,0.739
0.013,0.882,0.013,0.784,0.013,0.782,0.013,0.436,0.013,0.398,0.013,0.432,0.013,0.743
0.014,0.885,0.014,0.784,0.015,0.786,0.014,0.438,0.014,0.408,0.014,0.449,0.014,0.754
0.015,0.885,0.015,0.786,0.016,0.787,0.015,0.439,0.015,0.424,0.015,0.473,0.015,0.761
0.016,0.887,0.016,0.789,0.017,0.787,0.016,0.447,0.016,0.434,0.016,0.491,0.016,0.767
0.017,0.887,0.017,0.791,0.018,0.788,0.017,0.448,0.017,0.443,0.017,0.51,0.017,0.779
0.018,0.888,0.018,0.796,0.019,0.79,0.018,0.45,0.018,0.449,0.018,0.518,0.018,0.789
0.019,0.889,0.019,0.801,0.02,0.791,0.019,0.451,0.019,0.456,0.019,0.521,0.019,0.794
0.02,0.891,0.02,0.807,0.021,0.792,0.02,0.452,0.02,0.466,0.02,0.535,0.02,0.797
0.022,0.892,0.021,0.814,0.022,0.793,0.021,0.453,0.021,0.472,0.021,0.539,0.021,0.798
0.023,0.892,0.023,0.815,0.023,0.794,0.022,0.454,0.022,0.474,0.022,0.55,0.022,0.799
0.024,0.896,0.024,0.818,0.024,0.797,0.023,0.455,0.023,0.476,0.023,0.563,0.023,0.802
0.025,0.897,0.025,0.825,0.026,0.799,0.024,0.456,0.024,0.478,0.024,0.596,0.024,0.806
0.026,0.898,0.026,0.827,0.027,0.8,0.025,0.458,0.025,0.48,0.025,0.602,0.025,0.807
0.027,0.899,0.027,0.828,0.028,0.802,0.026,0.459,0.026,0.486,0.026,0.609,0.026,0.809
0.028,0.9,0.028,0.829,0.03,0.802,0.027,0.464,0.027,0.492,0.027,0.628,0.027,0.815
0.029,0.902,0.029,0.831,0.031,0.803,0.028,0.469,0.028,0.5,0.028,0.632,0.028,0.815
0.03,0.904,0.03,0.832,0.032,0.804,0.029,0.47,0.029,0.506,0.029,0.638,0.029,0.818
0.031,0.904,0.031,0.834,0.034,0.806,0.03,0.471,0.03,0.507,0.03,0.644,0.03,0.82
0.032,0.905,0.032,0.835,0.035,0.807,0.031,0.472,0.031,0.513,0.031,0.647,0.031,0.823
0.033,0.906,0.033,0.836,0.036,0.808,0.032,0.474,0.032,0.515,0.032,0.65,0.032,0.828
0.034,0.906,0.034,0.839,0.037,0.811,0.034,0.475,0.033,0.525,0.033,0.658,0.033,0.83
0.035,0.909,0.035,0.842,0.039,0.813,0.035,0.477,0.034,0.532,0.034,0.667,0.034,0.833
0.036,0.91,0.036,0.842,0.04,0.813,0.036,0.481,0.035,0.539,0.035,0.67,0.035,0.835
0.037,0.91,0.037,0.843,0.041,0.814,0.037,0.482,0.036,0.543,0.036,0.674,0.036,0.837
0.038,0.911,0.038,0.844,0.042,0.816,0.038,0.485,0.037,0.549,0.037,0.677,0.037,0.837
0.039,0.911,0.039,0.847,0.043,0.819,0.039,0.485,0.038,0.554,0.038,0.679,0.038,0.841
0.04,0.912,0.04,0.847,0.044,0.82,0.04,0.486,0.039,0.559,0.039,0.684,0.039,0.842
0.041,0.913,0.041,0.848,0.045,0.82,0.041,0.487,0.04,0.559,0.04,0.693,0.041,0.844
0.042,0.914,0.042,0.85,0.046,0.821,0.042,0.488,0.041,0.57,0.041,0.702,0.042,0.845
0.043,0.914,0.043,0.852,0.047,0.821,0.043,0.492,0.042,0.574,0.042,0.707,0.044,0.846
0.045,0.914,0.044,0.855,0.049,0.822,0.044,0.494,0.043,0.574,0.043,0.712,0.045,0.852
0.046,0.915,0.045,0.856,0.05,0.822,0.045,0.495,0.044,0.578,0.044,0.715,0.046,0.854
0.047,0.917,0.046,0.859,0.051,0.823,0.046,0.496,0.045,0.579,0.045,0.717,0.047,0.854
0.048,0.917,0.047,0.859,0.052,0.824,0.047,0.5,0.046,0.582,0.046,0.722,0.048,0.855
0.049,0.918,0.048,0.86,0.053,0.825,0.048,0.502,0.047,0.583,0.047,0.729,0.049,0.858
0.05,0.918,0.049,0.861,0.054,0.825,0.049,0.504,0.048,0.586,0.048,0.732,0.05,0.859
0.052,0.919,0.051,0.861,0.058,0.826,0.05,0.507,0.049,0.588,0.049,0.735,0.051,0.86
0.058,0.919,0.053,0.863,0.06,0.827,0.051,0.509,0.05,0.593,0.05,0.736,0.052,0.861
0.059,0.92,0.055,0.865,0.061,0.827,0.052,0.51,0.051,0.593,0.051,0.739,0.053,0.863
0.06,0.921,0.057,0.866,0.063,0.828,0.053,0.511,0.052,0.597,0.052,0.744,0.054,0.865
0.064,0.922,0.058,0.867,0.064,0.829,0.056,0.512,0.053,0.603,0.053,0.75,0.055,0.867
0.065,0.923,0.059,0.868,0.067,0.83,0.057,0.513,0.054,0.605,0.054,0.756,0.056,0.868
0.067,0.923,0.06,0.868,0.068,0.83,0.059,0.514,0.055,0.607,0.055,0.762,0.058,0.868
0.068,0.924,0.061,0.869,0.069,0.83,0.06,0.515,0.056,0.608,0.056,0.767,0.059,0.873
0.069,0.926,0.062,0.872,0.072,0.831,0.061,0.519,0.057,0.612,0.057,0.772,0.06,0.874
0.07,0.926,0.063,0.873,0.073,0.832,0.062,0.52,0.058,0.616,0.058,0.773,0.061,0.875
0.072,0.926,0.066,0.874,0.074,0.832,0.063,0.521,0.059,0.619,0.059,0.776,0.062,0.875
0.074,0.927,0.067,0.874,0.075,0.833,0.064,0.522,0.06,0.622,0.06,0.779,0.063,0.877
0.076,0.928,0.069,0.875,0.077,0.834,0.065,0.523,0.061,0.624,0.061,0.78,0.065,0.878
0.077,0.928,0.071,0.876,0.079,0.835,0.067,0.524,0.062,0.628,0.062,0.782,0.068,0.88
0.078,0.929,0.072,0.876,0.082,0.835,0.068,0.525,0.064,0.632,0.063,0.785,0.069,0.881
0.079,0.929,0.073,0.877,0.084,0.836,0.069,0.525,0.065,0.632,0.064,0.787,0.07,0.882
0.081,0.93,0.074,0.878,0.086,0.836,0.07,0.528,0.066,0.634,0.065,0.791,0.071,0.882
0.083,0.93,0.076,0.878,0.087,0.837,0.071,0.529,0.067,0.638,0.067,0.796,0.072,0.884
0.084,0.932,0.077,0.878,0.088,0.837,0.072,0.536,0.068,0.641,0.068,0.797,0.073,0.886
0.086,0.933,0.078,0.882,0.09,0.838,0.073,0.537,0.069,0.641,0.069,0.802,0.074,0.889
0.088,0.934,0.079,0.883,0.091,0.838,0.074,0.54,0.07,0.644,0.071,0.804,0.075,0.891
0.09,0.935,0.08,0.883,0.092,0.839,0.075,0.541,0.071,0.645,0.072,0.805,0.076,0.895
0.093,0.935,0.081,0.884,0.094,0.839,0.076,0.542,0.072,0.648,0.073,0.806,0.077,0.896
0.094,0.937,0.082,0.885,0.095,0.841,0.077,0.543,0.073,0.652,0.074,0.808,0.078,0.897
0.095,0.938,0.083,0.885,0.098,0.841,0.078,0.544,0.074,0.657,0.075,0.81,0.079,0.902
0.1,0.938,0.084,0.887,0.1,0.842,0.079,0.545,0.075,0.659,0.076,0.814,0.08,0.904
0.101,0.938,0.085,0.887,0.101,0.843,0.081,0.547,0.076,0.661,0.078,0.818,0.081,0.904
0.102,0.939,0.086,0.887,0.109,0.843,0.082,0.548,0.077,0.662,0.079,0.821,0.082,0.907
0.103,0.94,0.087,0.888,0.112,0.844,0.083,0.551,0.078,0.663,0.08,0.826,0.083,0.91
0.104,0.94,0.088,0.889,0.113,0.844,0.084,0.552,0.079,0.664,0.081,0.827,0.084,0.911
0.106,0.941,0.089,0.89,0.117,0.845,0.085,0.553,0.08,0.665,0.082,0.828,0.085,0.913
0.108,0.942,0.092,0.891,0.118,0.846,0.086,0.554,0.081,0.668,0.083,0.832,0.086,0.914
0.11,0.942,0.094,0.893,0.12,0.846,0.087,0.556,0.082,0.672,0.085,0.832,0.089,0.915
0.111,0.943,0.095,0.894,0.122,0.847,0.088,0.556,0.083,0.674,0.086,0.836,0.09,0.919
0.12,0.944,0.096,0.894,0.123,0.847,0.089,0.557,0.084,0.675,0.087,0.836,0.091,0.921
0.121,0.944,0.097,0.895,0.126,0.847,0.09,0.557,0.085,0.677,0.089,0.839,0.092,0.923
0.122,0.945,0.098,0.895,0.127,0.848,0.091,0.558,0.086,0.678,0.09,0.841,0.093,0.926
0.123,0.945,0.1,0.896,0.129,0.848,0.092,0.56,0.088,0.679,0.091,0.841,0.094,0.927
0.124,0.945,0.102,0.897,0.131,0.849,0.094,0.561,0.089,0.679,0.092,0.842,0.095,0.929
0.125,0.946,0.103,0.898,0.133,0.849,0.095,0.562,0.09,0.685,0.093,0.842,0.096,0.93
0.126,0.946,0.104,0.898,0.134,0.849,0.096,0.564,0.092,0.686,0.094,0.844,0.097,0.931
0.128,0.947,0.105,0.899,0.136,0.85,0.097,0.564,0.093,0.688,0.095,0.845,0.098,0.933
0.13,0.947,0.107,0.9,0.142,0.851,0.098,0.566,0.094,0.693,0.096,0.847,0.1,0.935
0.138,0.948,0.109,0.902,0.143,0.851,0.102,0.567,0.095,0.695,0.097,0.847,0.101,0.935
0.145,0.948,0.111,0.902,0.144,0.852,0.103,0.568,0.096,0.696,0.098,0.851,0.102,0.936
0.146,0.949,0.113,0.903,0.145,0.853,0.104,0.569,0.097,0.697,0.1,0.855,0.103,0.938
0.148,0.949,0.115,0.904,0.15,0.853,0.105,0.571,0.098,0.698,0.101,0.856,0.104,0.939
0.149,0.95,0.12,0.904,0.152,0.854,0.106,0.573,0.099,0.699,0.102,0.856,0.105,0.94
0.151,0.951,0.121,0.905,0.153,0.855,0.107,0.574,0.1,0.7,0.103,0.857,0.107,0.94
0.154,0.952,0.122,0.906,0.154,0.856,0.108,0.575,0.102,0.705,0.104,0.859,0.108,0.941
0.156,0.952,0.123,0.906,0.155,0.856,0.109,0.576,0.103,0.707,0.105,0.863,0.11,0.942
0.168,0.953,0.124,0.907,0.158,0.856,0.11,0.577,0.104,0.708,0.106,0.863,0.111,0.943
0.171,0.953,0.125,0.907,0.16,0.857,0.111,0.578,0.105,0.709,0.107,0.865,0.112,0.943
0.172,0.954,0.126,0.908,0.161,0.857,0.112,0.579,0.106,0.71,0.108,0.866,0.113,0.945
0.174,0.954,0.128,0.909,0.162,0.858,0.113,0.58,0.107,0.711,0.109,0.868,0.114,0.945
0.175,0.954,0.129,0.909,0.163,0.86,0.114,0.58,0.108,0.711,0.11,0.869,0.117,0.946
0.182,0.955,0.131,0.91,0.165,0.86,0.115,0.582,0.109,0.712,0.111,0.87,0.118,0.947
0.183,0.955,0.132,0.91,0.168,0.861,0.117,0.584,0.11,0.713,0.112,0.87,0.119,0.947
0.186,0.956,0.133,0.911,0.169,0.862,0.118,0.584,0.111,0.717,0.113,0.871,0.12,0.948
0.188,0.956,0.135,0.912,0.17,0.862,0.119,0.585,0.112,0.721,0.115,0.872,0.121,0.949
0.191,0.957,0.137,0.912,0.171,0.863,0.121,0.586,0.114,0.725,0.116,0.873,0.122,0.95
0.195,0.957,0.138,0.913,0.172,0.864,0.122,0.587,0.115,0.726,0.117,0.874,0.123,0.951
0.202,0.957,0.139,0.914,0.173,0.865,0.124,0.588,0.116,0.727,0.118,0.878,0.124,0.952
0.203,0.958,0.14,0.914,0.174,0.865,0.126,0.589,0.117,0.729,0.12,0.88,0.125,0.953
0.218,0.958,0.141,0.914,0.175,0.866,0.127,0.591,0.118,0.731,0.121,0.88,0.126,0.953
0.225,0.959,0.143,0.915,0.176,0.866,0.128,0.595,0.119,0.731,0.122,0.882,0.127,0.954
0.226,0.959,0.145,0.915,0.18,0.867,0.13,0.595,0.12,0.733,0.123,0.882,0.13,0.954
0.235,0.96,0.149,0.916,0.184,0.867,0.131,0.597,0.121,0.736,0.124,0.883,0.131,0.955
0.239,0.96,0.15,0.916,1.0,1.0,0.132,0.597,0.122,0.739,0.126,0.884,0.132,0.956
0.241,0.961,0.156,0.916,,,0.134,0.598,0.124,0.74,0.127,0.885,0.133,0.957
0.248,0.961,0.157,0.917,,,0.135,0.6,0.125,0.742,0.128,0.886,0.134,0.957
0.25,0.962,0.158,0.917,,,0.137,0.6,0.127,0.742,0.129,0.887,0.135,0.957
0.256,0.962,0.16,0.918,,,0.138,0.601,0.128,0.745,0.13,0.888,0.136,0.958
0.265,0.962,0.161,0.919,,,0.141,0.602,0.129,0.745,0.131,0.891,0.137,0.958
0.267,0.963,0.162,0.919,,,0.142,0.602,0.13,0.746,0.132,0.893,0.139,0.959
0.268,0.963,0.164,0.92,,,0.144,0.603,0.131,0.749,0.133,0.894,0.141,0.959
0.276,0.964,0.165,0.921,,,0.145,0.604,0.132,0.752,0.134,0.894,0.144,0.96
0.28,0.964,0.167,0.922,,,0.146,0.604,0.133,0.753,0.135,0.895,0.146,0.961
0.282,0.964,0.169,0.923,,,0.147,0.605,0.135,0.754,0.136,0.896,0.148,0.962
0.283,0.965,0.17,0.924,,,0.148,0.607,0.136,0.756,0.137,0.897,0.152,0.962
0.291,0.966,0.171,0.924,,,0.149,0.608,0.137,0.758,0.138,0.897,0.153,0.963
0.292,0.966,0.172,0.925,,,0.15,0.608,0.138,0.76,0.14,0.899,0.156,0.963
0.303,0.967,0.173,0.925,,,0.151,0.609,0.139,0.76,0.141,0.899,0.159,0.964
0.304,0.967,0.174,0.926,,,0.152,0.61,0.14,0.762,0.142,0.899,0.16,0.965
0.307,0.968,0.176,0.926,,,0.153,0.611,0.141,0.763,0.145,0.9,0.161,0.965
0.31,0.968,0.179,0.927,,,0.155,0.611,0.142,0.764,0.146,0.902,0.164,0.966
0.311,0.969,0.18,0.928,,,0.156,0.613,0.143,0.765,0.147,0.902,0.166,0.966
0.312,0.969,0.181,0.928,,,0.157,0.614,0.144,0.765,0.148,0.902,0.167,0.966
0.317,0.969,0.182,0.928,,,0.158,0.615,0.145,0.768,0.149,0.903,0.171,0.968
0.328,0.97,0.183,0.929,,,0.159,0.616,0.146,0.77,0.15,0.904,0.173,0.968
0.334,0.971,0.184,0.93,,,0.16,0.617,0.147,0.771,0.154,0.904,0.174,0.969
0.341,0.971,0.188,0.93,,,0.161,0.617,0.149,0.771,0.157,0.906,0.176,0.97
0.342,0.972,0.19,0.93,,,0.163,0.619,0.15,0.772,0.163,0.908,0.178,0.97
0.344,0.972,0.191,0.931,,,0.164,0.62,0.151,0.772,0.164,0.909,0.181,0.971
0.353,0.973,0.194,0.932,,,0.165,0.621,0.152,0.775,0.165,0.909,0.182,0.971
0.359,0.973,0.195,0.932,,,0.167,0.622,0.153,0.776,0.166,0.909,0.186,0.971
0.36,0.974,0.196,0.933,,,0.168,0.622,0.154,0.777,0.168,0.91,0.193,0.972
0.362,0.974,0.199,0.934,,,0.169,0.623,0.155,0.779,0.17,0.911,0.195,0.972
0.374,0.974,0.201,0.935,,,0.17,0.624,0.156,0.783,0.171,0.913,0.197,0.973
0.378,0.975,0.203,0.936,,,0.171,0.624,0.157,0.783,0.172,0.914,0.198,0.974
0.385,0.975,0.205,0.936,,,0.173,0.625,0.158,0.784,0.173,0.914,0.203,0.974
0.392,0.976,0.207,0.937,,,0.174,0.626,0.159,0.787,0.174,0.914,0.205,0.975
0.394,0.976,0.209,0.938,,,0.175,0.627,0.16,0.788,0.176,0.916,0.207,0.976
0.401,0.977,0.211,0.938,,,0.176,0.628,0.162,0.789,0.177,0.917,0.209,0.976
0.407,0.977,0.213,0.938,,,0.178,0.63,0.164,0.79,0.178,0.918,0.21,0.976
0.41,0.978,0.218,0.94,,,0.179,0.631,0.165,0.791,0.18,0.919,0.212,0.977
0.423,0.978,0.219,0.941,,,0.18,0.631,0.167,0.791,0.182,0.92,0.218,0.977
0.425,0.978,0.221,0.942,,,0.181,0.631,0.169,0.795,0.184,0.921,0.219,0.978
0.431,0.979,0.223,0.942,,,0.182,0.632,0.17,0.796,0.186,0.921,0.221,0.978
0.437,0.979,0.225,0.942,,,0.183,0.633,0.171,0.797,0.188,0.922,0.222,0.978
0.444,0.98,0.226,0.943,,,0.184,0.634,0.172,0.799,0.189,0.923,0.226,0.979
0.461,0.981,0.229,0.944,,,0.186,0.634,0.174,0.8,0.191,0.923,0.227,0.98
0.462,0.981,0.232,0.945,,,0.187,0.636,0.175,0.803,0.193,0.924,0.229,0.981
0.471,0.981,0.233,0.946,,,0.19,0.639,0.176,0.804,0.194,0.925,0.238,0.981
0.482,0.982,0.235,0.947,,,0.191,0.64,0.177,0.805,0.195,0.926,0.239,0.982
0.485,0.982,0.236,0.947,,,0.192,0.643,0.179,0.806,0.196,0.926,0.241,0.982
0.489,0.983,0.238,0.949,,,0.193,0.643,0.18,0.808,0.2,0.927,0.242,0.983
0.495,0.983,0.241,0.949,,,0.195,0.644,0.181,0.808,0.202,0.928,0.25,0.983
0.497,0.984,0.244,0.95,,,0.196,0.645,0.182,0.81,0.203,0.93,0.251,0.983
0.503,0.985,0.245,0.95,,,0.197,0.645,0.183,0.811,0.205,0.93,0.259,0.984
0.505,0.985,0.248,0.951,,,0.198,0.646,0.184,0.814,0.208,0.93,0.26,0.984
0.509,0.986,0.254,0.952,,,0.199,0.646,0.185,0.815,0.209,0.931,0.261,0.985
0.523,0.986,0.26,0.952,,,0.2,0.647,0.186,0.816,0.213,0.932,0.263,0.985
0.525,0.986,0.266,0.952,,,0.201,0.647,0.187,0.817,0.214,0.932,0.275,0.986
0.535,0.987,0.267,0.953,,,0.202,0.648,0.188,0.818,0.216,0.933,0.277,0.986
0.542,0.987,0.27,0.953,,,0.203,0.648,0.19,0.818,0.217,0.933,0.309,0.986
0.55,0.988,0.272,0.954,,,0.207,0.651,0.194,0.82,0.218,0.933,0.31,0.987
0.568,0.988,0.276,0.954,,,0.209,0.652,0.195,0.823,0.219,0.934,0.327,0.987
0.598,0.988,0.279,0.955,,,0.21,0.653,0.197,0.824,0.221,0.935,0.356,0.988
0.613,0.989,0.284,0.955,,,0.212,0.654,0.198,0.825,0.222,0.935,0.358,0.988
0.628,0.989,0.285,0.956,,,0.219,0.655,0.199,0.827,0.224,0.937,0.362,0.988
0.66,0.99,0.286,0.957,,,0.221,0.656,0.2,0.828,0.225,0.938,0.366,0.989
0.666,0.99,0.289,0.957,,,0.222,0.657,0.202,0.829,0.226,0.938,0.372,0.989
0.677,0.99,0.29,0.957,,,0.224,0.657,0.203,0.831,0.227,0.938,0.381,0.99
0.692,0.991,0.294,0.958,,,0.225,0.658,0.205,0.832,0.229,0.939,0.399,0.99
0.706,0.991,0.295,0.958,,,0.227,0.658,0.206,0.832,0.23,0.94,0.442,0.99
0.707,0.992,0.303,0.959,,,0.228,0.659,0.207,0.832,0.231,0.94,0.458,0.991
0.725,0.992,0.304,0.96,,,0.229,0.661,0.208,0.833,0.232,0.941,0.498,0.991
0.728,0.993,0.305,0.96,,,0.231,0.662,0.209,0.835,0.233,0.942,0.506,0.992
0.755,0.993,0.307,0.961,,,0.233,0.662,0.21,0.835,0.234,0.942,0.521,0.992
0.762,0.993,0.312,0.961,,,0.234,0.663,0.211,0.835,0.235,0.943,0.523,0.993
0.766,0.994,0.313,0.962,,,0.235,0.663,0.212,0.837,0.238,0.944,0.546,0.993
0.799,0.994,0.322,0.962,,,0.238,0.664,0.213,0.837,0.239,0.945,0.566,0.993
0.804,0.995,0.323,0.963,,,0.239,0.664,0.215,0.839,0.24,0.945,0.58,0.994
0.806,0.995,0.324,0.964,,,0.24,0.665,0.216,0.84,0.247,0.946,0.606,0.994
0.829,0.995,0.325,0.964,,,0.241,0.666,0.217,0.843,0.25,0.946,0.661,0.995
0.835,0.996,0.326,0.965,,,0.242,0.667,0.218,0.843,0.252,0.947,0.664,0.995
0.838,0.996,0.328,0.965,,,0.244,0.667,0.219,0.844,0.253,0.947,0.733,0.995
0.842,0.997,0.335,0.966,,,0.245,0.668,0.22,0.845,0.262,0.948,0.76,0.996
0.89,0.997,0.336,0.966,,,0.246,0.669,0.221,0.847,0.263,0.948,0.823,0.996
0.898,0.998,0.337,0.966,,,0.248,0.669,0.222,0.849,0.266,0.949,0.825,0.997
0.905,0.998,0.339,0.967,,,0.25,0.67,0.223,0.849,0.267,0.95,0.828,0.997
0.947,0.998,0.343,0.968,,,0.251,0.671,0.224,0.85,0.268,0.95,0.885,0.998
0.974,0.999,0.346,0.968,,,0.254,0.671,0.226,0.85,0.269,0.95,0.92,0.998
0.98,0.999,0.353,0.969,,,0.256,0.672,0.228,0.851,0.27,0.951,0.931,0.999
1.0,1.0,0.355,0.969,,,0.26,0.676,0.229,0.854,0.272,0.951,0.933,0.999
,,0.356,0.97,,,0.261,0.676,0.231,0.856,0.276,0.952,1.0,1.0
,,0.357,0.97,,,0.262,0.676,0.233,0.856,0.281,0.952,,
,,0.364,0.971,,,0.263,0.677,0.234,0.859,0.283,0.953,,
,,0.367,0.971,,,0.264,0.678,0.235,0.861,0.285,0.954,,
,,0.381,0.972,,,0.266,0.678,0.236,0.863,0.286,0.954,,
,,0.387,0.973,,,0.267,0.679,0.237,0.863,0.287,0.955,,
,,0.396,0.973,,,0.272,0.679,0.238,0.864,0.289,0.955,,
,,0.397,0.974,,,0.274,0.68,0.24,0.865,0.294,0.956,,
,,0.398,0.974,,,0.275,0.681,0.241,0.866,0.296,0.956,,
,,0.407,0.975,,,0.277,0.681,0.242,0.866,0.297,0.957,,
,,0.418,0.975,,,0.278,0.681,0.244,0.867,0.298,0.957,,
,,0.427,0.976,,,0.28,0.682,0.245,0.868,0.3,0.957,,
,,0.434,0.976,,,0.286,0.683,0.246,0.869,0.303,0.958,,
,,0.446,0.976,,,0.287,0.684,0.247,0.871,0.311,0.959,,
,,0.449,0.977,,,0.288,0.684,0.248,0.873,0.315,0.96,,
,,0.468,0.977,,,0.289,0.685,0.249,0.874,0.316,0.96,,
,,0.469,0.978,,,0.292,0.685,0.25,0.875,0.317,0.961,,
,,0.48,0.978,,,0.294,0.686,0.252,0.875,0.318,0.961,,
,,0.484,0.978,,,0.295,0.686,0.254,0.876,0.321,0.962,,
,,0.492,0.979,,,0.296,0.686,0.255,0.878,0.325,0.962,,
,,1.0,1.0,,,0.297,0.687,0.258,0.878,0.326,0.963,,
,,,,,,0.298,0.688,0.259,0.879,0.329,0.963,,
,,,,,,0.3,0.69,0.26,0.88,0.333,0.964,,
,,,,,,0.301,0.691,0.261,0.88,0.334,0.964,,
,,,,,,0.302,0.691,0.263,0.882,0.336,0.965,,
,,,,,,0.303,0.692,0.266,0.882,0.339,0.966,,
,,,,,,0.304,0.692,0.268,0.883,0.34,0.966,,
,,,,,,0.305,0.693,0.269,0.885,0.343,0.967,,
,,,,,,0.306,0.693,0.27,0.886,0.345,0.968,,
,,,,,,0.307,0.693,0.271,0.887,0.346,0.968,,
,,,,,,0.308,0.694,0.272,0.888,0.349,0.969,,
,,,,,,0.309,0.694,0.273,0.889,0.35,0.969,,
,,,,,,0.311,0.695,0.274,0.89,0.352,0.969,,
,,,,,,0.312,0.695,0.278,0.891,0.357,0.97,,
,,,,,,0.315,0.696,0.28,0.892,0.36,0.97,,
,,,,,,0.316,0.696,0.281,0.893,0.361,0.971,,
,,,,,,0.318,0.698,0.283,0.894,0.363,0.971,,
,,,,,,0.319,0.698,0.284,0.895,0.372,0.971,,
,,,,,,0.322,0.699,0.286,0.896,0.386,0.973,,
,,,,,,0.324,0.7,0.287,0.896,0.387,0.973,,
,,,,,,0.325,0.701,0.288,0.897,0.388,0.974,,
,,,,,,0.326,0.703,0.289,0.897,0.39,0.974,,
,,,,,,0.328,0.703,0.29,0.898,0.393,0.975,,
,,,,,,0.33,0.704,0.291,0.898,0.395,0.975,,
,,,,,,0.331,0.704,0.293,0.899,0.396,0.976,,
,,,,,,0.334,0.705,0.296,0.899,0.4,0.976,,
,,,,,,0.335,0.706,0.297,0.901,0.401,0.976,,
,,,,,,0.336,0.708,0.3,0.902,0.402,0.977,,
,,,,,,0.34,0.708,0.302,0.903,0.407,0.978,,
,,,,,,0.342,0.71,0.303,0.904,0.412,0.978,,
,,,,,,0.343,0.71,0.307,0.904,0.414,0.979,,
,,,,,,0.344,0.711,0.309,0.905,0.418,0.98,,
,,,,,,0.345,0.712,0.311,0.905,0.423,0.98,,
,,,,,,0.346,0.714,0.312,0.906,0.428,0.981,,
,,,,,,0.349,0.714,0.313,0.906,0.429,0.981,,
,,,,,,0.35,0.715,0.317,0.908,0.432,0.981,,
,,,,,,0.352,0.716,0.318,0.909,0.433,0.982,,
,,,,,,0.353,0.716,0.32,0.91,0.434,0.983,,
,,,,,,0.354,0.717,0.321,0.911,0.441,0.983,,
,,,,,,0.356,0.717,0.322,0.911,0.453,0.984,,
,,,,,,0.358,0.718,0.323,0.912,0.466,0.984,,
,,,,,,0.359,0.72,0.326,0.914,0.468,0.985,,
,,,,,,0.361,0.721,0.327,0.914,0.469,0.985,,
,,,,,,0.363,0.721,0.33,0.915,0.473,0.986,,
,,,,,,0.364,0.722,0.331,0.917,0.481,0.987,,
,,,,,,0.367,0.722,0.332,0.917,0.486,0.988,,
,,,,,,0.369,0.723,0.333,0.918,0.487,0.988,,
,,,,,,0.37,0.725,0.335,0.918,0.498,0.988,,
,,,,,,0.371,0.726,0.338,0.919,0.499,0.989,,
,,,,,,0.372,0.726,0.339,0.92,0.5,0.989,,
,,,,,,0.374,0.727,0.34,0.92,0.508,0.99,,
,,,,,,0.378,0.727,0.341,0.921,0.515,0.99,,
,,,,,,0.379,0.727,0.342,0.922,0.529,0.991,,
,,,,,,0.381,0.728,0.344,0.924,0.538,0.991,,
,,,,,,0.383,0.728,0.345,0.925,0.543,0.992,,
,,,,,,0.387,0.729,0.346,0.926,0.545,0.993,,
,,,,,,0.388,0.729,0.347,0.926,0.548,0.993,,
,,,,,,0.389,0.73,0.348,0.928,0.549,0.993,,
,,,,,,0.391,0.73,0.35,0.928,0.551,0.994,,
,,,,,,0.392,0.731,0.352,0.928,0.563,0.994,,
,,,,,,0.393,0.732,0.353,0.929,0.565,0.995,,
,,,,,,0.394,0.733,0.354,0.93,0.567,0.995,,
,,,,,,0.395,0.733,0.357,0.93,0.573,0.995,,
,,,,,,0.396,0.734,0.359,0.931,0.601,0.996,,
,,,,,,0.397,0.734,0.36,0.932,0.606,0.996,,
,,,,,,0.398,0.736,0.364,0.933,0.607,0.997,,
,,,,,,0.4,0.736,0.366,0.933,0.608,0.997,,
,,,,,,0.401,0.738,0.369,0.934,0.613,0.998,,
,,,,,,0.403,0.739,0.372,0.934,0.653,0.998,,
,,,,,,0.404,0.741,0.373,0.935,0.663,0.998,,
,,,,,,0.405,0.741,0.374,0.935,0.689,0.999,,
,,,,,,0.406,0.741,0.376,0.936,0.705,0.999,,
,,,,,,0.407,0.743,0.377,0.938,0.729,1.0,,
,,,,,,0.408,0.744,0.378,0.938,1.0,1.0,,
,,,,,,0.409,0.745,0.38,0.939,,,,
,,,,,,0.411,0.745,0.381,0.94,,,,
,,,,,,0.414,0.746,0.382,0.941,,,,
,,,,,,0.415,0.746,0.383,0.941,,,,
,,,,,,0.416,0.747,0.385,0.942,,,,
,,,,,,0.417,0.747,0.386,0.942,,,,
,,,,,,0.418,0.748,0.387,0.942,,,,
,,,,,,0.419,0.748,0.388,0.943,,,,
,,,,,,0.42,0.748,0.39,0.944,,,,
,,,,,,0.421,0.749,0.393,0.944,,,,
,,,,,,0.422,0.751,0.395,0.945,,,,
,,,,,,0.423,0.751,0.398,0.945,,,,
,,,,,,0.424,0.752,0.399,0.945,,,,
,,,,,,0.425,0.753,0.402,0.946,,,,
,,,,,,0.426,0.753,0.403,0.947,,,,
,,,,,,0.427,0.753,0.404,0.948,,,,
,,,,,,0.428,0.754,0.405,0.949,,,,
,,,,,,0.431,0.755,0.407,0.95,,,,
,,,,,,0.432,0.755,0.408,0.95,,,,
,,,,,,0.433,0.756,0.411,0.951,,,,
,,,,,,0.438,0.756,0.412,0.951,,,,
,,,,,,0.442,0.757,0.413,0.952,,,,
,,,,,,0.445,0.758,0.414,0.952,,,,
,,,,,,0.447,0.758,0.416,0.953,,,,
,,,,,,0.448,0.759,0.417,0.953,,,,
,,,,,,0.449,0.759,0.418,0.954,,,,
,,,,,,0.451,0.76,0.42,0.954,,,,
,,,,,,0.452,0.76,0.423,0.955,,,,
,,,,,,0.456,0.76,0.425,0.955,,,,
,,,,,,0.458,0.761,0.426,0.956,,,,
,,,,,,0.459,0.762,0.431,0.956,,,,
,,,,,,0.46,0.762,0.432,0.957,,,,
,,,,,,0.463,0.763,0.433,0.958,,,,
,,,,,,0.464,0.763,0.436,0.958,,,,
,,,,,,0.465,0.764,0.437,0.959,,,,
,,,,,,0.466,0.765,0.44,0.959,,,,
,,,,,,0.47,0.765,0.443,0.96,,,,
,,,,,,0.471,0.766,0.445,0.96,,,,
,,,,,,0.473,0.767,0.447,0.961,,,,
,,,,,,0.475,0.767,0.448,0.962,,,,
,,,,,,0.476,0.769,0.449,0.962,,,,
,,,,,,0.479,0.77,0.454,0.963,,,,
,,,,,,0.482,0.771,0.455,0.963,,,,
,,,,,,0.484,0.772,0.456,0.964,,,,
,,,,,,0.485,0.772,0.46,0.965,,,,
,,,,,,0.486,0.773,0.461,0.966,,,,
,,,,,,0.487,0.774,0.462,0.966,,,,
,,,,,,0.488,0.775,0.466,0.967,,,,
,,,,,,0.489,0.776,0.469,0.967,,,,
,,,,,,0.491,0.777,0.473,0.968,,,,
,,,,,,0.492,0.777,0.474,0.968,,,,
,,,,,,0.495,0.777,0.475,0.969,,,,
,,,,,,0.497,0.778,0.476,0.969,,,,
,,,,,,0.499,0.779,0.479,0.969,,,,
,,,,,,0.501,0.779,0.482,0.97,,,,
,,,,,,0.503,0.782,0.483,0.971,,,,
,,,,,,0.504,0.782,0.485,0.971,,,,
,,,,,,0.506,0.782,0.492,0.971,,,,
,,,,,,0.507,0.784,0.494,0.972,,,,
,,,,,,0.508,0.784,0.496,0.972,,,,
,,,,,,0.509,0.786,0.497,0.973,,,,
,,,,,,0.51,0.787,0.499,0.974,,,,
,,,,,,0.512,0.787,0.501,0.974,,,,
,,,,,,0.514,0.789,0.502,0.975,,,,
,,,,,,0.515,0.789,0.505,0.975,,,,
,,,,,,0.517,0.789,0.512,0.976,,,,
,,,,,,0.52,0.791,0.515,0.976,,,,
,,,,,,0.521,0.792,0.517,0.976,,,,
,,,,,,0.522,0.793,0.527,0.977,,,,
,,,,,,0.523,0.794,0.533,0.978,,,,
,,,,,,0.524,0.794,0.534,0.978,,,,
,,,,,,0.525,0.795,0.538,0.979,,,,
,,,,,,0.528,0.796,0.54,0.98,,,,
,,,,,,0.532,0.796,0.546,0.981,,,,
,,,,,,0.534,0.797,0.548,0.981,,,,
,,,,,,0.535,0.797,0.549,0.981,,,,
,,,,,,0.536,0.798,0.55,0.982,,,,
,,,,,,0.538,0.798,0.555,0.982,,,,
,,,,,,0.54,0.799,0.56,0.983,,,,
,,,,,,0.541,0.799,0.563,0.983,,,,
,,,,,,0.542,0.8,0.57,0.984,,,,
,,,,,,0.544,0.801,0.572,0.984,,,,
,,,,,,0.546,0.801,0.576,0.985,,,,
,,,,,,1.0,1.0,0.58,0.985,,,,
,,,,,,,,0.591,0.986,,,,
,,,,,,,,0.593,0.986,,,,
,,,,,,,,0.601,0.986,,,,
,,,,,,,,0.606,0.987,,,,
,,,,,,,,0.608,0.987,,,,
,,,,,,,,0.611,0.988,,,,
,,,,,,,,0.619,0.988,,,,
,,,,,,,,0.629,0.988,,,,
,,,,,,,,0.634,0.989,,,,
,,,,,,,,0.635,0.989,,,,
,,,,,,,,0.636,0.99,,,,
,,,,,,,,0.648,0.99,,,,
,,,,,,,,0.656,0.991,,,,
,,,,,,,,0.661,0.991,,,,
,,,,,,,,0.676,0.992,,,,
,,,,,,,,0.684,0.992,,,,
,,,,,,,,0.687,0.993,,,,
,,,,,,,,0.689,0.993,,,,
,,,,,,,,0.695,0.993,,,,
,,,,,,,,0.699,0.994,,,,
,,,,,,,,0.709,0.994,,,,
,,,,,,,,0.72,0.995,,,,
,,,,,,,,0.726,0.995,,,,
,,,,,,,,0.744,0.996,,,,
,,,,,,,,0.77,0.996,,,,
,,,,,,,,0.778,0.997,,,,
,,,,,,,,0.785,0.997,,,,
,,,,,,,,0.787,0.998,,,,
,,,,,,,,0.795,0.998,,,,
,,,,,,,,0.837,0.998,,,,
,,,,,,,,0.857,0.999,,,,
,,,,,,,,0.862,0.999,,,,
,,,,,,,,0.919,1.0,,,,
,,,,,,,,1.0,1.0,,,,


==> csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,6,7,8,9,train_anomaly=10,11,12,13,14,test_anomaly=10,11,12,13,14.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.938,0.001,0.806,0.001,0.674,0.001,0.411,0.001,0.218,0.001,0.008,0.001,0.595
0.002,0.946,0.002,0.821,0.002,0.698,0.002,0.421,0.002,0.261,0.002,0.014,0.002,0.727
0.003,0.947,0.003,0.825,0.003,0.71,0.003,0.423,0.003,0.285,0.003,0.048,0.003,0.754
0.004,0.95,0.004,0.831,0.004,0.712,0.004,0.438,0.004,0.315,0.004,0.099,0.004,0.815
0.005,0.951,0.006,0.838,0.005,0.726,0.005,0.438,0.005,0.323,0.005,0.137,0.005,0.84
0.006,0.955,0.007,0.844,0.006,0.738,0.006,0.444,0.006,0.363,0.006,0.194,0.006,0.848
0.008,0.956,0.008,0.846,0.007,0.745,0.007,0.445,0.007,0.381,0.007,0.238,0.007,0.862
0.01,0.96,0.009,0.855,0.008,0.751,0.008,0.449,0.008,0.393,0.008,0.262,0.008,0.869
0.012,0.961,0.011,0.857,0.009,0.753,0.009,0.451,0.009,0.406,0.009,0.265,0.009,0.878
0.013,0.962,0.014,0.859,0.01,0.762,0.01,0.455,0.01,0.421,0.01,0.285,0.01,0.884
0.014,0.962,0.015,0.859,0.011,0.763,0.011,0.457,0.011,0.428,0.011,0.303,0.011,0.888
0.017,0.963,0.016,0.86,0.012,0.772,0.012,0.458,0.012,0.438,0.012,0.311,0.012,0.89
0.018,0.964,0.017,0.862,0.013,0.78,0.013,0.46,0.013,0.447,0.013,0.326,0.013,0.891
0.02,0.965,0.018,0.864,0.014,0.787,0.014,0.461,0.014,0.458,0.014,0.348,0.014,0.903
0.022,0.966,0.019,0.864,0.015,0.79,0.015,0.463,0.015,0.477,0.015,0.377,0.015,0.905
0.025,0.967,0.02,0.869,0.016,0.792,0.016,0.465,0.016,0.488,0.016,0.391,0.016,0.91
0.026,0.968,0.021,0.869,0.017,0.796,0.017,0.466,0.017,0.497,0.017,0.398,0.017,0.912
0.027,0.969,0.022,0.872,0.018,0.797,0.018,0.469,0.018,0.502,0.018,0.415,0.018,0.918
0.028,0.971,0.023,0.873,0.019,0.799,0.019,0.472,0.019,0.513,0.019,0.428,0.019,0.921
0.029,0.972,0.024,0.874,0.022,0.8,0.02,0.475,0.02,0.52,0.02,0.445,0.021,0.921
0.03,0.972,0.025,0.877,0.023,0.802,0.021,0.479,0.021,0.524,0.021,0.449,0.022,0.926
0.032,0.974,0.026,0.879,0.024,0.803,0.022,0.484,0.022,0.526,0.022,0.457,0.023,0.927
0.033,0.975,0.027,0.88,0.025,0.806,0.023,0.485,0.023,0.527,0.023,0.474,0.024,0.928
0.041,0.976,0.028,0.884,0.026,0.808,0.025,0.485,0.024,0.528,0.024,0.509,0.025,0.929
0.046,0.977,0.03,0.885,0.027,0.81,0.026,0.487,0.025,0.53,0.025,0.512,0.026,0.936
0.048,0.978,0.032,0.885,0.028,0.811,0.029,0.488,0.026,0.538,0.026,0.517,0.027,0.937
0.049,0.979,0.033,0.886,0.031,0.814,0.031,0.489,0.027,0.546,0.027,0.536,0.028,0.939
0.056,0.98,0.035,0.889,0.032,0.815,0.033,0.49,0.028,0.551,0.028,0.541,0.029,0.941
0.059,0.981,0.036,0.89,0.034,0.817,0.035,0.49,0.029,0.559,0.029,0.543,0.03,0.942
0.064,0.982,0.037,0.892,0.035,0.818,0.036,0.491,0.03,0.56,0.03,0.552,0.031,0.944
0.071,0.982,0.038,0.895,0.037,0.819,0.037,0.495,0.031,0.567,0.031,0.554,0.032,0.946
0.074,0.983,0.041,0.895,0.038,0.823,0.04,0.496,0.032,0.57,0.032,0.56,0.033,0.948
0.11,0.984,0.042,0.896,0.039,0.826,0.041,0.498,0.033,0.581,0.033,0.57,0.034,0.951
0.114,0.986,0.043,0.897,0.04,0.828,0.046,0.499,0.034,0.584,0.034,0.579,0.035,0.952
0.133,0.987,0.047,0.901,0.041,0.829,0.047,0.5,0.035,0.592,0.035,0.582,0.036,0.955
0.146,0.987,0.048,0.902,0.042,0.83,0.048,0.502,0.036,0.597,0.036,0.583,0.038,0.956
0.176,0.988,0.05,0.903,0.044,0.831,0.049,0.503,0.037,0.603,0.037,0.593,0.039,0.956
0.212,0.989,0.052,0.904,0.045,0.832,0.05,0.506,0.038,0.608,0.038,0.598,0.04,0.957
0.242,0.99,0.053,0.905,0.046,0.833,0.051,0.507,0.039,0.612,0.039,0.603,0.042,0.959
0.274,0.991,0.054,0.906,0.047,0.834,0.052,0.508,0.04,0.613,0.04,0.607,0.043,0.961
0.358,0.992,0.055,0.907,0.049,0.835,0.055,0.51,0.041,0.625,0.041,0.62,0.044,0.962
0.377,0.992,0.057,0.908,0.05,0.836,0.06,0.51,0.043,0.628,0.042,0.623,0.047,0.963
0.385,0.993,0.059,0.909,0.051,0.838,0.064,0.514,0.044,0.631,0.043,0.624,0.051,0.964
0.413,0.994,0.062,0.91,0.052,0.839,0.066,0.516,0.045,0.633,0.044,0.633,0.052,0.966
0.437,0.995,0.064,0.912,0.054,0.841,0.068,0.517,0.046,0.636,0.045,0.636,0.053,0.967
0.482,0.996,0.068,0.914,0.055,0.845,0.07,0.518,0.047,0.637,0.046,0.641,0.055,0.968
0.64,0.997,0.069,0.915,0.056,0.848,0.071,0.519,0.048,0.64,0.047,0.646,0.056,0.971
0.759,0.997,0.078,0.918,0.061,0.849,0.072,0.52,0.049,0.642,0.048,0.652,0.059,0.973
0.831,0.998,0.081,0.919,0.062,0.851,0.077,0.521,0.05,0.646,0.049,0.656,0.061,0.974
0.848,0.999,1.0,1.0,0.067,0.853,0.079,0.521,0.051,0.647,0.05,0.659,0.067,0.975
1.0,1.0,,,0.068,0.855,0.08,0.522,0.052,0.652,0.051,0.661,0.068,0.977
,,,,0.07,0.856,0.082,0.524,0.053,0.657,0.052,0.667,0.07,0.977
,,,,0.073,0.857,0.086,0.525,0.054,0.661,0.053,0.676,0.074,0.978
,,,,0.076,0.858,0.096,0.526,0.055,0.663,0.054,0.684,0.085,0.979
,,,,0.078,0.859,0.098,0.528,0.056,0.664,0.055,0.69,0.086,0.98
,,,,0.079,0.86,0.1,0.529,0.057,0.669,0.056,0.693,0.096,0.981
,,,,0.084,0.861,0.101,0.53,0.058,0.673,0.057,0.699,0.099,0.982
,,,,0.085,0.862,0.102,0.531,0.059,0.676,0.058,0.702,0.101,0.982
,,,,0.086,0.864,0.105,0.531,0.06,0.678,0.059,0.708,0.104,0.983
,,,,0.088,0.864,0.106,0.532,0.061,0.68,0.06,0.714,0.108,0.984
,,,,0.089,0.865,0.107,0.534,0.062,0.682,0.061,0.717,0.112,0.985
,,,,0.091,0.866,0.109,0.535,0.064,0.685,0.062,0.718,0.119,0.986
,,,,0.093,0.867,0.11,0.536,0.065,0.685,0.063,0.719,0.13,0.987
,,,,0.097,0.868,0.113,0.537,0.066,0.686,0.064,0.723,0.17,0.987
,,,,0.098,0.869,0.115,0.539,0.067,0.69,0.065,0.729,0.186,0.988
,,,,0.099,0.87,0.117,0.54,0.069,0.693,0.067,0.735,0.225,0.989
,,,,0.1,0.871,0.119,0.541,0.071,0.696,0.068,0.737,0.239,0.99
,,,,0.101,0.872,0.12,0.541,0.072,0.699,0.069,0.74,0.251,0.991
,,,,0.102,0.874,0.122,0.545,0.073,0.702,0.073,0.742,0.337,0.992
,,,,0.105,0.875,0.123,0.546,0.074,0.706,0.074,0.744,0.372,0.992
,,,,0.106,0.877,0.126,0.546,0.075,0.708,0.075,0.746,0.472,0.993
,,,,0.111,0.878,0.131,0.547,0.077,0.71,0.076,0.751,0.517,0.994
,,,,0.113,0.879,0.132,0.548,0.078,0.711,0.078,0.753,0.738,0.995
,,,,0.114,0.88,0.134,0.549,0.08,0.713,0.079,0.76,0.915,0.996
,,,,0.115,0.882,0.135,0.55,0.081,0.714,0.081,0.763,0.924,0.997
,,,,0.118,0.883,0.137,0.553,0.082,0.717,0.082,0.766,0.946,0.997
,,,,0.125,0.884,0.138,0.554,0.083,0.721,0.083,0.767,0.963,0.998
,,,,0.126,0.885,0.139,0.555,0.084,0.723,0.084,0.767,0.996,0.999
,,,,0.13,0.885,0.141,0.556,0.086,0.725,0.085,0.77,1.0,1.0
,,,,0.132,0.886,0.142,0.559,0.088,0.726,0.086,0.771,,
,,,,0.139,0.888,0.146,0.56,0.089,0.727,0.087,0.774,,
,,,,0.141,0.89,0.147,0.561,0.092,0.732,0.089,0.777,,
,,,,0.142,0.891,0.148,0.562,0.093,0.735,0.092,0.778,,
,,,,0.146,0.892,0.151,0.562,0.094,0.739,0.093,0.78,,
,,,,0.154,0.893,0.153,0.564,0.095,0.741,0.094,0.781,,
,,,,0.166,0.894,0.158,0.565,0.096,0.741,0.095,0.782,,
,,,,0.175,0.895,0.159,0.567,0.097,0.742,0.096,0.785,,
,,,,0.179,0.895,0.165,0.568,0.099,0.744,0.097,0.786,,
,,,,0.183,0.896,0.167,0.569,0.1,0.745,0.098,0.789,,
,,,,0.19,0.898,0.168,0.57,0.102,0.749,0.099,0.792,,
,,,,0.192,0.9,0.169,0.571,0.103,0.75,0.1,0.793,,
,,,,0.196,0.901,0.171,0.572,0.104,0.752,0.102,0.794,,
,,,,0.204,0.902,0.172,0.572,0.105,0.753,0.103,0.797,,
,,,,0.206,0.903,0.173,0.574,0.106,0.754,0.104,0.8,,
,,,,0.209,0.904,0.174,0.575,0.108,0.755,0.105,0.805,,
,,,,0.213,0.905,0.178,0.576,0.109,0.756,0.107,0.806,,
,,,,0.214,0.906,0.18,0.577,0.11,0.757,0.109,0.808,,
,,,,0.215,0.907,0.183,0.578,0.111,0.76,0.111,0.812,,
,,,,0.218,0.908,0.184,0.58,0.112,0.763,0.113,0.813,,
,,,,0.22,0.91,0.186,0.581,0.114,0.767,0.114,0.815,,
,,,,0.221,0.911,0.187,0.582,0.116,0.767,0.115,0.816,,
,,,,0.222,0.912,0.191,0.582,0.117,0.77,0.117,0.817,,
,,,,0.23,0.913,0.192,0.583,0.118,0.772,0.118,0.823,,
,,,,0.231,0.914,0.193,0.584,0.119,0.772,0.119,0.823,,
,,,,0.234,0.915,0.194,0.585,0.12,0.774,0.12,0.824,,
,,,,0.239,0.915,0.195,0.586,0.121,0.775,0.122,0.825,,
,,,,0.24,0.916,0.197,0.587,0.122,0.776,0.123,0.826,,
,,,,0.241,0.917,0.198,0.587,0.124,0.777,0.125,0.827,,
,,,,0.245,0.918,0.199,0.588,0.127,0.779,0.126,0.828,,
,,,,0.246,0.919,0.2,0.589,0.129,0.782,0.127,0.829,,
,,,,0.254,0.92,0.201,0.591,0.13,0.785,0.128,0.831,,
,,,,0.255,0.921,0.203,0.592,0.131,0.789,0.129,0.833,,
,,,,1.0,1.0,0.208,0.593,0.132,0.791,0.13,0.836,,
,,,,,,0.216,0.594,0.133,0.792,0.131,0.837,,
,,,,,,0.219,0.595,0.135,0.792,0.132,0.843,,
,,,,,,0.22,0.596,0.136,0.794,0.133,0.844,,
,,,,,,0.221,0.597,0.137,0.796,0.134,0.844,,
,,,,,,0.224,0.598,0.139,0.8,0.135,0.846,,
,,,,,,0.228,0.599,0.14,0.801,0.137,0.847,,
,,,,,,0.229,0.6,0.142,0.802,0.138,0.849,,
,,,,,,0.23,0.601,0.144,0.803,0.142,0.851,,
,,,,,,0.232,0.603,0.145,0.805,0.143,0.852,,
,,,,,,0.233,0.603,0.146,0.806,0.145,0.853,,
,,,,,,0.234,0.605,0.149,0.808,0.146,0.855,,
,,,,,,0.236,0.606,0.15,0.809,0.147,0.856,,
,,,,,,0.237,0.608,0.151,0.81,0.149,0.857,,
,,,,,,0.238,0.608,0.152,0.813,0.15,0.859,,
,,,,,,0.241,0.609,0.153,0.814,0.151,0.859,,
,,,,,,0.243,0.611,0.154,0.815,0.154,0.86,,
,,,,,,0.246,0.612,0.155,0.817,0.157,0.862,,
,,,,,,0.258,0.613,0.156,0.82,0.158,0.863,,
,,,,,,0.262,0.613,0.157,0.821,0.159,0.864,,
,,,,,,0.263,0.614,0.158,0.822,0.163,0.864,,
,,,,,,0.266,0.616,0.159,0.825,0.168,0.866,,
,,,,,,0.267,0.617,0.16,0.827,0.169,0.868,,
,,,,,,0.268,0.618,0.162,0.828,0.17,0.869,,
,,,,,,0.277,0.618,0.164,0.829,0.171,0.871,,
,,,,,,0.282,0.619,0.165,0.83,0.173,0.872,,
,,,,,,0.284,0.62,0.167,0.831,0.174,0.874,,
,,,,,,0.287,0.623,0.169,0.837,0.175,0.876,,
,,,,,,0.29,0.624,0.171,0.838,0.176,0.877,,
,,,,,,0.292,0.625,0.172,0.84,0.177,0.88,,
,,,,,,0.295,0.627,0.174,0.841,0.178,0.881,,
,,,,,,0.296,0.629,0.175,0.844,0.179,0.882,,
,,,,,,0.299,0.63,0.177,0.845,0.18,0.883,,
,,,,,,0.301,0.631,0.179,0.846,0.182,0.884,,
,,,,,,0.302,0.633,0.18,0.849,0.184,0.885,,
,,,,,,0.309,0.633,0.181,0.85,0.185,0.885,,
,,,,,,0.31,0.634,0.182,0.852,0.186,0.886,,
,,,,,,0.32,0.635,0.183,0.853,0.187,0.887,,
,,,,,,0.325,0.636,0.185,0.858,0.188,0.888,,
,,,,,,0.33,0.637,0.186,0.859,0.191,0.889,,
,,,,,,0.331,0.638,0.194,0.86,0.193,0.89,,
,,,,,,0.333,0.639,0.195,0.863,0.194,0.891,,
,,,,,,0.335,0.64,0.197,0.864,0.196,0.893,,
,,,,,,0.336,0.641,0.198,0.865,0.197,0.895,,
,,,,,,0.337,0.642,0.199,0.866,0.2,0.896,,
,,,,,,0.338,0.644,0.2,0.869,0.201,0.898,,
,,,,,,0.339,0.644,0.202,0.869,0.202,0.899,,
,,,,,,0.344,0.647,0.205,0.871,0.203,0.9,,
,,,,,,0.347,0.649,0.206,0.872,0.205,0.9,,
,,,,,,0.354,0.651,0.207,0.873,0.208,0.902,,
,,,,,,0.355,0.654,0.208,0.874,0.209,0.903,,
,,,,,,0.357,0.656,0.211,0.877,0.214,0.904,,
,,,,,,0.358,0.657,0.212,0.879,0.215,0.905,,
,,,,,,0.359,0.659,0.213,0.879,0.219,0.905,,
,,,,,,0.361,0.66,0.215,0.88,0.221,0.908,,
,,,,,,0.362,0.661,0.216,0.882,0.223,0.909,,
,,,,,,0.363,0.663,0.22,0.885,0.224,0.91,,
,,,,,,0.368,0.664,0.221,0.887,0.227,0.911,,
,,,,,,0.372,0.664,0.223,0.889,0.228,0.912,,
,,,,,,0.377,0.666,0.224,0.89,0.229,0.913,,
,,,,,,0.381,0.667,0.228,0.89,0.23,0.915,,
,,,,,,0.382,0.668,0.229,0.893,0.231,0.915,,
,,,,,,0.383,0.669,0.231,0.894,0.232,0.916,,
,,,,,,0.385,0.669,0.233,0.895,0.237,0.918,,
,,,,,,0.387,0.67,0.234,0.896,0.239,0.92,,
,,,,,,0.39,0.671,0.235,0.899,0.243,0.921,,
,,,,,,0.392,0.672,0.236,0.9,0.25,0.921,,
,,,,,,0.394,0.673,0.24,0.9,0.251,0.922,,
,,,,,,0.398,0.674,0.242,0.901,0.254,0.923,,
,,,,,,0.4,0.675,0.245,0.902,0.255,0.924,,
,,,,,,0.401,0.676,0.246,0.903,0.263,0.925,,
,,,,,,0.404,0.677,0.247,0.905,0.264,0.926,,
,,,,,,0.406,0.678,0.248,0.908,0.268,0.926,,
,,,,,,0.408,0.679,0.252,0.909,0.269,0.927,,
,,,,,,0.41,0.679,0.254,0.91,0.271,0.928,,
,,,,,,0.412,0.68,0.258,0.912,0.272,0.929,,
,,,,,,0.413,0.681,0.259,0.913,0.276,0.93,,
,,,,,,0.425,0.682,0.266,0.914,0.28,0.931,,
,,,,,,0.427,0.683,0.268,0.915,0.283,0.931,,
,,,,,,0.43,0.684,0.269,0.917,0.285,0.933,,
,,,,,,0.432,0.685,0.271,0.92,0.286,0.934,,
,,,,,,0.434,0.685,0.273,0.921,0.287,0.935,,
,,,,,,0.44,0.686,0.274,0.922,0.288,0.936,,
,,,,,,0.441,0.687,0.278,0.923,0.289,0.936,,
,,,,,,0.443,0.688,0.281,0.925,0.296,0.937,,
,,,,,,0.445,0.689,0.283,0.926,0.299,0.939,,
,,,,,,0.447,0.69,0.286,0.927,0.304,0.94,,
,,,,,,0.448,0.69,0.289,0.928,0.31,0.941,,
,,,,,,0.45,0.691,0.29,0.929,0.317,0.942,,
,,,,,,0.458,0.692,0.293,0.93,0.321,0.945,,
,,,,,,0.466,0.693,0.296,0.931,0.325,0.946,,
,,,,,,0.469,0.695,0.302,0.932,0.328,0.947,,
,,,,,,0.471,0.695,0.303,0.933,0.329,0.948,,
,,,,,,0.473,0.697,0.313,0.934,0.336,0.949,,
,,,,,,0.476,0.698,0.318,0.936,0.341,0.95,,
,,,,,,0.477,0.699,0.32,0.937,0.348,0.951,,
,,,,,,0.478,0.7,0.321,0.938,0.354,0.951,,
,,,,,,0.479,0.7,0.323,0.939,0.357,0.952,,
,,,,,,0.48,0.701,0.327,0.942,0.359,0.953,,
,,,,,,0.482,0.702,0.33,0.943,0.362,0.954,,
,,,,,,0.485,0.704,0.331,0.945,0.364,0.955,,
,,,,,,0.486,0.705,0.332,0.946,0.373,0.956,,
,,,,,,0.49,0.705,0.335,0.946,0.374,0.956,,
,,,,,,0.491,0.706,0.338,0.947,0.376,0.957,,
,,,,,,0.492,0.707,0.339,0.948,0.386,0.958,,
,,,,,,0.493,0.709,0.342,0.949,0.389,0.959,,
,,,,,,0.497,0.71,0.344,0.951,0.39,0.96,,
,,,,,,0.5,0.71,0.345,0.952,0.391,0.961,,
,,,,,,0.502,0.711,0.35,0.953,0.394,0.962,,
,,,,,,0.503,0.712,0.352,0.954,0.395,0.962,,
,,,,,,0.505,0.713,0.353,0.955,0.401,0.963,,
,,,,,,0.506,0.714,0.354,0.956,0.407,0.965,,
,,,,,,0.515,0.715,0.357,0.956,0.414,0.966,,
,,,,,,0.516,0.718,0.366,0.957,0.422,0.967,,
,,,,,,0.519,0.72,0.372,0.958,0.427,0.967,,
,,,,,,0.522,0.721,0.374,0.959,0.432,0.968,,
,,,,,,0.523,0.721,0.376,0.96,0.434,0.969,,
,,,,,,0.526,0.722,0.378,0.962,0.444,0.972,,
,,,,,,0.528,0.725,0.381,0.962,0.454,0.972,,
,,,,,,0.529,0.726,0.385,0.964,0.467,0.973,,
,,,,,,0.531,0.726,0.386,0.965,0.469,0.974,,
,,,,,,0.539,0.727,0.39,0.966,0.472,0.975,,
,,,,,,0.542,0.728,0.395,0.967,0.475,0.977,,
,,,,,,0.543,0.729,0.399,0.967,0.481,0.977,,
,,,,,,0.544,0.731,0.402,0.968,0.489,0.979,,
,,,,,,0.545,0.731,0.407,0.97,0.49,0.98,,
,,,,,,0.553,0.732,0.408,0.971,0.495,0.981,,
,,,,,,0.555,0.734,0.412,0.972,0.5,0.982,,
,,,,,,0.556,0.735,0.413,0.972,0.502,0.982,,
,,,,,,0.557,0.736,0.414,0.973,0.509,0.983,,
,,,,,,0.56,0.736,0.423,0.974,0.516,0.984,,
,,,,,,0.562,0.737,0.426,0.975,0.517,0.985,,
,,,,,,0.567,0.738,0.433,0.976,0.53,0.986,,
,,,,,,0.568,0.739,0.436,0.977,0.543,0.987,,
,,,,,,0.569,0.74,0.437,0.977,0.544,0.987,,
,,,,,,0.572,0.742,0.445,0.978,0.546,0.988,,
,,,,,,0.573,0.744,0.447,0.979,0.549,0.989,,
,,,,,,0.574,0.745,0.449,0.98,0.551,0.991,,
,,,,,,0.575,0.746,0.456,0.981,0.564,0.992,,
,,,,,,0.576,0.746,0.462,0.982,0.565,0.992,,
,,,,,,0.578,0.747,0.466,0.983,0.569,0.993,,
,,,,,,0.579,0.748,0.469,0.984,0.602,0.994,,
,,,,,,0.581,0.749,0.485,0.985,0.606,0.995,,
,,,,,,0.583,0.751,0.494,0.986,0.607,0.996,,
,,,,,,0.588,0.752,0.496,0.987,0.653,0.997,,
,,,,,,0.591,0.753,0.497,0.987,0.664,0.997,,
,,,,,,0.592,0.754,0.499,0.988,0.691,0.998,,
,,,,,,0.593,0.756,0.501,0.989,0.705,0.999,,
,,,,,,0.595,0.758,0.517,0.99,1.0,1.0,,
,,,,,,0.598,0.76,0.538,0.991,,,,
,,,,,,0.6,0.761,0.546,0.992,,,,
,,,,,,0.607,0.762,0.601,0.992,,,,
,,,,,,0.609,0.763,0.636,0.993,,,,
,,,,,,0.61,0.764,0.648,0.994,,,,
,,,,,,0.611,0.766,0.676,0.995,,,,
,,,,,,0.612,0.767,0.684,0.996,,,,
,,,,,,0.613,0.767,0.709,0.997,,,,
,,,,,,0.615,0.769,0.744,0.997,,,,
,,,,,,0.616,0.77,0.787,0.998,,,,
,,,,,,0.619,0.771,0.919,0.999,,,,
,,,,,,0.623,0.772,1.0,1.0,,,,
,,,,,,0.624,0.773,,,,,,
,,,,,,0.627,0.774,,,,,,
,,,,,,0.63,0.775,,,,,,
,,,,,,0.632,0.776,,,,,,
,,,,,,0.634,0.777,,,,,,
,,,,,,0.636,0.779,,,,,,
,,,,,,0.642,0.781,,,,,,
,,,,,,0.643,0.782,,,,,,
,,,,,,0.645,0.782,,,,,,
,,,,,,0.65,0.784,,,,,,
,,,,,,0.651,0.787,,,,,,
,,,,,,0.653,0.787,,,,,,
,,,,,,0.657,0.788,,,,,,
,,,,,,0.661,0.79,,,,,,
,,,,,,0.664,0.791,,,,,,
,,,,,,0.666,0.792,,,,,,
,,,,,,0.669,0.793,,,,,,
,,,,,,0.671,0.794,,,,,,
,,,,,,0.673,0.796,,,,,,
,,,,,,0.674,0.797,,,,,,
,,,,,,0.678,0.8,,,,,,
,,,,,,0.682,0.801,,,,,,
,,,,,,0.683,0.803,,,,,,
,,,,,,0.684,0.803,,,,,,
,,,,,,0.687,0.804,,,,,,
,,,,,,0.691,0.806,,,,,,
,,,,,,0.695,0.807,,,,,,
,,,,,,0.696,0.808,,,,,,
,,,,,,0.701,0.808,,,,,,
,,,,,,0.702,0.809,,,,,,
,,,,,,0.707,0.81,,,,,,
,,,,,,0.712,0.811,,,,,,
,,,,,,0.717,0.812,,,,,,
,,,,,,0.718,0.813,,,,,,
,,,,,,0.719,0.815,,,,,,
,,,,,,0.721,0.816,,,,,,
,,,,,,0.724,0.817,,,,,,
,,,,,,0.729,0.818,,,,,,
,,,,,,0.731,0.82,,,,,,
,,,,,,0.732,0.821,,,,,,
,,,,,,0.734,0.822,,,,,,
,,,,,,0.735,0.823,,,,,,
,,,,,,0.736,0.823,,,,,,
,,,,,,0.738,0.825,,,,,,
,,,,,,0.739,0.826,,,,,,
,,,,,,0.74,0.827,,,,,,
,,,,,,0.743,0.828,,,,,,
,,,,,,0.746,0.831,,,,,,
,,,,,,0.75,0.833,,,,,,
,,,,,,0.754,0.833,,,,,,
,,,,,,0.755,0.834,,,,,,
,,,,,,0.756,0.837,,,,,,
,,,,,,0.759,0.838,,,,,,
,,,,,,0.764,0.84,,,,,,
,,,,,,0.767,0.841,,,,,,
,,,,,,0.769,0.842,,,,,,
,,,,,,0.771,0.843,,,,,,
,,,,,,0.774,0.846,,,,,,
,,,,,,0.775,0.848,,,,,,
,,,,,,0.778,0.849,,,,,,
,,,,,,0.779,0.849,,,,,,
,,,,,,0.782,0.85,,,,,,
,,,,,,0.784,0.852,,,,,,
,,,,,,0.785,0.854,,,,,,
,,,,,,0.786,0.854,,,,,,
,,,,,,0.788,0.855,,,,,,
,,,,,,0.789,0.856,,,,,,
,,,,,,0.79,0.857,,,,,,
,,,,,,0.791,0.858,,,,,,
,,,,,,0.793,0.859,,,,,,
,,,,,,0.795,0.86,,,,,,
,,,,,,0.796,0.862,,,,,,
,,,,,,0.797,0.864,,,,,,
,,,,,,0.803,0.865,,,,,,
,,,,,,0.804,0.867,,,,,,
,,,,,,0.805,0.869,,,,,,
,,,,,,0.806,0.872,,,,,,
,,,,,,0.811,0.873,,,,,,
,,,,,,0.812,0.874,,,,,,
,,,,,,0.813,0.874,,,,,,
,,,,,,0.814,0.877,,,,,,
,,,,,,0.815,0.88,,,,,,
,,,,,,0.817,0.881,,,,,,
,,,,,,0.819,0.882,,,,,,
,,,,,,0.82,0.883,,,,,,
,,,,,,0.822,0.884,,,,,,
,,,,,,0.824,0.885,,,,,,
,,,,,,0.828,0.886,,,,,,
,,,,,,0.831,0.887,,,,,,
,,,,,,0.834,0.888,,,,,,
,,,,,,0.835,0.889,,,,,,
,,,,,,0.836,0.892,,,,,,
,,,,,,0.838,0.895,,,,,,
,,,,,,0.84,0.896,,,,,,
,,,,,,0.841,0.897,,,,,,
,,,,,,0.842,0.898,,,,,,
,,,,,,0.843,0.899,,,,,,
,,,,,,0.844,0.9,,,,,,
,,,,,,0.848,0.9,,,,,,
,,,,,,0.849,0.901,,,,,,
,,,,,,0.85,0.902,,,,,,
,,,,,,0.853,0.903,,,,,,
,,,,,,0.856,0.904,,,,,,
,,,,,,0.864,0.905,,,,,,
,,,,,,0.865,0.905,,,,,,
,,,,,,0.869,0.906,,,,,,
,,,,,,0.871,0.91,,,,,,
,,,,,,0.875,0.91,,,,,,
,,,,,,0.877,0.911,,,,,,
,,,,,,0.878,0.912,,,,,,
,,,,,,0.879,0.913,,,,,,
,,,,,,0.88,0.914,,,,,,
,,,,,,0.882,0.915,,,,,,
,,,,,,0.883,0.917,,,,,,
,,,,,,0.886,0.918,,,,,,
,,,,,,0.887,0.921,,,,,,
,,,,,,0.888,0.921,,,,,,
,,,,,,0.89,0.922,,,,,,
,,,,,,0.891,0.923,,,,,,
,,,,,,0.894,0.924,,,,,,
,,,,,,0.895,0.925,,,,,,
,,,,,,0.896,0.927,,,,,,
,,,,,,0.9,0.928,,,,,,
,,,,,,0.901,0.931,,,,,,
,,,,,,0.905,0.932,,,,,,
,,,,,,0.913,0.934,,,,,,
,,,,,,0.915,0.935,,,,,,
,,,,,,0.916,0.937,,,,,,
,,,,,,0.918,0.938,,,,,,
,,,,,,0.921,0.939,,,,,,
,,,,,,0.924,0.941,,,,,,
,,,,,,0.925,0.942,,,,,,
,,,,,,0.926,0.943,,,,,,
,,,,,,0.927,0.946,,,,,,
,,,,,,0.928,0.947,,,,,,
,,,,,,0.929,0.948,,,,,,
,,,,,,0.931,0.949,,,,,,
,,,,,,0.932,0.95,,,,,,
,,,,,,0.933,0.951,,,,,,
,,,,,,0.935,0.951,,,,,,
,,,,,,0.937,0.952,,,,,,
,,,,,,0.938,0.953,,,,,,
,,,,,,0.941,0.954,,,,,,
,,,,,,0.945,0.955,,,,,,
,,,,,,0.946,0.956,,,,,,
,,,,,,0.949,0.957,,,,,,
,,,,,,0.951,0.96,,,,,,
,,,,,,0.953,0.961,,,,,,
,,,,,,0.955,0.962,,,,,,
,,,,,,0.959,0.965,,,,,,
,,,,,,0.96,0.967,,,,,,
,,,,,,0.961,0.967,,,,,,
,,,,,,0.962,0.969,,,,,,
,,,,,,0.965,0.972,,,,,,
,,,,,,0.967,0.973,,,,,,
,,,,,,0.968,0.974,,,,,,
,,,,,,0.97,0.975,,,,,,
,,,,,,0.972,0.976,,,,,,
,,,,,,0.973,0.977,,,,,,
,,,,,,0.974,0.977,,,,,,
,,,,,,0.978,0.978,,,,,,
,,,,,,0.979,0.982,,,,,,
,,,,,,0.98,0.985,,,,,,
,,,,,,0.981,0.987,,,,,,
,,,,,,0.982,0.987,,,,,,
,,,,,,0.985,0.988,,,,,,
,,,,,,0.987,0.989,,,,,,
,,,,,,0.988,0.99,,,,,,
,,,,,,0.989,0.991,,,,,,
,,,,,,0.99,0.992,,,,,,
,,,,,,0.994,0.993,,,,,,
,,,,,,0.995,0.994,,,,,,
,,,,,,0.997,0.998,,,,,,
,,,,,,0.999,0.999,,,,,,
,,,,,,1.0,1.0,,,,,,


==> csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7,8,9.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.207,0.001,0.356,0.001,0.166,0.001,0.101,0.001,0.001,0.001,0.0,0.001,0.015,0.001,0.003
0.002,0.404,0.002,0.401,0.002,0.319,0.002,0.107,0.002,0.019,0.005,0.001,0.002,0.043,0.002,0.174
0.003,0.439,0.003,0.406,0.003,0.356,0.003,0.128,0.003,0.023,0.006,0.002,0.003,0.048,0.003,0.201
0.004,0.466,0.004,0.444,0.004,0.378,0.004,0.134,0.007,0.032,0.007,0.003,0.004,0.102,0.004,0.251
0.006,0.475,0.005,0.456,0.006,0.41,0.005,0.14,0.008,0.036,0.008,0.004,0.005,0.107,0.005,0.294
0.007,0.478,0.006,0.461,0.007,0.414,0.006,0.141,0.009,0.041,0.009,0.005,0.006,0.112,0.006,0.322
0.008,0.483,0.007,0.462,0.008,0.417,0.007,0.148,0.011,0.049,0.011,0.006,0.007,0.137,0.007,0.325
0.009,0.486,0.008,0.468,0.009,0.424,0.008,0.152,0.012,0.059,0.012,0.008,0.008,0.169,0.008,0.345
0.01,0.495,0.009,0.471,0.01,0.433,0.009,0.159,0.013,0.068,0.013,0.011,0.009,0.179,0.009,0.352
0.011,0.496,0.01,0.476,0.011,0.437,0.01,0.164,0.014,0.071,0.014,0.013,0.011,0.189,0.01,0.376
0.012,0.497,0.011,0.481,0.012,0.44,0.011,0.169,0.015,0.08,0.015,0.016,0.012,0.191,0.011,0.378
0.013,0.503,0.012,0.487,0.013,0.448,0.012,0.172,0.016,0.091,0.016,0.018,0.013,0.201,0.012,0.389
0.014,0.503,0.013,0.487,0.014,0.449,0.013,0.173,0.017,0.092,0.018,0.019,0.014,0.202,0.013,0.398
0.016,0.504,0.014,0.49,0.015,0.457,0.014,0.176,0.018,0.094,0.019,0.022,0.016,0.225,0.014,0.414
0.017,0.506,0.015,0.494,0.016,0.461,0.015,0.184,0.019,0.098,0.02,0.023,0.017,0.232,0.015,0.417
0.018,0.509,0.017,0.495,0.017,0.461,0.017,0.191,0.02,0.112,0.022,0.025,0.018,0.233,0.016,0.426
0.019,0.511,0.018,0.497,0.018,0.467,0.018,0.195,0.022,0.122,0.023,0.026,0.019,0.237,0.017,0.429
0.02,0.513,0.02,0.503,0.019,0.471,0.019,0.195,0.023,0.125,0.025,0.028,0.02,0.242,0.018,0.44
0.021,0.514,0.021,0.505,0.02,0.473,0.02,0.201,0.024,0.13,0.026,0.029,0.021,0.254,0.019,0.444
0.022,0.516,0.022,0.512,0.021,0.477,0.021,0.211,0.025,0.132,0.027,0.029,0.022,0.266,0.02,0.461
0.023,0.517,0.024,0.513,0.022,0.477,0.022,0.216,0.026,0.135,0.03,0.034,0.023,0.279,0.021,0.468
0.024,0.518,0.025,0.513,0.023,0.482,0.023,0.22,0.027,0.138,0.034,0.036,0.024,0.284,0.022,0.471
0.027,0.52,0.027,0.514,0.024,0.482,0.024,0.224,0.028,0.147,0.038,0.038,0.025,0.292,0.023,0.473
0.028,0.521,0.029,0.515,0.025,0.485,0.025,0.225,0.029,0.151,0.039,0.039,0.026,0.293,0.024,0.489
0.029,0.523,0.03,0.516,0.027,0.49,0.026,0.228,0.03,0.162,0.043,0.04,0.027,0.294,0.025,0.49
0.03,0.529,0.032,0.52,0.028,0.496,0.027,0.232,0.031,0.165,0.044,0.041,0.028,0.296,0.026,0.499
0.031,0.532,0.033,0.525,0.029,0.499,0.028,0.235,0.033,0.166,0.046,0.042,0.029,0.297,0.027,0.505
0.032,0.536,0.034,0.526,0.03,0.5,0.029,0.244,0.034,0.174,0.048,0.043,0.03,0.3,0.028,0.508
0.033,0.54,0.035,0.534,0.031,0.502,0.03,0.253,0.035,0.177,0.049,0.047,0.031,0.301,0.029,0.512
0.034,0.547,0.036,0.535,0.032,0.503,0.033,0.258,0.036,0.18,0.05,0.049,0.032,0.308,0.03,0.518
0.038,0.549,0.038,0.536,0.033,0.51,0.034,0.261,0.037,0.184,0.051,0.049,0.033,0.31,0.032,0.525
0.039,0.551,0.04,0.539,0.034,0.511,0.035,0.267,0.038,0.185,0.053,0.052,0.034,0.32,0.033,0.531
0.04,0.555,0.041,0.541,0.035,0.513,0.036,0.268,0.039,0.189,0.054,0.054,0.035,0.324,0.034,0.533
0.042,0.556,0.042,0.544,0.036,0.519,0.037,0.268,0.04,0.193,0.059,0.055,0.036,0.325,0.035,0.536
0.043,0.56,0.043,0.545,0.037,0.52,0.038,0.271,0.044,0.194,0.06,0.058,0.037,0.326,0.036,0.541
0.044,0.563,0.046,0.549,0.038,0.525,0.039,0.275,0.045,0.2,0.061,0.059,0.038,0.333,0.038,0.543
0.045,0.569,0.047,0.555,0.039,0.527,0.04,0.278,0.046,0.211,0.063,0.063,0.039,0.335,0.039,0.544
0.046,0.571,0.049,0.559,0.04,0.531,0.041,0.284,0.048,0.212,0.065,0.065,0.04,0.336,0.04,0.549
0.047,0.573,0.05,0.56,0.041,0.535,0.042,0.289,0.049,0.214,0.067,0.066,0.041,0.338,0.041,0.55
0.048,0.574,0.051,0.562,0.043,0.537,0.043,0.293,0.05,0.216,0.068,0.067,0.043,0.344,0.043,0.555
0.049,0.575,0.052,0.563,0.044,0.54,0.044,0.295,0.051,0.22,0.07,0.068,0.045,0.349,0.044,0.56
0.051,0.577,0.053,0.564,0.045,0.543,0.045,0.296,0.052,0.229,0.071,0.07,0.046,0.351,0.046,0.561
0.052,0.579,0.054,0.565,0.046,0.549,0.046,0.303,0.055,0.23,0.072,0.071,0.047,0.352,0.047,0.562
0.053,0.58,0.055,0.568,0.047,0.55,0.048,0.306,0.056,0.231,0.073,0.072,0.048,0.352,0.049,0.563
0.054,0.581,0.056,0.57,0.048,0.552,0.049,0.309,0.058,0.233,0.075,0.073,0.05,0.356,0.05,0.565
0.056,0.584,0.059,0.573,0.049,0.555,0.05,0.312,0.059,0.237,0.076,0.076,0.051,0.357,0.051,0.569
0.057,0.591,0.06,0.574,0.05,0.555,0.051,0.318,0.06,0.239,0.077,0.077,0.053,0.358,0.052,0.573
0.058,0.594,0.062,0.579,0.051,0.556,0.054,0.32,0.061,0.246,0.08,0.078,0.054,0.362,0.053,0.576
0.062,0.596,0.064,0.581,0.052,0.557,0.055,0.323,0.062,0.247,0.081,0.079,0.055,0.363,0.054,0.581
0.065,0.596,0.066,0.581,0.053,0.561,0.056,0.324,0.063,0.251,0.082,0.08,0.056,0.365,0.056,0.585
0.066,0.597,0.069,0.582,0.054,0.563,0.057,0.325,0.064,0.253,0.084,0.081,0.057,0.367,0.057,0.586
0.067,0.598,0.07,0.584,0.055,0.564,0.058,0.327,0.065,0.256,0.085,0.081,0.059,0.369,0.058,0.588
0.068,0.599,0.072,0.586,0.056,0.566,0.059,0.328,0.066,0.258,0.086,0.083,0.06,0.371,0.059,0.589
0.069,0.6,0.074,0.591,0.057,0.568,0.06,0.333,0.067,0.258,0.091,0.086,0.061,0.372,0.06,0.593
0.07,0.601,0.075,0.593,0.061,0.569,0.061,0.335,0.068,0.26,0.092,0.087,0.064,0.373,0.062,0.596
0.071,0.602,0.076,0.598,0.064,0.575,0.062,0.336,0.069,0.265,0.093,0.09,0.066,0.38,0.064,0.601
0.073,0.608,0.077,0.6,0.066,0.576,0.063,0.337,0.07,0.266,0.094,0.093,0.067,0.385,0.066,0.602
0.074,0.609,0.079,0.602,0.067,0.577,0.064,0.341,0.071,0.267,0.095,0.094,0.068,0.386,0.067,0.602
0.075,0.61,0.08,0.607,0.069,0.582,0.065,0.343,0.072,0.268,0.096,0.095,0.069,0.388,0.068,0.604
0.076,0.612,0.081,0.608,0.07,0.583,0.066,0.345,0.074,0.268,0.097,0.096,0.07,0.39,0.069,0.606
0.077,0.613,0.082,0.609,0.071,0.585,0.067,0.35,0.075,0.27,0.099,0.096,0.071,0.391,0.07,0.607
0.08,0.614,0.084,0.612,0.072,0.586,0.068,0.351,0.076,0.276,0.101,0.101,0.072,0.392,0.071,0.61
0.083,0.615,0.085,0.616,0.076,0.586,0.069,0.356,0.077,0.284,0.102,0.102,0.073,0.397,0.072,0.613
0.084,0.616,0.086,0.617,0.077,0.59,0.07,0.359,0.079,0.292,0.103,0.103,0.074,0.398,0.074,0.615
0.087,0.618,0.087,0.618,0.078,0.591,0.072,0.367,0.08,0.293,0.105,0.104,0.075,0.398,0.075,0.617
0.088,0.619,0.088,0.619,0.079,0.592,0.073,0.369,0.081,0.294,0.106,0.107,0.076,0.399,0.076,0.62
0.09,0.622,0.089,0.62,0.082,0.593,0.074,0.372,0.082,0.295,0.107,0.107,0.077,0.401,0.077,0.621
0.091,0.622,0.091,0.624,0.083,0.594,0.077,0.374,0.083,0.298,0.108,0.109,0.079,0.404,0.079,0.625
0.092,0.623,0.093,0.626,0.084,0.595,0.08,0.375,0.084,0.3,0.109,0.11,0.08,0.405,0.081,0.627
0.093,0.626,0.094,0.628,0.086,0.599,0.082,0.378,0.085,0.302,0.113,0.111,0.081,0.406,0.082,0.629
0.094,0.627,0.096,0.629,0.087,0.6,0.083,0.379,0.086,0.307,0.114,0.112,0.082,0.408,0.087,0.632
0.095,0.628,0.098,0.631,0.088,0.601,0.084,0.38,0.087,0.31,0.115,0.113,0.084,0.41,0.089,0.634
0.096,0.63,0.099,0.632,0.09,0.602,0.086,0.383,0.088,0.31,0.119,0.115,0.085,0.414,0.091,0.635
0.097,0.632,0.103,0.633,0.091,0.604,0.087,0.386,0.089,0.314,0.121,0.116,0.086,0.419,0.092,0.636
0.102,0.633,0.104,0.633,0.092,0.606,0.088,0.39,0.091,0.315,0.124,0.117,0.087,0.421,0.094,0.637
0.106,0.633,0.111,0.635,0.094,0.61,0.091,0.393,0.092,0.316,0.126,0.119,0.088,0.422,0.095,0.638
0.109,0.635,0.112,0.636,0.095,0.611,0.092,0.398,0.093,0.319,0.128,0.12,0.092,0.424,0.096,0.639
0.111,0.638,0.113,0.637,0.097,0.612,0.093,0.402,0.094,0.32,0.13,0.122,0.094,0.426,0.098,0.64
0.112,0.638,0.114,0.638,0.098,0.612,0.094,0.406,0.095,0.322,0.133,0.123,0.097,0.427,0.101,0.641
0.113,0.639,0.117,0.64,0.101,0.614,0.095,0.407,0.096,0.325,0.134,0.124,0.099,0.428,0.102,0.642
0.114,0.641,0.119,0.642,0.103,0.615,0.096,0.411,0.098,0.326,0.135,0.125,0.103,0.43,0.103,0.644
0.116,0.642,0.12,0.644,0.104,0.616,0.1,0.413,0.1,0.327,0.136,0.127,0.104,0.434,0.104,0.645
0.117,0.643,0.121,0.645,0.105,0.617,0.102,0.414,0.102,0.328,0.137,0.129,0.105,0.436,0.107,0.648
0.118,0.644,0.123,0.646,0.107,0.62,0.103,0.417,0.105,0.332,0.139,0.13,0.106,0.439,0.109,0.65
0.119,0.646,0.124,0.648,0.11,0.623,0.104,0.42,0.106,0.334,0.14,0.133,0.107,0.44,0.111,0.651
0.121,0.647,0.126,0.65,0.111,0.624,0.106,0.423,0.107,0.336,0.142,0.133,0.108,0.443,0.112,0.652
0.123,0.648,0.128,0.652,0.113,0.626,0.11,0.424,0.108,0.34,0.143,0.134,0.111,0.444,0.114,0.654
0.124,0.648,0.129,0.653,0.114,0.627,0.111,0.425,0.109,0.345,0.145,0.138,0.112,0.445,0.115,0.657
0.127,0.65,0.131,0.656,0.116,0.63,0.112,0.43,0.11,0.346,0.148,0.138,0.113,0.45,0.116,0.658
0.128,0.651,0.132,0.657,0.117,0.631,0.115,0.432,0.112,0.35,0.149,0.14,0.114,0.451,0.118,0.662
0.132,0.652,0.133,0.658,0.118,0.632,0.117,0.433,0.113,0.351,0.152,0.141,0.115,0.46,0.122,0.664
0.133,0.654,0.134,0.659,0.12,0.633,0.118,0.434,0.114,0.355,0.153,0.143,0.118,0.461,0.126,0.666
0.137,0.655,0.136,0.661,0.121,0.633,0.119,0.437,0.116,0.356,0.154,0.143,0.119,0.466,0.127,0.667
0.138,0.656,0.137,0.662,0.122,0.634,0.121,0.438,0.118,0.357,0.156,0.144,0.121,0.467,0.128,0.668
0.139,0.657,0.138,0.664,0.123,0.637,0.122,0.44,0.119,0.359,0.157,0.145,0.122,0.469,0.129,0.669
0.142,0.658,0.14,0.667,0.124,0.638,0.127,0.447,0.121,0.361,0.158,0.147,0.123,0.471,0.132,0.669
0.144,0.659,0.142,0.67,0.126,0.638,0.128,0.448,0.123,0.362,0.159,0.151,0.124,0.472,0.133,0.671
0.145,0.659,0.143,0.671,0.129,0.639,0.131,0.45,0.125,0.362,0.16,0.154,0.127,0.473,0.134,0.673
0.146,0.661,0.144,0.672,0.13,0.64,0.133,0.454,0.127,0.363,0.162,0.156,0.131,0.476,0.139,0.674
0.148,0.662,0.145,0.674,0.131,0.641,0.134,0.455,0.128,0.366,0.163,0.158,0.132,0.477,0.14,0.675
0.15,0.664,0.147,0.674,0.132,0.644,0.135,0.457,0.13,0.367,0.164,0.16,0.134,0.477,0.142,0.677
0.151,0.664,0.149,0.677,0.133,0.648,0.136,0.461,0.131,0.368,0.165,0.161,0.137,0.482,0.145,0.678
0.153,0.666,0.15,0.679,0.136,0.648,0.137,0.462,0.134,0.371,0.166,0.164,0.139,0.484,0.147,0.68
0.154,0.667,0.152,0.682,0.142,0.65,0.138,0.463,0.135,0.372,0.168,0.164,0.14,0.487,0.148,0.682
0.155,0.668,0.155,0.683,0.143,0.652,0.139,0.465,0.136,0.373,0.17,0.165,0.143,0.488,0.149,0.685
0.158,0.669,0.156,0.684,0.144,0.654,0.141,0.469,0.137,0.375,0.171,0.168,0.144,0.494,0.15,0.685
0.16,0.669,0.157,0.685,0.145,0.657,0.142,0.47,0.138,0.376,0.173,0.169,0.147,0.495,0.16,0.687
0.162,0.67,0.158,0.686,0.148,0.658,0.143,0.471,0.139,0.378,0.174,0.17,0.148,0.497,0.164,0.688
0.164,0.671,0.159,0.69,0.149,0.66,0.144,0.472,0.14,0.384,0.175,0.173,0.149,0.498,0.167,0.689
0.171,0.673,0.162,0.693,0.15,0.661,0.145,0.473,0.141,0.387,0.176,0.175,0.153,0.501,0.168,0.69
0.176,0.675,0.163,0.694,0.152,0.662,0.147,0.474,0.143,0.388,0.178,0.179,0.154,0.502,0.169,0.69
0.178,0.676,0.169,0.695,0.154,0.663,0.149,0.475,0.144,0.392,0.179,0.18,0.155,0.503,0.171,0.691
0.18,0.678,0.173,0.695,0.155,0.664,0.15,0.478,0.145,0.393,0.18,0.181,0.157,0.504,0.174,0.693
0.181,0.679,0.175,0.696,0.157,0.664,0.154,0.479,0.147,0.396,0.183,0.182,0.158,0.506,0.175,0.694
0.186,0.68,0.176,0.699,0.158,0.666,0.155,0.484,0.148,0.398,0.185,0.184,0.16,0.508,0.179,0.695
0.189,0.682,0.178,0.7,0.159,0.668,0.157,0.485,0.152,0.402,0.186,0.189,0.161,0.508,0.181,0.697
0.19,0.684,0.179,0.701,0.161,0.67,0.158,0.486,0.155,0.404,0.188,0.192,0.163,0.509,0.184,0.698
0.192,0.686,0.181,0.702,0.163,0.671,0.16,0.488,0.157,0.409,0.191,0.194,0.164,0.51,0.185,0.699
0.2,0.687,0.184,0.705,0.165,0.674,0.161,0.489,0.158,0.412,0.192,0.195,0.168,0.511,0.191,0.7
0.201,0.688,0.185,0.708,0.166,0.674,0.163,0.49,0.162,0.414,0.194,0.197,0.172,0.514,0.192,0.702
0.202,0.689,0.186,0.709,0.168,0.676,0.164,0.491,0.163,0.416,0.195,0.198,0.173,0.516,0.201,0.704
0.203,0.69,0.189,0.71,0.169,0.677,0.166,0.492,0.164,0.419,0.196,0.204,0.177,0.518,0.202,0.706
0.204,0.69,0.191,0.711,0.17,0.678,0.168,0.495,0.167,0.423,0.197,0.207,0.178,0.519,0.203,0.706
0.206,0.691,0.194,0.711,0.173,0.68,0.169,0.497,0.168,0.424,0.198,0.208,0.18,0.523,0.206,0.707
0.207,0.692,0.196,0.712,0.174,0.683,0.17,0.499,0.169,0.428,0.199,0.209,0.181,0.525,0.207,0.709
0.209,0.695,0.199,0.713,0.176,0.684,0.173,0.501,0.17,0.43,0.201,0.21,0.182,0.527,0.209,0.711
0.21,0.696,0.2,0.714,0.179,0.685,0.175,0.504,0.171,0.433,0.202,0.211,0.183,0.529,0.21,0.712
0.211,0.697,0.202,0.718,0.18,0.685,0.177,0.506,0.174,0.434,0.203,0.211,0.184,0.531,0.216,0.713
0.214,0.699,0.205,0.72,0.184,0.686,0.178,0.508,0.175,0.438,0.204,0.212,0.185,0.534,0.217,0.716
0.216,0.701,0.206,0.721,0.185,0.688,0.179,0.511,0.177,0.441,0.205,0.214,0.186,0.537,0.218,0.716
0.217,0.702,0.207,0.721,0.188,0.689,0.18,0.513,0.178,0.444,0.207,0.216,0.187,0.538,0.219,0.717
0.22,0.703,0.208,0.725,0.189,0.691,0.181,0.516,0.179,0.445,0.209,0.218,0.188,0.539,0.221,0.718
0.222,0.704,0.209,0.726,0.19,0.692,0.184,0.518,0.18,0.446,0.21,0.22,0.189,0.54,0.222,0.719
0.223,0.705,0.211,0.727,0.192,0.695,0.185,0.523,0.181,0.449,0.211,0.222,0.192,0.544,0.223,0.72
0.225,0.706,0.214,0.728,0.194,0.696,0.187,0.526,0.184,0.457,0.212,0.224,0.197,0.545,0.227,0.721
0.23,0.708,0.215,0.729,0.196,0.698,0.188,0.527,0.185,0.458,0.213,0.225,0.199,0.549,0.23,0.721
0.235,0.709,0.222,0.73,0.199,0.7,0.19,0.529,0.186,0.459,0.214,0.226,0.2,0.55,0.232,0.723
0.236,0.711,0.226,0.732,0.2,0.701,0.192,0.53,0.187,0.46,0.215,0.227,0.201,0.553,0.233,0.724
0.237,0.711,0.227,0.733,0.202,0.701,0.193,0.532,0.188,0.461,0.217,0.227,0.202,0.554,0.238,0.725
0.239,0.712,0.228,0.734,0.203,0.704,0.199,0.533,0.189,0.461,0.218,0.228,0.204,0.555,0.243,0.726
0.24,0.713,0.229,0.739,0.204,0.705,0.2,0.535,0.19,0.462,0.219,0.229,0.208,0.555,0.245,0.727
0.242,0.714,0.23,0.74,0.205,0.706,0.201,0.537,0.191,0.464,0.221,0.234,0.209,0.556,0.246,0.729
0.243,0.715,0.231,0.741,0.207,0.709,0.202,0.538,0.194,0.465,0.222,0.237,0.21,0.559,0.247,0.731
0.246,0.716,0.232,0.743,0.208,0.71,0.205,0.54,0.195,0.466,0.225,0.237,0.212,0.565,0.258,0.732
0.248,0.716,0.233,0.744,0.209,0.711,0.207,0.542,0.196,0.468,0.226,0.238,0.215,0.566,0.259,0.733
0.251,0.719,0.236,0.746,0.211,0.711,0.208,0.544,0.199,0.47,0.227,0.24,0.216,0.567,0.26,0.734
0.254,0.721,0.238,0.747,0.213,0.714,0.209,0.545,0.202,0.472,0.228,0.242,0.218,0.571,0.265,0.736
0.259,0.722,0.24,0.75,0.214,0.715,0.21,0.546,0.204,0.474,0.23,0.244,0.22,0.572,0.27,0.737
0.26,0.727,0.241,0.751,0.215,0.716,0.215,0.547,0.205,0.475,0.231,0.246,0.221,0.574,0.274,0.737
0.262,0.728,0.242,0.755,0.22,0.716,0.216,0.548,0.206,0.478,0.233,0.247,0.222,0.575,0.275,0.738
0.263,0.729,0.247,0.756,0.221,0.719,0.217,0.552,0.207,0.48,0.234,0.249,0.223,0.576,0.279,0.739
0.264,0.73,0.248,0.759,0.225,0.72,0.218,0.555,0.208,0.482,0.236,0.25,0.225,0.577,0.28,0.74
0.269,0.732,0.252,0.76,0.227,0.721,0.219,0.56,0.21,0.483,0.237,0.253,0.226,0.579,0.282,0.741
0.272,0.732,0.253,0.761,0.228,0.723,0.221,0.56,0.211,0.485,0.238,0.253,0.227,0.581,0.284,0.742
0.274,0.733,0.257,0.762,0.23,0.726,0.222,0.562,0.212,0.486,0.239,0.258,0.228,0.582,0.286,0.742
0.276,0.734,0.263,0.765,0.231,0.727,0.223,0.563,0.213,0.487,0.24,0.258,0.229,0.587,0.288,0.743
0.277,0.736,0.265,0.768,0.232,0.728,0.224,0.564,0.215,0.489,0.241,0.26,0.23,0.588,0.289,0.745
0.279,0.737,0.27,0.773,0.233,0.73,0.225,0.565,0.218,0.49,0.242,0.262,0.231,0.59,0.29,0.746
0.28,0.737,0.272,0.773,0.234,0.732,0.226,0.567,0.22,0.494,0.243,0.263,0.232,0.591,0.296,0.747
0.282,0.738,0.274,0.777,0.237,0.734,0.229,0.573,0.221,0.495,0.244,0.264,0.233,0.593,0.298,0.748
0.286,0.739,0.276,0.778,0.238,0.737,0.231,0.575,0.222,0.496,0.245,0.271,0.234,0.596,0.299,0.749
0.288,0.74,0.278,0.78,0.239,0.737,0.232,0.576,0.224,0.497,0.247,0.273,0.235,0.597,0.3,0.75
0.289,0.741,0.284,0.785,0.243,0.738,0.233,0.577,0.225,0.498,0.25,0.274,0.237,0.602,0.302,0.752
0.293,0.742,0.285,0.786,0.244,0.739,0.235,0.578,0.226,0.5,0.251,0.275,0.238,0.606,0.303,0.754
0.295,0.742,0.296,0.787,0.246,0.742,0.236,0.579,0.229,0.503,0.252,0.276,0.239,0.609,0.306,0.756
0.298,0.743,0.299,0.788,0.251,0.742,0.237,0.581,0.23,0.506,0.253,0.277,0.24,0.612,0.308,0.758
0.299,0.744,0.301,0.789,0.257,0.743,0.238,0.582,0.232,0.508,0.256,0.279,0.241,0.612,0.316,0.758
0.3,0.746,0.302,0.791,0.258,0.744,0.239,0.586,0.233,0.508,0.257,0.281,0.242,0.613,0.321,0.759
0.302,0.747,0.303,0.792,0.259,0.745,0.24,0.587,0.236,0.509,0.258,0.285,0.243,0.614,0.324,0.76
0.311,0.75,0.308,0.796,0.262,0.749,0.241,0.588,0.237,0.513,0.259,0.287,0.245,0.616,0.326,0.761
0.316,0.751,0.309,0.797,0.263,0.75,0.246,0.589,0.238,0.515,0.26,0.289,0.246,0.617,0.327,0.763
0.323,0.752,0.31,0.799,0.264,0.752,0.247,0.59,0.239,0.516,0.263,0.293,0.251,0.619,0.33,0.763
0.325,0.753,0.312,0.801,0.267,0.753,0.253,0.594,0.241,0.517,0.264,0.294,0.253,0.62,0.334,0.764
0.326,0.756,0.314,0.804,0.269,0.754,0.254,0.596,0.242,0.518,0.265,0.295,0.254,0.622,0.343,0.766
0.327,0.758,0.315,0.805,0.271,0.755,0.255,0.597,0.244,0.519,0.267,0.296,0.255,0.623,0.346,0.768
0.329,0.758,0.316,0.806,0.272,0.756,0.256,0.598,0.245,0.521,0.269,0.298,0.256,0.624,0.348,0.769
0.331,0.761,0.317,0.81,0.274,0.758,0.259,0.599,0.246,0.522,0.272,0.299,0.257,0.626,0.356,0.772
0.332,0.762,0.318,0.81,0.278,0.758,0.261,0.6,0.247,0.523,0.273,0.301,0.258,0.628,0.36,0.773
0.334,0.763,0.319,0.811,0.282,0.76,0.262,0.601,0.248,0.524,0.279,0.304,0.26,0.628,0.364,0.773
0.34,0.767,0.32,0.812,0.283,0.762,0.263,0.602,0.25,0.525,0.28,0.305,0.262,0.629,0.367,0.774
0.341,0.768,0.321,0.814,0.285,0.763,0.264,0.602,0.252,0.526,0.283,0.306,0.264,0.63,0.369,0.778
0.342,0.77,0.322,0.815,0.286,0.763,0.266,0.604,0.254,0.527,0.284,0.31,0.265,0.631,0.372,0.779
0.345,0.772,0.323,0.816,0.287,0.764,0.267,0.606,0.257,0.528,0.285,0.311,0.267,0.632,0.374,0.779
0.346,0.774,0.326,0.817,0.288,0.766,0.27,0.607,0.259,0.529,0.286,0.313,0.269,0.633,0.378,0.78
0.348,0.775,0.328,0.819,0.291,0.767,0.271,0.609,0.264,0.533,0.287,0.314,0.272,0.634,0.381,0.781
0.349,0.776,0.332,0.82,0.292,0.768,0.273,0.611,0.265,0.534,0.289,0.316,0.274,0.635,0.384,0.782
0.353,0.777,0.334,0.82,0.296,0.768,0.275,0.612,0.267,0.536,0.292,0.317,0.275,0.636,0.386,0.784
0.358,0.778,0.335,0.821,0.298,0.771,0.276,0.612,0.268,0.537,0.295,0.318,0.276,0.638,0.387,0.784
0.36,0.779,0.338,0.823,0.302,0.772,0.277,0.613,0.269,0.538,0.296,0.32,0.278,0.641,0.392,0.785
0.361,0.779,0.341,0.826,0.304,0.773,0.281,0.614,0.27,0.539,0.297,0.324,0.28,0.644,0.395,0.786
0.363,0.78,0.349,0.826,0.309,0.773,0.282,0.615,0.271,0.539,0.299,0.326,0.282,0.645,0.399,0.787
0.367,0.781,0.351,0.828,0.31,0.775,0.283,0.617,0.273,0.54,0.301,0.327,0.287,0.647,0.402,0.789
0.371,0.782,0.353,0.829,0.312,0.777,0.284,0.62,0.274,0.541,0.302,0.328,0.288,0.648,0.409,0.789
0.372,0.784,0.354,0.831,0.315,0.779,0.287,0.621,0.275,0.544,0.304,0.329,0.289,0.65,0.41,0.79
0.379,0.786,0.356,0.831,0.316,0.78,0.288,0.623,0.277,0.545,0.305,0.33,0.291,0.651,0.411,0.792
0.38,0.787,0.357,0.833,0.317,0.781,0.291,0.624,0.278,0.549,0.309,0.332,0.294,0.654,0.412,0.793
0.381,0.788,0.36,0.834,0.321,0.783,0.293,0.625,0.279,0.551,0.31,0.333,0.295,0.656,0.414,0.794
0.382,0.789,0.361,0.835,0.325,0.784,0.294,0.627,0.28,0.555,0.312,0.335,0.297,0.659,0.415,0.794
0.384,0.789,0.363,0.836,0.326,0.788,0.295,0.63,0.281,0.555,0.313,0.339,0.299,0.659,0.416,0.795
0.386,0.79,0.364,0.837,0.327,0.791,0.296,0.631,0.282,0.557,0.314,0.341,0.304,0.662,0.42,0.797
0.39,0.791,0.368,0.838,0.331,0.793,0.299,0.633,0.284,0.558,0.315,0.342,0.305,0.664,0.423,0.798
0.391,0.793,0.373,0.84,0.332,0.794,0.3,0.633,0.287,0.559,0.316,0.344,0.31,0.665,0.424,0.799
0.393,0.794,0.375,0.841,0.334,0.794,0.301,0.636,0.289,0.56,0.317,0.345,0.311,0.668,0.426,0.802
0.397,0.795,0.379,0.841,0.335,0.796,0.303,0.637,0.29,0.56,0.319,0.346,0.312,0.669,0.427,0.803
0.399,0.797,0.383,0.844,0.336,0.798,0.304,0.638,0.291,0.561,0.32,0.346,0.313,0.672,0.43,0.804
0.401,0.798,0.384,0.846,0.339,0.801,0.305,0.639,0.292,0.566,0.321,0.348,0.314,0.673,0.434,0.805
0.404,0.799,0.387,0.848,0.34,0.802,0.306,0.64,0.293,0.567,0.324,0.352,0.315,0.674,0.436,0.808
0.407,0.801,0.391,0.849,0.341,0.803,0.308,0.641,0.295,0.568,0.326,0.352,0.316,0.678,0.438,0.809
0.408,0.802,0.394,0.85,0.342,0.804,0.309,0.643,0.296,0.571,0.329,0.353,0.317,0.68,0.446,0.81
0.41,0.805,0.402,0.851,0.343,0.805,0.312,0.644,0.301,0.572,0.33,0.354,0.319,0.681,0.447,0.812
0.411,0.806,0.403,0.853,0.344,0.805,0.314,0.645,0.303,0.574,0.331,0.356,0.321,0.685,0.448,0.814
0.412,0.807,0.404,0.854,0.348,0.806,0.315,0.646,0.305,0.576,0.332,0.357,0.322,0.686,0.449,0.815
0.413,0.808,0.407,0.855,0.349,0.81,0.316,0.649,0.308,0.576,0.333,0.362,0.324,0.687,0.451,0.816
0.414,0.809,0.41,0.856,0.352,0.81,0.317,0.652,0.31,0.58,0.334,0.365,0.325,0.689,0.456,0.817
0.418,0.811,0.417,0.857,0.355,0.812,0.318,0.654,0.312,0.581,0.335,0.367,0.326,0.69,0.457,0.818
0.42,0.812,0.418,0.858,0.357,0.813,0.321,0.656,0.313,0.582,0.336,0.368,0.327,0.693,0.459,0.82
0.421,0.813,0.42,0.859,0.358,0.814,0.322,0.657,0.314,0.583,0.337,0.37,0.329,0.694,0.465,0.82
0.425,0.814,0.425,0.86,0.359,0.815,0.324,0.658,0.315,0.59,0.339,0.371,0.33,0.695,0.466,0.821
0.429,0.815,0.426,0.861,0.36,0.815,0.325,0.661,0.318,0.591,0.341,0.375,0.331,0.695,0.486,0.822
0.433,0.816,0.427,0.862,0.362,0.82,0.326,0.662,0.319,0.591,0.343,0.378,0.332,0.698,0.487,0.825
0.435,0.82,0.428,0.862,0.363,0.82,0.329,0.663,0.32,0.595,0.347,0.379,0.335,0.699,0.49,0.826
0.438,0.82,0.433,0.863,0.366,0.822,0.331,0.664,0.321,0.596,0.351,0.382,0.338,0.7,0.493,0.828
0.444,0.823,0.435,0.864,0.367,0.823,0.332,0.664,0.322,0.599,0.353,0.383,0.339,0.701,0.499,0.829
0.445,0.824,0.436,0.865,0.373,0.824,0.333,0.667,0.323,0.6,0.355,0.383,0.34,0.701,0.504,0.83
0.446,0.825,0.438,0.866,0.376,0.825,0.334,0.668,0.324,0.602,0.356,0.386,0.341,0.702,0.505,0.831
0.451,0.826,0.439,0.867,0.378,0.826,0.335,0.669,0.326,0.602,0.358,0.387,0.342,0.705,0.506,0.832
0.454,0.827,0.443,0.868,0.379,0.826,0.336,0.669,0.327,0.603,0.36,0.388,0.343,0.706,0.511,0.833
0.456,0.828,0.452,0.872,0.38,0.827,0.341,0.67,0.328,0.606,0.363,0.389,0.345,0.706,0.514,0.834
0.457,0.829,0.455,0.872,0.381,0.829,0.343,0.671,0.329,0.608,0.364,0.39,0.347,0.708,0.516,0.835
0.459,0.83,0.457,0.873,0.388,0.83,0.344,0.673,0.33,0.609,0.365,0.391,0.348,0.709,0.52,0.836
0.465,0.831,0.461,0.874,0.392,0.831,0.345,0.674,0.331,0.61,0.369,0.392,0.35,0.71,0.521,0.836
0.467,0.831,0.466,0.875,0.393,0.833,0.346,0.676,0.333,0.612,0.371,0.393,0.351,0.712,0.523,0.837
0.469,0.833,0.47,0.876,0.394,0.834,0.348,0.677,0.338,0.613,0.372,0.394,0.354,0.714,0.527,0.838
0.47,0.834,0.483,0.877,0.397,0.835,0.351,0.68,0.339,0.616,0.373,0.395,0.355,0.715,0.53,0.839
0.471,0.835,0.484,0.878,0.399,0.837,0.352,0.68,0.341,0.619,0.374,0.397,0.356,0.717,0.536,0.84
0.473,0.836,0.487,0.878,0.4,0.84,0.353,0.683,0.345,0.62,0.378,0.398,0.357,0.719,0.537,0.841
0.474,0.837,0.491,0.879,0.402,0.841,0.354,0.684,0.346,0.621,0.381,0.399,0.358,0.721,0.538,0.842
0.476,0.838,0.494,0.88,0.405,0.841,0.356,0.685,0.35,0.622,0.383,0.406,0.36,0.721,0.54,0.845
0.48,0.841,0.502,0.881,0.412,0.842,0.358,0.687,0.351,0.625,0.384,0.409,0.361,0.723,0.544,0.846
0.481,0.842,0.504,0.882,0.413,0.845,0.36,0.688,0.355,0.628,0.387,0.411,0.363,0.725,0.551,0.847
0.484,0.843,0.506,0.883,0.417,0.846,0.361,0.692,0.356,0.629,0.388,0.412,0.365,0.728,0.552,0.848
0.485,0.844,0.508,0.885,0.418,0.846,0.362,0.693,0.357,0.63,0.389,0.414,0.367,0.729,0.553,0.849
0.487,0.845,0.511,0.886,0.42,0.847,0.363,0.695,0.358,0.631,0.392,0.414,0.368,0.731,0.555,0.85
0.489,0.846,0.512,0.887,0.424,0.848,0.366,0.696,0.359,0.633,0.393,0.417,0.369,0.733,0.562,0.852
0.49,0.847,0.514,0.888,0.426,0.849,0.369,0.698,0.36,0.633,0.394,0.418,0.372,0.737,0.563,0.852
0.496,0.848,0.52,0.888,0.428,0.85,0.372,0.699,0.363,0.634,0.395,0.419,0.373,0.737,0.564,0.853
0.497,0.85,0.522,0.89,0.436,0.852,0.373,0.7,0.364,0.638,0.396,0.423,0.376,0.739,0.566,0.854
0.498,0.852,0.524,0.891,0.438,0.852,0.376,0.701,0.366,0.639,0.397,0.424,0.377,0.74,0.567,0.855
0.502,0.852,0.525,0.892,0.44,0.854,0.377,0.702,0.368,0.642,0.398,0.429,0.378,0.741,0.569,0.856
0.503,0.855,0.526,0.893,0.441,0.856,0.378,0.704,0.37,0.643,0.4,0.43,0.38,0.743,0.572,0.859
0.505,0.856,0.527,0.894,0.442,0.857,0.38,0.707,0.372,0.643,0.401,0.431,0.383,0.745,0.576,0.86
0.511,0.857,0.532,0.896,0.445,0.858,0.382,0.708,0.373,0.646,0.402,0.432,0.384,0.747,0.578,0.861
0.513,0.857,0.538,0.897,0.45,0.859,0.383,0.709,0.374,0.648,0.403,0.433,0.385,0.749,0.583,0.862
0.516,0.858,0.54,0.898,0.452,0.861,0.388,0.71,0.375,0.65,0.405,0.435,0.386,0.752,0.584,0.862
0.518,0.859,0.542,0.9,0.468,0.862,0.39,0.711,0.376,0.653,0.406,0.44,0.39,0.753,0.585,0.865
0.519,0.86,0.548,0.901,0.469,0.862,0.393,0.712,0.378,0.654,0.407,0.443,0.392,0.754,0.586,0.866
0.526,0.861,0.549,0.902,0.471,0.864,0.395,0.715,0.379,0.654,0.408,0.447,0.395,0.755,0.588,0.867
0.527,0.862,0.555,0.903,0.473,0.866,0.397,0.716,0.38,0.655,0.409,0.451,0.398,0.759,0.595,0.868
0.531,0.862,0.558,0.904,0.474,0.867,0.402,0.716,0.383,0.659,0.41,0.451,0.4,0.76,0.596,0.869
0.544,0.863,0.563,0.905,0.48,0.867,0.403,0.72,0.384,0.659,0.411,0.454,0.401,0.761,0.597,0.87
0.545,0.864,0.569,0.906,0.482,0.869,0.404,0.721,0.385,0.662,0.412,0.455,0.402,0.762,0.598,0.871
0.549,0.867,0.57,0.907,0.483,0.87,0.405,0.722,0.386,0.663,0.413,0.456,0.403,0.764,0.613,0.872
0.55,0.868,0.577,0.908,0.487,0.871,0.407,0.724,0.388,0.664,0.414,0.456,0.405,0.766,0.614,0.872
0.553,0.87,0.582,0.909,0.491,0.872,0.408,0.727,0.39,0.67,0.418,0.459,0.408,0.767,0.621,0.873
0.554,0.875,0.583,0.91,0.493,0.872,0.412,0.727,0.394,0.671,0.42,0.461,0.41,0.772,0.627,0.874
0.555,0.877,0.584,0.911,0.494,0.873,0.413,0.728,0.395,0.672,0.422,0.462,0.412,0.773,0.637,0.875
0.556,0.878,0.585,0.912,0.497,0.875,0.414,0.729,0.402,0.673,0.423,0.463,0.413,0.777,0.638,0.876
0.557,0.879,0.59,0.913,0.498,0.878,0.416,0.73,0.404,0.674,0.424,0.465,0.414,0.779,0.639,0.877
0.559,0.88,0.591,0.914,0.499,0.878,0.418,0.732,0.407,0.674,0.426,0.466,0.415,0.78,0.643,0.878
0.561,0.881,0.595,0.916,0.501,0.879,0.42,0.733,0.409,0.675,0.427,0.469,0.418,0.781,0.645,0.879
0.563,0.882,0.6,0.917,0.502,0.88,0.421,0.734,0.41,0.677,0.428,0.47,0.421,0.782,0.647,0.881
0.569,0.883,0.603,0.918,0.503,0.883,0.423,0.735,0.413,0.68,0.429,0.471,0.423,0.784,0.651,0.882
0.57,0.885,0.605,0.919,0.504,0.884,0.428,0.736,0.416,0.681,0.43,0.471,0.428,0.786,0.658,0.883
0.573,0.888,0.606,0.919,0.505,0.885,0.435,0.737,0.418,0.682,0.431,0.474,0.429,0.787,0.665,0.884
0.576,0.888,0.61,0.92,0.511,0.886,0.436,0.737,0.419,0.684,0.433,0.475,0.43,0.789,0.668,0.885
0.577,0.889,0.613,0.921,0.519,0.887,0.438,0.738,0.422,0.685,0.434,0.476,0.431,0.789,0.669,0.887
0.578,0.891,0.614,0.922,0.523,0.888,0.44,0.742,0.423,0.686,0.435,0.477,0.433,0.79,0.674,0.888
0.579,0.892,0.615,0.923,0.526,0.89,0.442,0.743,0.426,0.687,0.436,0.48,0.435,0.791,0.676,0.888
0.58,0.893,0.616,0.924,0.528,0.891,0.447,0.744,0.429,0.69,0.437,0.484,0.436,0.795,0.682,0.889
0.584,0.894,0.622,0.925,0.529,0.892,0.448,0.749,0.43,0.691,0.438,0.485,0.437,0.796,0.683,0.89
0.586,0.895,0.625,0.927,0.532,0.893,0.449,0.751,0.431,0.695,0.439,0.486,0.438,0.798,0.684,0.891
0.587,0.896,0.627,0.928,0.537,0.893,0.451,0.753,0.432,0.695,0.44,0.487,0.439,0.799,0.69,0.892
0.588,0.897,0.63,0.929,0.539,0.894,0.452,0.757,0.434,0.696,0.441,0.492,0.445,0.803,0.694,0.893
0.59,0.898,0.634,0.93,0.543,0.895,0.453,0.758,0.435,0.7,0.442,0.493,0.446,0.804,0.7,0.893
0.591,0.899,0.642,0.931,0.544,0.897,0.455,0.758,0.436,0.703,0.444,0.494,0.447,0.805,0.705,0.894
0.592,0.9,0.65,0.932,0.545,0.9,0.456,0.761,0.439,0.704,0.446,0.496,0.448,0.806,0.715,0.895
0.598,0.902,0.651,0.934,0.549,0.901,0.46,0.763,0.44,0.705,0.447,0.5,0.45,0.808,0.717,0.896
0.599,0.903,0.652,0.935,0.551,0.904,0.461,0.763,0.441,0.706,0.449,0.505,0.451,0.809,0.723,0.897
0.6,0.904,0.656,0.936,0.556,0.904,0.466,0.764,0.443,0.707,0.45,0.508,0.452,0.812,0.727,0.898
0.603,0.904,0.664,0.937,0.557,0.905,0.467,0.766,0.445,0.708,0.451,0.51,0.453,0.813,0.729,0.899
0.606,0.905,0.675,0.938,0.56,0.906,0.468,0.767,0.446,0.709,0.452,0.512,0.454,0.815,0.731,0.9
0.608,0.906,0.68,0.939,0.561,0.908,0.472,0.768,0.447,0.711,0.453,0.513,0.455,0.815,0.735,0.901
0.616,0.907,0.681,0.94,0.564,0.909,0.475,0.768,0.451,0.711,0.457,0.513,0.457,0.816,0.739,0.904
0.617,0.908,0.693,0.94,0.566,0.911,0.477,0.769,0.452,0.716,0.459,0.518,0.46,0.817,0.741,0.904
0.619,0.909,0.694,0.941,0.568,0.912,0.479,0.77,0.461,0.716,0.46,0.518,0.461,0.819,0.743,0.906
0.62,0.909,0.697,0.942,0.57,0.913,0.48,0.771,0.464,0.718,0.461,0.519,0.462,0.82,0.746,0.907
0.623,0.91,0.711,0.943,0.572,0.914,0.485,0.772,0.465,0.719,0.462,0.52,0.466,0.822,0.747,0.908
0.627,0.911,0.713,0.944,0.575,0.914,0.486,0.773,0.466,0.72,0.465,0.524,0.468,0.825,0.758,0.909
0.629,0.913,0.717,0.945,0.578,0.916,0.487,0.773,0.467,0.721,0.466,0.525,0.472,0.827,0.761,0.91
0.632,0.914,0.718,0.946,0.582,0.917,0.49,0.775,0.47,0.721,0.467,0.526,0.475,0.828,0.764,0.911
0.635,0.914,0.72,0.947,0.586,0.92,0.491,0.777,0.471,0.722,0.468,0.527,0.476,0.829,0.767,0.912
0.639,0.916,0.729,0.948,0.589,0.921,0.494,0.778,0.474,0.723,0.47,0.53,0.477,0.83,0.769,0.913
0.642,0.917,0.737,0.95,0.59,0.922,0.497,0.779,0.475,0.727,0.472,0.531,0.478,0.831,0.77,0.914
0.643,0.918,0.746,0.951,0.592,0.923,0.501,0.782,0.478,0.727,0.473,0.532,0.481,0.831,0.772,0.915
0.646,0.919,0.749,0.951,0.596,0.924,0.504,0.784,0.48,0.731,0.476,0.536,0.482,0.833,0.777,0.917
0.647,0.919,0.758,0.954,0.6,0.924,0.505,0.785,0.481,0.735,0.477,0.538,0.483,0.834,0.778,0.919
0.648,0.92,0.761,0.956,0.605,0.927,0.508,0.786,0.483,0.736,0.48,0.539,0.484,0.835,0.779,0.919
0.652,0.922,0.767,0.957,0.61,0.928,0.509,0.788,0.484,0.739,0.481,0.543,0.485,0.836,0.782,0.92
0.653,0.923,0.769,0.958,0.612,0.929,0.513,0.789,0.486,0.741,0.482,0.545,0.486,0.837,0.783,0.921
0.654,0.924,0.77,0.959,0.613,0.93,0.514,0.79,0.487,0.743,0.484,0.546,0.489,0.838,0.788,0.923
0.656,0.925,0.781,0.96,0.614,0.931,0.516,0.791,0.488,0.744,0.485,0.549,0.491,0.84,0.8,0.924
0.657,0.926,0.782,0.961,0.619,0.932,0.518,0.792,0.491,0.745,0.486,0.55,0.492,0.841,0.804,0.924
0.669,0.927,0.786,0.962,0.626,0.933,0.527,0.793,0.493,0.747,0.487,0.554,0.494,0.843,0.806,0.926
0.673,0.928,0.787,0.963,0.627,0.934,0.528,0.794,0.494,0.752,0.49,0.556,0.498,0.844,0.809,0.928
0.681,0.929,0.791,0.964,0.628,0.935,0.533,0.794,0.497,0.753,0.491,0.56,0.499,0.845,0.815,0.929
0.683,0.93,0.797,0.965,0.632,0.935,0.536,0.796,0.498,0.753,0.492,0.56,0.502,0.846,0.821,0.93
0.684,0.93,0.804,0.966,0.634,0.938,0.541,0.798,0.501,0.754,0.493,0.562,0.503,0.847,0.825,0.93
0.685,0.931,0.806,0.966,0.636,0.939,0.546,0.799,0.503,0.756,0.494,0.565,0.504,0.849,0.827,0.933
0.688,0.933,0.81,0.967,0.642,0.94,0.549,0.801,0.507,0.757,0.497,0.567,0.505,0.85,0.829,0.934
0.689,0.934,0.812,0.968,0.646,0.94,0.551,0.804,0.508,0.758,0.499,0.568,0.508,0.852,0.83,0.935
0.693,0.935,0.813,0.97,0.648,0.941,0.553,0.806,0.513,0.761,0.501,0.57,0.509,0.855,0.838,0.935
0.7,0.936,0.817,0.971,0.649,0.943,0.555,0.809,0.516,0.763,0.502,0.571,0.512,0.856,0.843,0.936
0.704,0.938,0.821,0.971,0.66,0.944,0.559,0.81,0.519,0.763,0.503,0.572,0.515,0.857,0.846,0.937
0.705,0.939,0.825,0.972,0.663,0.945,0.561,0.811,0.52,0.765,0.504,0.573,0.517,0.858,0.849,0.938
0.709,0.94,0.826,0.973,0.666,0.947,0.565,0.815,0.523,0.766,0.506,0.576,0.519,0.86,0.851,0.939
0.711,0.941,0.829,0.974,0.674,0.948,0.567,0.815,0.525,0.77,0.508,0.576,0.52,0.861,0.855,0.941
0.72,0.942,0.838,0.975,0.676,0.95,0.568,0.817,0.527,0.773,0.509,0.578,0.525,0.862,0.875,0.942
0.721,0.943,0.847,0.976,0.678,0.951,0.571,0.818,0.529,0.773,0.511,0.58,0.527,0.863,0.876,0.943
0.73,0.944,0.849,0.977,0.682,0.951,0.572,0.819,0.532,0.774,0.512,0.581,0.528,0.864,0.879,0.944
0.734,0.945,0.854,0.977,0.684,0.952,0.574,0.82,0.533,0.776,0.513,0.583,0.532,0.865,0.883,0.945
0.737,0.945,0.855,0.979,0.687,0.955,0.577,0.82,0.534,0.78,0.516,0.586,0.533,0.866,0.886,0.945
0.738,0.946,0.857,0.98,0.694,0.956,0.579,0.821,0.535,0.782,0.517,0.587,0.535,0.867,0.887,0.946
0.74,0.947,0.864,0.981,0.695,0.957,0.582,0.822,0.539,0.783,0.518,0.588,0.537,0.867,0.894,0.948
0.742,0.948,0.866,0.982,0.697,0.959,0.586,0.823,0.54,0.784,0.521,0.591,0.54,0.869,0.896,0.949
0.743,0.951,0.877,0.982,0.704,0.961,0.59,0.824,0.541,0.784,0.523,0.592,0.543,0.87,0.9,0.951
0.744,0.952,0.878,0.983,0.706,0.961,0.591,0.825,0.542,0.788,0.524,0.593,0.546,0.871,0.902,0.954
0.753,0.953,0.887,0.984,0.715,0.963,0.596,0.826,0.544,0.789,0.526,0.596,0.548,0.872,0.903,0.956
0.754,0.954,0.893,0.985,0.72,0.964,0.597,0.826,0.545,0.789,0.528,0.596,0.549,0.872,0.905,0.958
0.768,0.957,0.897,0.986,0.722,0.965,0.598,0.827,0.552,0.79,0.53,0.597,0.55,0.876,0.907,0.959
0.77,0.958,0.898,0.987,0.725,0.966,0.599,0.831,0.553,0.792,0.531,0.599,0.551,0.879,0.909,0.961
0.771,0.959,0.902,0.987,0.727,0.967,0.606,0.831,0.554,0.794,0.532,0.6,0.554,0.88,0.91,0.962
0.776,0.96,0.909,0.989,0.73,0.968,0.607,0.832,0.556,0.795,0.533,0.603,0.556,0.883,0.916,0.963
0.787,0.961,0.917,0.991,0.747,0.969,0.608,0.834,0.557,0.796,0.536,0.604,0.557,0.884,0.917,0.965
0.788,0.961,0.925,0.992,0.752,0.971,0.609,0.836,0.558,0.798,0.538,0.605,0.558,0.885,0.919,0.966
0.79,0.962,0.933,0.992,0.754,0.971,0.61,0.837,0.559,0.799,0.539,0.607,0.56,0.887,0.921,0.966
0.793,0.964,0.939,0.993,0.759,0.973,0.612,0.838,0.561,0.8,0.54,0.609,0.561,0.888,0.922,0.967
0.808,0.965,0.955,0.994,0.761,0.974,0.616,0.84,0.564,0.801,0.541,0.612,0.562,0.889,0.923,0.968
0.81,0.966,0.96,0.995,0.77,0.975,0.617,0.841,0.565,0.802,0.543,0.612,0.564,0.89,0.925,0.97
0.814,0.966,0.963,0.996,0.774,0.977,0.619,0.843,0.566,0.803,0.544,0.614,0.566,0.891,0.927,0.972
0.815,0.967,0.97,0.997,0.79,0.977,0.623,0.846,0.57,0.804,0.545,0.615,0.573,0.892,0.928,0.974
0.817,0.968,0.971,0.997,0.792,0.978,0.628,0.846,0.571,0.805,0.548,0.616,0.574,0.893,0.929,0.976
0.819,0.97,0.977,0.998,0.795,0.979,0.629,0.847,0.573,0.806,0.549,0.617,0.579,0.894,0.931,0.977
0.82,0.971,0.986,0.999,0.796,0.98,0.632,0.848,0.575,0.807,0.55,0.619,0.581,0.895,0.933,0.978
0.825,0.972,1.0,1.0,0.799,0.981,0.636,0.851,0.577,0.811,0.551,0.623,0.582,0.897,0.937,0.979
0.83,0.973,,,0.827,0.982,0.638,0.852,0.578,0.812,0.552,0.625,0.584,0.898,0.938,0.98
0.831,0.975,,,0.831,0.982,0.641,0.852,0.579,0.813,0.553,0.626,0.585,0.898,0.94,0.982
0.84,0.976,,,0.843,0.983,0.648,0.853,0.581,0.814,0.555,0.628,0.586,0.901,0.944,0.982
0.846,0.977,,,0.846,0.984,0.651,0.854,0.584,0.815,0.556,0.629,0.588,0.902,0.952,0.983
0.85,0.978,,,0.853,0.985,0.656,0.855,0.585,0.817,0.558,0.63,0.591,0.904,0.954,0.987
0.858,0.979,,,0.857,0.986,0.659,0.856,0.587,0.82,0.559,0.631,0.596,0.906,0.955,0.988
0.873,0.98,,,0.858,0.987,0.662,0.857,0.588,0.822,0.561,0.633,0.597,0.908,0.957,0.989
0.874,0.981,,,0.867,0.987,0.663,0.858,0.59,0.823,0.564,0.633,0.598,0.909,0.963,0.99
0.877,0.982,,,0.871,0.988,0.665,0.859,0.591,0.824,0.565,0.634,0.6,0.91,0.967,0.991
0.88,0.983,,,0.872,0.989,0.666,0.861,0.593,0.825,0.566,0.638,0.601,0.912,0.972,0.992
0.882,0.984,,,0.881,0.99,0.676,0.862,0.598,0.828,0.568,0.64,0.603,0.914,0.973,0.992
0.887,0.986,,,0.889,0.991,0.678,0.863,0.6,0.831,0.569,0.641,0.605,0.914,0.977,0.993
0.897,0.987,,,0.898,0.992,0.681,0.864,0.602,0.833,0.57,0.642,0.608,0.915,0.982,0.994
0.909,0.987,,,0.899,0.992,0.684,0.866,0.603,0.834,0.571,0.643,0.613,0.916,0.983,0.995
0.919,0.988,,,0.921,0.993,0.686,0.867,0.606,0.835,0.572,0.645,0.617,0.918,0.986,0.996
0.928,0.989,,,0.944,0.994,0.69,0.868,0.608,0.836,0.574,0.646,0.619,0.919,0.987,0.997
0.941,0.99,,,0.946,0.995,0.694,0.87,0.611,0.838,0.575,0.649,0.623,0.919,0.988,0.997
0.942,0.991,,,0.947,0.996,0.706,0.871,0.613,0.839,0.577,0.652,0.624,0.92,0.992,0.998
0.955,0.992,,,0.957,0.997,0.708,0.872,0.614,0.84,0.578,0.654,0.625,0.922,0.994,0.999
0.957,0.992,,,0.968,0.997,0.712,0.873,0.615,0.841,0.579,0.656,0.627,0.923,1.0,1.0
0.963,0.993,,,0.974,0.998,0.718,0.875,0.616,0.842,0.58,0.658,0.628,0.924,,
0.966,0.994,,,0.983,0.999,0.723,0.876,0.619,0.845,0.581,0.659,0.633,0.925,,
0.971,0.996,,,1.0,1.0,0.732,0.877,0.62,0.847,0.582,0.661,0.634,0.927,,
0.981,0.997,,,,,0.733,0.878,0.627,0.848,0.583,0.664,0.639,0.928,,
0.987,0.997,,,,,0.737,0.879,0.629,0.85,0.585,0.667,0.643,0.929,,
0.999,0.998,,,,,0.738,0.881,0.63,0.851,0.588,0.669,0.644,0.93,,
1.0,0.999,,,,,0.742,0.882,0.631,0.852,0.594,0.672,0.648,0.931,,
,,,,,,0.743,0.883,0.632,0.852,0.595,0.674,0.653,0.932,,
,,,,,,0.744,0.883,0.633,0.857,0.597,0.675,0.657,0.934,,
,,,,,,0.752,0.884,0.637,0.858,0.6,0.678,0.664,0.935,,
,,,,,,0.755,0.886,0.638,0.86,0.601,0.681,0.666,0.936,,
,,,,,,0.756,0.889,0.639,0.861,0.602,0.684,0.667,0.938,,
,,,,,,0.757,0.89,0.64,0.862,0.603,0.685,0.668,0.939,,
,,,,,,0.758,0.892,0.641,0.866,0.604,0.686,0.673,0.94,,
,,,,,,0.768,0.893,0.642,0.867,0.605,0.687,0.674,0.94,,
,,,,,,0.775,0.894,0.645,0.868,0.606,0.688,0.675,0.941,,
,,,,,,0.778,0.897,0.647,0.869,0.607,0.691,0.676,0.942,,
,,,,,,0.783,0.898,0.65,0.87,0.608,0.694,0.677,0.945,,
,,,,,,0.789,0.898,0.652,0.871,0.61,0.695,0.683,0.945,,
,,,,,,0.795,0.899,0.653,0.872,0.613,0.698,0.688,0.946,,
,,,,,,0.796,0.902,0.655,0.872,0.614,0.703,0.689,0.947,,
,,,,,,0.799,0.904,0.656,0.873,0.616,0.705,0.691,0.948,,
,,,,,,0.801,0.904,0.658,0.874,0.617,0.706,0.694,0.95,,
,,,,,,0.804,0.905,0.659,0.875,0.619,0.706,0.697,0.952,,
,,,,,,0.811,0.908,0.66,0.879,0.622,0.715,0.7,0.953,,
,,,,,,0.812,0.909,0.661,0.881,0.623,0.72,0.701,0.954,,
,,,,,,0.813,0.909,0.665,0.883,0.624,0.721,0.711,0.955,,
,,,,,,0.815,0.91,0.666,0.885,0.626,0.722,0.715,0.956,,
,,,,,,0.816,0.911,0.668,0.886,0.627,0.724,0.718,0.956,,
,,,,,,0.817,0.912,0.67,0.888,0.634,0.726,0.72,0.957,,
,,,,,,0.819,0.914,0.674,0.893,0.636,0.727,0.727,0.958,,
,,,,,,0.82,0.915,0.675,0.893,0.637,0.728,0.731,0.959,,
,,,,,,0.824,0.917,0.677,0.894,0.638,0.732,0.733,0.96,,
,,,,,,0.827,0.919,0.678,0.895,0.639,0.735,0.735,0.961,,
,,,,,,0.829,0.924,0.679,0.897,0.641,0.736,0.744,0.962,,
,,,,,,0.834,0.925,0.681,0.898,0.642,0.737,0.748,0.963,,
,,,,,,0.837,0.926,0.684,0.9,0.643,0.738,0.755,0.964,,
,,,,,,0.838,0.93,0.685,0.904,0.644,0.742,0.757,0.966,,
,,,,,,0.841,0.93,0.691,0.906,0.645,0.742,0.761,0.966,,
,,,,,,0.844,0.931,0.694,0.91,0.647,0.746,0.762,0.967,,
,,,,,,0.845,0.932,0.695,0.911,0.649,0.747,0.764,0.968,,
,,,,,,0.848,0.933,0.698,0.912,0.652,0.753,0.767,0.969,,
,,,,,,0.852,0.934,0.7,0.914,0.653,0.753,0.769,0.97,,
,,,,,,0.857,0.935,0.701,0.918,0.655,0.754,0.779,0.971,,
,,,,,,0.858,0.936,0.702,0.922,0.656,0.756,0.782,0.971,,
,,,,,,0.86,0.939,0.704,0.923,0.657,0.757,0.783,0.972,,
,,,,,,0.862,0.94,0.706,0.924,0.658,0.76,0.791,0.973,,
,,,,,,0.863,0.94,0.707,0.926,0.659,0.763,0.793,0.975,,
,,,,,,0.867,0.945,0.708,0.927,0.662,0.763,0.794,0.977,,
,,,,,,0.868,0.947,0.709,0.928,0.663,0.764,0.795,0.977,,
,,,,,,0.872,0.948,0.71,0.929,0.664,0.765,0.796,0.978,,
,,,,,,0.875,0.949,0.711,0.93,0.665,0.766,0.798,0.981,,
,,,,,,0.876,0.95,0.712,0.932,0.666,0.768,0.8,0.982,,
,,,,,,0.878,0.951,0.713,0.936,0.667,0.768,0.804,0.983,,
,,,,,,0.879,0.952,0.718,0.937,0.668,0.769,0.809,0.984,,
,,,,,,0.881,0.953,0.719,0.938,0.669,0.772,0.813,0.985,,
,,,,,,0.883,0.956,0.721,0.939,0.67,0.776,0.814,0.986,,
,,,,,,0.885,0.957,0.722,0.94,0.671,0.777,0.815,0.987,,
,,,,,,0.886,0.958,0.723,0.942,0.672,0.779,0.818,0.987,,
,,,,,,0.888,0.959,0.725,0.944,0.676,0.779,0.819,0.99,,
,,,,,,0.893,0.962,0.726,0.949,0.677,0.78,0.824,0.991,,
,,,,,,0.894,0.963,0.727,0.95,0.678,0.781,0.829,0.992,,
,,,,,,0.896,0.964,0.728,0.951,0.679,0.783,0.83,0.993,,
,,,,,,0.9,0.965,0.729,0.951,0.68,0.784,0.84,0.994,,
,,,,,,0.906,0.966,0.73,0.952,0.682,0.785,0.845,0.995,,
,,,,,,0.907,0.966,0.731,0.954,0.683,0.786,0.846,0.996,,
,,,,,,0.908,0.967,0.736,0.956,0.684,0.789,0.848,0.997,,
,,,,,,0.909,0.968,0.738,0.957,0.686,0.789,0.858,0.998,,
,,,,,,0.91,0.969,0.74,0.96,0.687,0.79,0.912,0.999,,
,,,,,,0.912,0.97,0.742,0.961,0.688,0.791,1.0,1.0,,
,,,,,,0.913,0.971,0.744,0.962,0.689,0.792,,,,
,,,,,,0.914,0.971,0.746,0.964,0.69,0.794,,,,
,,,,,,0.916,0.972,0.751,0.966,0.691,0.796,,,,
,,,,,,0.919,0.974,0.753,0.966,0.692,0.805,,,,
,,,,,,0.921,0.975,0.756,0.967,0.694,0.806,,,,
,,,,,,0.929,0.977,0.76,0.968,0.695,0.81,,,,
,,,,,,0.931,0.978,0.762,0.969,0.696,0.81,,,,
,,,,,,0.938,0.979,0.768,0.97,0.698,0.811,,,,
,,,,,,0.94,0.981,0.771,0.972,0.699,0.812,,,,
,,,,,,0.942,0.982,0.779,0.975,0.7,0.815,,,,
,,,,,,0.943,0.983,0.78,0.976,0.701,0.817,,,,
,,,,,,0.945,0.984,0.783,0.977,0.703,0.823,,,,
,,,,,,0.946,0.985,0.784,0.977,0.704,0.826,,,,
,,,,,,0.947,0.986,0.787,0.978,0.706,0.831,,,,
,,,,,,0.949,0.987,0.789,0.981,0.707,0.832,,,,
,,,,,,0.95,0.99,0.791,0.982,0.708,0.834,,,,
,,,,,,1.0,1.0,0.792,0.982,0.71,0.836,,,,
,,,,,,,,0.793,0.983,0.711,0.839,,,,
,,,,,,,,0.794,0.984,0.712,0.845,,,,
,,,,,,,,0.797,0.987,0.716,0.847,,,,
,,,,,,,,0.8,0.988,0.718,0.85,,,,
,,,,,,,,0.802,0.989,0.719,0.852,,,,
,,,,,,,,0.805,0.99,0.724,0.857,,,,
,,,,,,,,0.807,0.991,0.725,0.859,,,,
,,,,,,,,0.808,0.992,0.726,0.862,,,,
,,,,,,,,0.809,0.992,0.727,0.864,,,,
,,,,,,,,0.81,0.993,0.728,0.866,,,,
,,,,,,,,0.815,0.994,0.729,0.867,,,,
,,,,,,,,0.816,0.995,0.732,0.867,,,,
,,,,,,,,0.817,0.997,0.734,0.869,,,,
,,,,,,,,0.821,0.997,0.735,0.87,,,,
,,,,,,,,0.83,0.998,0.736,0.872,,,,
,,,,,,,,0.84,0.999,0.738,0.875,,,,
,,,,,,,,1.0,1.0,0.741,0.876,,,,
,,,,,,,,,,0.743,0.877,,,,
,,,,,,,,,,0.744,0.879,,,,
,,,,,,,,,,0.746,0.881,,,,
,,,,,,,,,,0.747,0.883,,,,
,,,,,,,,,,0.748,0.883,,,,
,,,,,,,,,,0.749,0.884,,,,
,,,,,,,,,,0.751,0.888,,,,
,,,,,,,,,,0.752,0.893,,,,
,,,,,,,,,,0.753,0.893,,,,
,,,,,,,,,,0.754,0.901,,,,
,,,,,,,,,,0.756,0.902,,,,
,,,,,,,,,,0.757,0.903,,,,
,,,,,,,,,,0.759,0.906,,,,
,,,,,,,,,,0.762,0.908,,,,
,,,,,,,,,,0.763,0.909,,,,
,,,,,,,,,,0.764,0.912,,,,
,,,,,,,,,,0.766,0.913,,,,
,,,,,,,,,,0.767,0.914,,,,
,,,,,,,,,,0.769,0.916,,,,
,,,,,,,,,,0.77,0.92,,,,
,,,,,,,,,,0.771,0.922,,,,
,,,,,,,,,,0.772,0.924,,,,
,,,,,,,,,,0.774,0.929,,,,
,,,,,,,,,,0.775,0.93,,,,
,,,,,,,,,,0.777,0.933,,,,
,,,,,,,,,,0.78,0.934,,,,
,,,,,,,,,,0.781,0.938,,,,
,,,,,,,,,,0.782,0.94,,,,
,,,,,,,,,,0.783,0.941,,,,
,,,,,,,,,,0.784,0.943,,,,
,,,,,,,,,,0.786,0.944,,,,
,,,,,,,,,,0.788,0.945,,,,
,,,,,,,,,,0.789,0.949,,,,
,,,,,,,,,,0.79,0.951,,,,
,,,,,,,,,,0.793,0.951,,,,
,,,,,,,,,,0.796,0.952,,,,
,,,,,,,,,,0.798,0.953,,,,
,,,,,,,,,,0.8,0.954,,,,
,,,,,,,,,,0.803,0.956,,,,
,,,,,,,,,,0.804,0.958,,,,
,,,,,,,,,,0.805,0.959,,,,
,,,,,,,,,,0.806,0.961,,,,
,,,,,,,,,,0.807,0.961,,,,
,,,,,,,,,,0.809,0.962,,,,
,,,,,,,,,,0.81,0.963,,,,
,,,,,,,,,,0.811,0.966,,,,
,,,,,,,,,,0.813,0.97,,,,
,,,,,,,,,,0.814,0.971,,,,
,,,,,,,,,,0.815,0.971,,,,
,,,,,,,,,,0.816,0.972,,,,
,,,,,,,,,,0.817,0.974,,,,
,,,,,,,,,,0.818,0.976,,,,
,,,,,,,,,,0.819,0.977,,,,
,,,,,,,,,,0.82,0.978,,,,
,,,,,,,,,,0.821,0.981,,,,
,,,,,,,,,,0.823,0.982,,,,
,,,,,,,,,,0.825,0.983,,,,
,,,,,,,,,,0.827,0.984,,,,
,,,,,,,,,,0.83,0.986,,,,
,,,,,,,,,,0.831,0.987,,,,
,,,,,,,,,,0.832,0.987,,,,
,,,,,,,,,,0.834,0.99,,,,
,,,,,,,,,,0.835,0.992,,,,
,,,,,,,,,,0.837,0.992,,,,
,,,,,,,,,,0.84,0.993,,,,
,,,,,,,,,,0.846,0.994,,,,
,,,,,,,,,,0.855,0.996,,,,
,,,,,,,,,,0.857,0.997,,,,
,,,,,,,,,,0.889,0.997,,,,
,,,,,,,,,,0.898,0.998,,,,
,,,,,,,,,,0.912,0.999,,,,
,,,,,,,,,,1.0,1.0,,,,


==> csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7,8,9_vae.csv <==
fpr_0,tpr_0,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.246,0.001,0.001,0.001,0.0,0.001,0.015,0.001,0.003
0.002,0.357,0.002,0.019,0.005,0.001,0.002,0.043,0.002,0.174
0.003,0.394,0.003,0.023,0.006,0.002,0.003,0.048,0.003,0.201
0.004,0.433,0.007,0.032,0.007,0.003,0.004,0.102,0.004,0.251
0.005,0.435,0.008,0.036,0.008,0.004,0.005,0.107,0.005,0.294
0.006,0.44,0.009,0.041,0.009,0.005,0.006,0.112,0.006,0.322
0.007,0.444,0.011,0.049,0.011,0.006,0.007,0.137,0.007,0.325
0.008,0.483,0.012,0.059,0.012,0.008,0.008,0.169,0.008,0.345
0.009,0.522,0.013,0.068,0.013,0.011,0.009,0.179,0.009,0.352
0.01,0.524,0.014,0.071,0.014,0.013,0.011,0.189,0.01,0.376
0.012,0.526,0.015,0.08,0.015,0.016,0.012,0.191,0.011,0.378
0.013,0.531,0.016,0.091,0.016,0.018,0.013,0.201,0.012,0.389
0.014,0.549,0.017,0.092,0.018,0.019,0.014,0.202,0.013,0.398
0.015,0.565,0.018,0.094,0.019,0.022,0.016,0.225,0.014,0.414
0.016,0.576,0.019,0.098,0.02,0.023,0.017,0.232,0.015,0.417
0.017,0.58,0.02,0.112,0.022,0.025,0.018,0.233,0.016,0.426
0.018,0.605,0.022,0.122,0.023,0.026,0.019,0.237,0.017,0.429
0.019,0.621,0.023,0.125,0.025,0.028,0.02,0.242,0.018,0.44
0.02,0.633,0.024,0.13,0.026,0.029,0.021,0.254,0.019,0.444
0.021,0.636,0.025,0.132,0.027,0.029,0.022,0.266,0.02,0.461
0.022,0.643,0.026,0.135,0.03,0.034,0.023,0.279,0.021,0.468
0.023,0.645,0.027,0.138,0.034,0.036,0.024,0.284,0.022,0.471
0.024,0.648,0.028,0.147,0.038,0.038,0.025,0.292,0.023,0.473
0.025,0.656,0.029,0.151,0.039,0.039,0.026,0.293,0.024,0.489
0.026,0.662,0.03,0.162,0.043,0.04,0.027,0.294,0.025,0.49
0.027,0.665,0.031,0.165,0.044,0.041,0.028,0.296,0.026,0.499
0.028,0.672,0.033,0.166,0.046,0.042,0.029,0.297,0.027,0.505
0.029,0.68,0.034,0.174,0.048,0.043,0.03,0.3,0.028,0.508
0.03,0.683,0.035,0.177,0.049,0.047,0.031,0.301,0.029,0.512
0.033,0.685,0.036,0.18,0.05,0.049,0.032,0.308,0.03,0.518
0.034,0.685,0.037,0.184,0.051,0.049,0.033,0.31,0.032,0.525
0.035,0.686,0.038,0.185,0.053,0.052,0.034,0.32,0.033,0.531
0.036,0.688,0.039,0.189,0.054,0.054,0.035,0.324,0.034,0.533
0.037,0.692,0.04,0.193,0.059,0.055,0.036,0.325,0.035,0.536
0.038,0.694,0.044,0.194,0.06,0.058,0.037,0.326,0.036,0.541
0.039,0.697,0.045,0.2,0.061,0.059,0.038,0.333,0.038,0.543
0.04,0.701,0.046,0.211,0.063,0.063,0.039,0.335,0.039,0.544
0.041,0.714,0.048,0.212,0.065,0.065,0.04,0.336,0.04,0.549
0.043,0.716,0.049,0.214,0.067,0.066,0.041,0.338,0.041,0.55
0.044,0.719,0.05,0.216,0.068,0.067,0.043,0.344,0.043,0.555
0.045,0.72,0.051,0.22,0.07,0.068,0.045,0.349,0.044,0.56
0.046,0.725,0.052,0.229,0.071,0.07,0.046,0.351,0.046,0.561
0.047,0.726,0.055,0.23,0.072,0.071,0.047,0.352,0.047,0.562
0.048,0.728,0.056,0.231,0.073,0.072,0.048,0.352,0.049,0.563
0.049,0.731,0.058,0.233,0.075,0.073,0.05,0.356,0.05,0.565
0.05,0.735,0.059,0.237,0.076,0.076,0.051,0.357,0.051,0.569
0.051,0.736,0.06,0.239,0.077,0.077,0.053,0.358,0.052,0.573
0.053,0.737,0.061,0.246,0.08,0.078,0.054,0.362,0.053,0.576
0.055,0.739,0.062,0.247,0.081,0.079,0.055,0.363,0.054,0.581
0.056,0.744,0.063,0.251,0.082,0.08,0.056,0.365,0.056,0.585
0.058,0.747,0.064,0.253,0.084,0.081,0.057,0.367,0.057,0.586
0.059,0.75,0.065,0.256,0.085,0.081,0.059,0.369,0.058,0.588
0.06,0.752,0.066,0.258,0.086,0.083,0.06,0.371,0.059,0.589
0.061,0.755,0.067,0.258,0.091,0.086,0.061,0.372,0.06,0.593
0.062,0.756,0.068,0.26,0.092,0.087,0.064,0.373,0.062,0.596
0.064,0.758,0.069,0.265,0.093,0.09,0.066,0.38,0.064,0.601
0.065,0.761,0.07,0.266,0.094,0.093,0.067,0.385,0.066,0.602
0.066,0.764,0.071,0.267,0.095,0.094,0.068,0.386,0.067,0.602
0.067,0.769,0.072,0.268,0.096,0.095,0.069,0.388,0.068,0.604
0.068,0.771,0.074,0.268,0.097,0.096,0.07,0.39,0.069,0.606
0.069,0.772,0.075,0.27,0.099,0.096,0.071,0.391,0.07,0.607
0.07,0.775,0.076,0.276,0.101,0.101,0.072,0.392,0.071,0.61
0.071,0.779,0.077,0.284,0.102,0.102,0.073,0.397,0.072,0.613
0.072,0.78,0.079,0.292,0.103,0.103,0.074,0.398,0.074,0.615
0.076,0.782,0.08,0.293,0.105,0.104,0.075,0.398,0.075,0.617
0.08,0.784,0.081,0.294,0.106,0.107,0.076,0.399,0.076,0.62
0.081,0.787,0.082,0.295,0.107,0.107,0.077,0.401,0.077,0.621
0.082,0.789,0.083,0.298,0.108,0.109,0.079,0.404,0.079,0.625
0.086,0.79,0.084,0.3,0.109,0.11,0.08,0.405,0.081,0.627
0.087,0.791,0.085,0.302,0.113,0.111,0.081,0.406,0.082,0.629
0.089,0.792,0.086,0.307,0.114,0.112,0.082,0.408,0.087,0.632
0.09,0.793,0.087,0.31,0.115,0.113,0.084,0.41,0.089,0.634
0.092,0.794,0.088,0.31,0.119,0.115,0.085,0.414,0.091,0.635
0.093,0.795,0.089,0.314,0.121,0.116,0.086,0.419,0.092,0.636
0.094,0.798,0.091,0.315,0.124,0.117,0.087,0.421,0.094,0.637
0.095,0.799,0.092,0.316,0.126,0.119,0.088,0.422,0.095,0.638
0.098,0.805,0.093,0.319,0.128,0.12,0.092,0.424,0.096,0.639
0.1,0.807,0.094,0.32,0.13,0.122,0.094,0.426,0.098,0.64
0.101,0.808,0.095,0.322,0.133,0.123,0.097,0.427,0.101,0.641
0.102,0.81,0.096,0.325,0.134,0.124,0.099,0.428,0.102,0.642
0.106,0.81,0.098,0.326,0.135,0.125,0.103,0.43,0.103,0.644
0.108,0.811,0.1,0.327,0.136,0.127,0.104,0.434,0.104,0.645
0.11,0.813,0.102,0.328,0.137,0.129,0.105,0.436,0.107,0.648
0.112,0.814,0.105,0.332,0.139,0.13,0.106,0.439,0.109,0.65
0.113,0.815,0.106,0.334,0.14,0.133,0.107,0.44,0.111,0.651
0.117,0.817,0.107,0.336,0.142,0.133,0.108,0.443,0.112,0.652
0.119,0.819,0.108,0.34,0.143,0.134,0.111,0.444,0.114,0.654
0.124,0.821,0.109,0.345,0.145,0.138,0.112,0.445,0.115,0.657
0.125,0.823,0.11,0.346,0.148,0.138,0.113,0.45,0.116,0.658
0.127,0.824,0.112,0.35,0.149,0.14,0.114,0.451,0.118,0.662
0.128,0.826,0.113,0.351,0.152,0.141,0.115,0.46,0.122,0.664
0.129,0.826,0.114,0.355,0.153,0.143,0.118,0.461,0.126,0.666
0.13,0.829,0.116,0.356,0.154,0.143,0.119,0.466,0.127,0.667
0.132,0.83,0.118,0.357,0.156,0.144,0.121,0.467,0.128,0.668
0.133,0.831,0.119,0.359,0.157,0.145,0.122,0.469,0.129,0.669
0.134,0.836,0.121,0.361,0.158,0.147,0.123,0.471,0.132,0.669
0.136,0.836,0.123,0.362,0.159,0.151,0.124,0.472,0.133,0.671
0.137,0.837,0.125,0.362,0.16,0.154,0.127,0.473,0.134,0.673
0.139,0.838,0.127,0.363,0.162,0.156,0.131,0.476,0.139,0.674
0.14,0.839,0.128,0.366,0.163,0.158,0.132,0.477,0.14,0.675
0.141,0.841,0.13,0.367,0.164,0.16,0.134,0.477,0.142,0.677
0.142,0.841,0.131,0.368,0.165,0.161,0.137,0.482,0.145,0.678
0.143,0.844,0.134,0.371,0.166,0.164,0.139,0.484,0.147,0.68
0.144,0.846,0.135,0.372,0.168,0.164,0.14,0.487,0.148,0.682
0.145,0.847,0.136,0.373,0.17,0.165,0.143,0.488,0.149,0.685
0.148,0.848,0.137,0.375,0.171,0.168,0.144,0.494,0.15,0.685
0.151,0.849,0.138,0.376,0.173,0.169,0.147,0.495,0.16,0.687
0.153,0.85,0.139,0.378,0.174,0.17,0.148,0.497,0.164,0.688
0.154,0.852,0.14,0.384,0.175,0.173,0.149,0.498,0.167,0.689
0.155,0.853,0.141,0.387,0.176,0.175,0.153,0.501,0.168,0.69
0.156,0.855,0.143,0.388,0.178,0.179,0.154,0.502,0.169,0.69
0.157,0.856,0.144,0.392,0.179,0.18,0.155,0.503,0.171,0.691
0.165,0.857,0.145,0.393,0.18,0.181,0.157,0.504,0.174,0.693
0.166,0.858,0.147,0.396,0.183,0.182,0.158,0.506,0.175,0.694
0.168,0.859,0.148,0.398,0.185,0.184,0.16,0.508,0.179,0.695
0.169,0.861,0.152,0.402,0.186,0.189,0.161,0.508,0.181,0.697
0.17,0.862,0.155,0.404,0.188,0.192,0.163,0.509,0.184,0.698
0.171,0.862,0.157,0.409,0.191,0.194,0.164,0.51,0.185,0.699
0.172,0.863,0.158,0.412,0.192,0.195,0.168,0.511,0.191,0.7
0.173,0.864,0.162,0.414,0.194,0.197,0.172,0.514,0.192,0.702
0.174,0.867,0.163,0.416,0.195,0.198,0.173,0.516,0.201,0.704
0.175,0.87,0.164,0.419,0.196,0.204,0.177,0.518,0.202,0.706
0.179,0.872,0.167,0.423,0.197,0.207,0.178,0.519,0.203,0.706
0.185,0.873,0.168,0.424,0.198,0.208,0.18,0.523,0.206,0.707
0.186,0.874,0.169,0.428,0.199,0.209,0.181,0.525,0.207,0.709
0.187,0.878,0.17,0.43,0.201,0.21,0.182,0.527,0.209,0.711
0.188,0.878,0.171,0.433,0.202,0.211,0.183,0.529,0.21,0.712
0.189,0.879,0.174,0.434,0.203,0.211,0.184,0.531,0.216,0.713
0.19,0.881,0.175,0.438,0.204,0.212,0.185,0.534,0.217,0.716
0.191,0.882,0.177,0.441,0.205,0.214,0.186,0.537,0.218,0.716
0.192,0.883,0.178,0.444,0.207,0.216,0.187,0.538,0.219,0.717
0.194,0.884,0.179,0.445,0.209,0.218,0.188,0.539,0.221,0.718
0.195,0.885,0.18,0.446,0.21,0.22,0.189,0.54,0.222,0.719
0.196,0.886,0.181,0.449,0.211,0.222,0.192,0.544,0.223,0.72
0.197,0.887,0.184,0.457,0.212,0.224,0.197,0.545,0.227,0.721
0.199,0.888,0.185,0.458,0.213,0.225,0.199,0.549,0.23,0.721
0.202,0.89,0.186,0.459,0.214,0.226,0.2,0.55,0.232,0.723
0.203,0.891,0.187,0.46,0.215,0.227,0.201,0.553,0.233,0.724
0.204,0.892,0.188,0.461,0.217,0.227,0.202,0.554,0.238,0.725
0.208,0.893,0.189,0.461,0.218,0.228,0.204,0.555,0.243,0.726
0.209,0.893,0.19,0.462,0.219,0.229,0.208,0.555,0.245,0.727
0.21,0.894,0.191,0.464,0.221,0.234,0.209,0.556,0.246,0.729
0.211,0.895,0.194,0.465,0.222,0.237,0.21,0.559,0.247,0.731
0.221,0.898,0.195,0.466,0.225,0.237,0.212,0.565,0.258,0.732
0.222,0.898,0.196,0.468,0.226,0.238,0.215,0.566,0.259,0.733
0.224,0.899,0.199,0.47,0.227,0.24,0.216,0.567,0.26,0.734
0.226,0.901,0.202,0.472,0.228,0.242,0.218,0.571,0.265,0.736
0.227,0.902,0.204,0.474,0.23,0.244,0.22,0.572,0.27,0.737
0.228,0.903,0.205,0.475,0.231,0.246,0.221,0.574,0.274,0.737
0.231,0.905,0.206,0.478,0.233,0.247,0.222,0.575,0.275,0.738
0.233,0.906,0.207,0.48,0.234,0.249,0.223,0.576,0.279,0.739
0.236,0.907,0.208,0.482,0.236,0.25,0.225,0.577,0.28,0.74
0.237,0.909,0.21,0.483,0.237,0.253,0.226,0.579,0.282,0.741
0.239,0.91,0.211,0.485,0.238,0.253,0.227,0.581,0.284,0.742
0.24,0.911,0.212,0.486,0.239,0.258,0.228,0.582,0.286,0.742
0.241,0.912,0.213,0.487,0.24,0.258,0.229,0.587,0.288,0.743
0.242,0.913,0.215,0.489,0.241,0.26,0.23,0.588,0.289,0.745
0.244,0.914,0.218,0.49,0.242,0.262,0.231,0.59,0.29,0.746
0.25,0.914,0.22,0.494,0.243,0.263,0.232,0.591,0.296,0.747
0.251,0.916,0.221,0.495,0.244,0.264,0.233,0.593,0.298,0.748
0.262,0.917,0.222,0.496,0.245,0.271,0.234,0.596,0.299,0.749
0.266,0.918,0.224,0.497,0.247,0.273,0.235,0.597,0.3,0.75
0.267,0.919,0.225,0.498,0.25,0.274,0.237,0.602,0.302,0.752
0.269,0.919,0.226,0.5,0.251,0.275,0.238,0.606,0.303,0.754
0.272,0.921,0.229,0.503,0.252,0.276,0.239,0.609,0.306,0.756
0.273,0.922,0.23,0.506,0.253,0.277,0.24,0.612,0.308,0.758
0.274,0.923,0.232,0.508,0.256,0.279,0.241,0.612,0.316,0.758
0.277,0.924,0.233,0.508,0.257,0.281,0.242,0.613,0.321,0.759
0.285,0.924,0.236,0.509,0.258,0.285,0.243,0.614,0.324,0.76
0.288,0.925,0.237,0.513,0.259,0.287,0.245,0.616,0.326,0.761
0.29,0.926,0.238,0.515,0.26,0.289,0.246,0.617,0.327,0.763
0.291,0.928,0.239,0.516,0.263,0.293,0.251,0.619,0.33,0.763
0.299,0.929,0.241,0.517,0.264,0.294,0.253,0.62,0.334,0.764
0.304,0.93,0.242,0.518,0.265,0.295,0.254,0.622,0.343,0.766
0.305,0.931,0.244,0.519,0.267,0.296,0.255,0.623,0.346,0.768
0.306,0.933,0.245,0.521,0.269,0.298,0.256,0.624,0.348,0.769
0.309,0.935,0.246,0.522,0.272,0.299,0.257,0.626,0.356,0.772
0.311,0.936,0.247,0.523,0.273,0.301,0.258,0.628,0.36,0.773
0.314,0.937,0.248,0.524,0.279,0.304,0.26,0.628,0.364,0.773
0.317,0.938,0.25,0.525,0.28,0.305,0.262,0.629,0.367,0.774
0.318,0.939,0.252,0.526,0.283,0.306,0.264,0.63,0.369,0.778
0.325,0.94,0.254,0.527,0.284,0.31,0.265,0.631,0.372,0.779
0.33,0.941,0.257,0.528,0.285,0.311,0.267,0.632,0.374,0.779
0.331,0.942,0.259,0.529,0.286,0.313,0.269,0.633,0.378,0.78
0.334,0.943,0.264,0.533,0.287,0.314,0.272,0.634,0.381,0.781
0.337,0.944,0.265,0.534,0.289,0.316,0.274,0.635,0.384,0.782
0.342,0.945,0.267,0.536,0.292,0.317,0.275,0.636,0.386,0.784
0.343,0.946,0.268,0.537,0.295,0.318,0.276,0.638,0.387,0.784
0.344,0.949,0.269,0.538,0.296,0.32,0.278,0.641,0.392,0.785
0.347,0.95,0.27,0.539,0.297,0.324,0.28,0.644,0.395,0.786
0.361,0.951,0.271,0.539,0.299,0.326,0.282,0.645,0.399,0.787
0.362,0.951,0.273,0.54,0.301,0.327,0.287,0.647,0.402,0.789
0.366,0.952,0.274,0.541,0.302,0.328,0.288,0.648,0.409,0.789
0.367,0.954,0.275,0.544,0.304,0.329,0.289,0.65,0.41,0.79
0.373,0.955,0.277,0.545,0.305,0.33,0.291,0.651,0.411,0.792
0.375,0.956,0.278,0.549,0.309,0.332,0.294,0.654,0.412,0.793
0.376,0.957,0.279,0.551,0.31,0.333,0.295,0.656,0.414,0.794
0.378,0.958,0.28,0.555,0.312,0.335,0.297,0.659,0.415,0.794
0.379,0.959,0.281,0.555,0.313,0.339,0.299,0.659,0.416,0.795
0.389,0.96,0.282,0.557,0.314,0.341,0.304,0.662,0.42,0.797
0.392,0.961,0.284,0.558,0.315,0.342,0.305,0.664,0.423,0.798
0.394,0.961,0.287,0.559,0.316,0.344,0.31,0.665,0.424,0.799
0.396,0.962,0.289,0.56,0.317,0.345,0.311,0.668,0.426,0.802
0.397,0.963,0.29,0.56,0.319,0.346,0.312,0.669,0.427,0.803
0.4,0.964,0.291,0.561,0.32,0.346,0.313,0.672,0.43,0.804
0.419,0.965,0.292,0.566,0.321,0.348,0.314,0.673,0.434,0.805
0.429,0.966,0.293,0.567,0.324,0.352,0.315,0.674,0.436,0.808
0.43,0.966,0.295,0.568,0.326,0.352,0.316,0.678,0.438,0.809
0.432,0.967,0.296,0.571,0.329,0.353,0.317,0.68,0.446,0.81
0.444,0.968,0.301,0.572,0.33,0.354,0.319,0.681,0.447,0.812
0.445,0.969,0.303,0.574,0.331,0.356,0.321,0.685,0.448,0.814
0.459,0.97,0.305,0.576,0.332,0.357,0.322,0.686,0.449,0.815
0.469,0.971,0.308,0.576,0.333,0.362,0.324,0.687,0.451,0.816
0.473,0.971,0.31,0.58,0.334,0.365,0.325,0.689,0.456,0.817
0.475,0.973,0.312,0.581,0.335,0.367,0.326,0.69,0.457,0.818
0.478,0.974,0.313,0.582,0.336,0.368,0.327,0.693,0.459,0.82
0.487,0.975,0.314,0.583,0.337,0.37,0.329,0.694,0.465,0.82
0.502,0.976,0.315,0.59,0.339,0.371,0.33,0.695,0.466,0.821
0.519,0.977,0.318,0.591,0.341,0.375,0.331,0.695,0.486,0.822
0.536,0.977,0.319,0.591,0.343,0.378,0.332,0.698,0.487,0.825
0.543,0.978,0.32,0.595,0.347,0.379,0.335,0.699,0.49,0.826
0.55,0.979,0.321,0.596,0.351,0.382,0.338,0.7,0.493,0.828
0.552,0.98,0.322,0.599,0.353,0.383,0.339,0.701,0.499,0.829
0.554,0.982,0.323,0.6,0.355,0.383,0.34,0.701,0.504,0.83
0.561,0.982,0.324,0.602,0.356,0.386,0.341,0.702,0.505,0.831
0.564,0.983,0.326,0.602,0.358,0.387,0.342,0.705,0.506,0.832
0.565,0.984,0.327,0.603,0.36,0.388,0.343,0.706,0.511,0.833
0.567,0.985,0.328,0.606,0.363,0.389,0.345,0.706,0.514,0.834
0.592,0.986,0.329,0.608,0.364,0.39,0.347,0.708,0.516,0.835
0.626,0.987,0.33,0.609,0.365,0.391,0.348,0.709,0.52,0.836
0.631,0.987,0.331,0.61,0.369,0.392,0.35,0.71,0.521,0.836
0.633,0.988,0.333,0.612,0.371,0.393,0.351,0.712,0.523,0.837
0.66,0.989,0.338,0.613,0.372,0.394,0.354,0.714,0.527,0.838
0.668,0.99,0.339,0.616,0.373,0.395,0.355,0.715,0.53,0.839
0.676,0.991,0.341,0.619,0.374,0.397,0.356,0.717,0.536,0.84
0.688,0.992,0.345,0.62,0.378,0.398,0.357,0.719,0.537,0.841
0.706,0.992,0.346,0.621,0.381,0.399,0.358,0.721,0.538,0.842
0.709,0.993,0.35,0.622,0.383,0.406,0.36,0.721,0.54,0.845
0.73,0.994,0.351,0.625,0.384,0.409,0.361,0.723,0.544,0.846
0.749,0.995,0.355,0.628,0.387,0.411,0.363,0.725,0.551,0.847
0.777,0.996,0.356,0.629,0.388,0.412,0.365,0.728,0.552,0.848
0.815,0.997,0.357,0.63,0.389,0.414,0.367,0.729,0.553,0.849
0.832,0.997,0.358,0.631,0.392,0.414,0.368,0.731,0.555,0.85
0.848,0.998,0.359,0.633,0.393,0.417,0.369,0.733,0.562,0.852
0.862,0.999,0.36,0.633,0.394,0.418,0.372,0.737,0.563,0.852
1.0,1.0,0.363,0.634,0.395,0.419,0.373,0.737,0.564,0.853
,,0.364,0.638,0.396,0.423,0.376,0.739,0.566,0.854
,,0.366,0.639,0.397,0.424,0.377,0.74,0.567,0.855
,,0.368,0.642,0.398,0.429,0.378,0.741,0.569,0.856
,,0.37,0.643,0.4,0.43,0.38,0.743,0.572,0.859
,,0.372,0.643,0.401,0.431,0.383,0.745,0.576,0.86
,,0.373,0.646,0.402,0.432,0.384,0.747,0.578,0.861
,,0.374,0.648,0.403,0.433,0.385,0.749,0.583,0.862
,,0.375,0.65,0.405,0.435,0.386,0.752,0.584,0.862
,,0.376,0.653,0.406,0.44,0.39,0.753,0.585,0.865
,,0.378,0.654,0.407,0.443,0.392,0.754,0.586,0.866
,,0.379,0.654,0.408,0.447,0.395,0.755,0.588,0.867
,,0.38,0.655,0.409,0.451,0.398,0.759,0.595,0.868
,,0.383,0.659,0.41,0.451,0.4,0.76,0.596,0.869
,,0.384,0.659,0.411,0.454,0.401,0.761,0.597,0.87
,,0.385,0.662,0.412,0.455,0.402,0.762,0.598,0.871
,,0.386,0.663,0.413,0.456,0.403,0.764,0.613,0.872
,,0.388,0.664,0.414,0.456,0.405,0.766,0.614,0.872
,,0.39,0.67,0.418,0.459,0.408,0.767,0.621,0.873
,,0.394,0.671,0.42,0.461,0.41,0.772,0.627,0.874
,,0.395,0.672,0.422,0.462,0.412,0.773,0.637,0.875
,,0.402,0.673,0.423,0.463,0.413,0.777,0.638,0.876
,,0.404,0.674,0.424,0.465,0.414,0.779,0.639,0.877
,,0.407,0.674,0.426,0.466,0.415,0.78,0.643,0.878
,,0.409,0.675,0.427,0.469,0.418,0.781,0.645,0.879
,,0.41,0.677,0.428,0.47,0.421,0.782,0.647,0.881
,,0.413,0.68,0.429,0.471,0.423,0.784,0.651,0.882
,,0.416,0.681,0.43,0.471,0.428,0.786,0.658,0.883
,,0.418,0.682,0.431,0.474,0.429,0.787,0.665,0.884
,,0.419,0.684,0.433,0.475,0.43,0.789,0.668,0.885
,,0.422,0.685,0.434,0.476,0.431,0.789,0.669,0.887
,,0.423,0.686,0.435,0.477,0.433,0.79,0.674,0.888
,,0.426,0.687,0.436,0.48,0.435,0.791,0.676,0.888
,,0.429,0.69,0.437,0.484,0.436,0.795,0.682,0.889
,,0.43,0.691,0.438,0.485,0.437,0.796,0.683,0.89
,,0.431,0.695,0.439,0.486,0.438,0.798,0.684,0.891
,,0.432,0.695,0.44,0.487,0.439,0.799,0.69,0.892
,,0.434,0.696,0.441,0.492,0.445,0.803,0.694,0.893
,,0.435,0.7,0.442,0.493,0.446,0.804,0.7,0.893
,,0.436,0.703,0.444,0.494,0.447,0.805,0.705,0.894
,,0.439,0.704,0.446,0.496,0.448,0.806,0.715,0.895
,,0.44,0.705,0.447,0.5,0.45,0.808,0.717,0.896
,,0.441,0.706,0.449,0.505,0.451,0.809,0.723,0.897
,,0.443,0.707,0.45,0.508,0.452,0.812,0.727,0.898
,,0.445,0.708,0.451,0.51,0.453,0.813,0.729,0.899
,,0.446,0.709,0.452,0.512,0.454,0.815,0.731,0.9
,,0.447,0.711,0.453,0.513,0.455,0.815,0.735,0.901
,,0.451,0.711,0.457,0.513,0.457,0.816,0.739,0.904
,,0.452,0.716,0.459,0.518,0.46,0.817,0.741,0.904
,,0.461,0.716,0.46,0.518,0.461,0.819,0.743,0.906
,,0.464,0.718,0.461,0.519,0.462,0.82,0.746,0.907
,,0.465,0.719,0.462,0.52,0.466,0.822,0.747,0.908
,,0.466,0.72,0.465,0.524,0.468,0.825,0.758,0.909
,,0.467,0.721,0.466,0.525,0.472,0.827,0.761,0.91
,,0.47,0.721,0.467,0.526,0.475,0.828,0.764,0.911
,,0.471,0.722,0.468,0.527,0.476,0.829,0.767,0.912
,,0.474,0.723,0.47,0.53,0.477,0.83,0.769,0.913
,,0.475,0.727,0.472,0.531,0.478,0.831,0.77,0.914
,,0.478,0.727,0.473,0.532,0.481,0.831,0.772,0.915
,,0.48,0.731,0.476,0.536,0.482,0.833,0.777,0.917
,,0.481,0.735,0.477,0.538,0.483,0.834,0.778,0.919
,,0.483,0.736,0.48,0.539,0.484,0.835,0.779,0.919
,,0.484,0.739,0.481,0.543,0.485,0.836,0.782,0.92
,,0.486,0.741,0.482,0.545,0.486,0.837,0.783,0.921
,,0.487,0.743,0.484,0.546,0.489,0.838,0.788,0.923
,,0.488,0.744,0.485,0.549,0.491,0.84,0.8,0.924
,,0.491,0.745,0.486,0.55,0.492,0.841,0.804,0.924
,,0.493,0.747,0.487,0.554,0.494,0.843,0.806,0.926
,,0.494,0.752,0.49,0.556,0.498,0.844,0.809,0.928
,,0.497,0.753,0.491,0.56,0.499,0.845,0.815,0.929
,,0.498,0.753,0.492,0.56,0.502,0.846,0.821,0.93
,,0.501,0.754,0.493,0.562,0.503,0.847,0.825,0.93
,,0.503,0.756,0.494,0.565,0.504,0.849,0.827,0.933
,,0.507,0.757,0.497,0.567,0.505,0.85,0.829,0.934
,,0.508,0.758,0.499,0.568,0.508,0.852,0.83,0.935
,,0.513,0.761,0.501,0.57,0.509,0.855,0.838,0.935
,,0.516,0.763,0.502,0.571,0.512,0.856,0.843,0.936
,,0.519,0.763,0.503,0.572,0.515,0.857,0.846,0.937
,,0.52,0.765,0.504,0.573,0.517,0.858,0.849,0.938
,,0.523,0.766,0.506,0.576,0.519,0.86,0.851,0.939
,,0.525,0.77,0.508,0.576,0.52,0.861,0.855,0.941
,,0.527,0.773,0.509,0.578,0.525,0.862,0.875,0.942
,,0.529,0.773,0.511,0.58,0.527,0.863,0.876,0.943
,,0.532,0.774,0.512,0.581,0.528,0.864,0.879,0.944
,,0.533,0.776,0.513,0.583,0.532,0.865,0.883,0.945
,,0.534,0.78,0.516,0.586,0.533,0.866,0.886,0.945
,,0.535,0.782,0.517,0.587,0.535,0.867,0.887,0.946
,,0.539,0.783,0.518,0.588,0.537,0.867,0.894,0.948
,,0.54,0.784,0.521,0.591,0.54,0.869,0.896,0.949
,,0.541,0.784,0.523,0.592,0.543,0.87,0.9,0.951
,,0.542,0.788,0.524,0.593,0.546,0.871,0.902,0.954
,,0.544,0.789,0.526,0.596,0.548,0.872,0.903,0.956
,,0.545,0.789,0.528,0.596,0.549,0.872,0.905,0.958
,,0.552,0.79,0.53,0.597,0.55,0.876,0.907,0.959
,,0.553,0.792,0.531,0.599,0.551,0.879,0.909,0.961
,,0.554,0.794,0.532,0.6,0.554,0.88,0.91,0.962
,,0.556,0.795,0.533,0.603,0.556,0.883,0.916,0.963
,,0.557,0.796,0.536,0.604,0.557,0.884,0.917,0.965
,,0.558,0.798,0.538,0.605,0.558,0.885,0.919,0.966
,,0.559,0.799,0.539,0.607,0.56,0.887,0.921,0.966
,,0.561,0.8,0.54,0.609,0.561,0.888,0.922,0.967
,,0.564,0.801,0.541,0.612,0.562,0.889,0.923,0.968
,,0.565,0.802,0.543,0.612,0.564,0.89,0.925,0.97
,,0.566,0.803,0.544,0.614,0.566,0.891,0.927,0.972
,,0.57,0.804,0.545,0.615,0.573,0.892,0.928,0.974
,,0.571,0.805,0.548,0.616,0.574,0.893,0.929,0.976
,,0.573,0.806,0.549,0.617,0.579,0.894,0.931,0.977
,,0.575,0.807,0.55,0.619,0.581,0.895,0.933,0.978
,,0.577,0.811,0.551,0.623,0.582,0.897,0.937,0.979
,,0.578,0.812,0.552,0.625,0.584,0.898,0.938,0.98
,,0.579,0.813,0.553,0.626,0.585,0.898,0.94,0.982
,,0.581,0.814,0.555,0.628,0.586,0.901,0.944,0.982
,,0.584,0.815,0.556,0.629,0.588,0.902,0.952,0.983
,,0.585,0.817,0.558,0.63,0.591,0.904,0.954,0.987
,,0.587,0.82,0.559,0.631,0.596,0.906,0.955,0.988
,,0.588,0.822,0.561,0.633,0.597,0.908,0.957,0.989
,,0.59,0.823,0.564,0.633,0.598,0.909,0.963,0.99
,,0.591,0.824,0.565,0.634,0.6,0.91,0.967,0.991
,,0.593,0.825,0.566,0.638,0.601,0.912,0.972,0.992
,,0.598,0.828,0.568,0.64,0.603,0.914,0.973,0.992
,,0.6,0.831,0.569,0.641,0.605,0.914,0.977,0.993
,,0.602,0.833,0.57,0.642,0.608,0.915,0.982,0.994
,,0.603,0.834,0.571,0.643,0.613,0.916,0.983,0.995
,,0.606,0.835,0.572,0.645,0.617,0.918,0.986,0.996
,,0.608,0.836,0.574,0.646,0.619,0.919,0.987,0.997
,,0.611,0.838,0.575,0.649,0.623,0.919,0.988,0.997
,,0.613,0.839,0.577,0.652,0.624,0.92,0.992,0.998
,,0.614,0.84,0.578,0.654,0.625,0.922,0.994,0.999
,,0.615,0.841,0.579,0.656,0.627,0.923,1.0,1.0
,,0.616,0.842,0.58,0.658,0.628,0.924,,
,,0.619,0.845,0.581,0.659,0.633,0.925,,
,,0.62,0.847,0.582,0.661,0.634,0.927,,
,,0.627,0.848,0.583,0.664,0.639,0.928,,
,,0.629,0.85,0.585,0.667,0.643,0.929,,
,,0.63,0.851,0.588,0.669,0.644,0.93,,
,,0.631,0.852,0.594,0.672,0.648,0.931,,
,,0.632,0.852,0.595,0.674,0.653,0.932,,
,,0.633,0.857,0.597,0.675,0.657,0.934,,
,,0.637,0.858,0.6,0.678,0.664,0.935,,
,,0.638,0.86,0.601,0.681,0.666,0.936,,
,,0.639,0.861,0.602,0.684,0.667,0.938,,
,,0.64,0.862,0.603,0.685,0.668,0.939,,
,,0.641,0.866,0.604,0.686,0.673,0.94,,
,,0.642,0.867,0.605,0.687,0.674,0.94,,
,,0.645,0.868,0.606,0.688,0.675,0.941,,
,,0.647,0.869,0.607,0.691,0.676,0.942,,
,,0.65,0.87,0.608,0.694,0.677,0.945,,
,,0.652,0.871,0.61,0.695,0.683,0.945,,
,,0.653,0.872,0.613,0.698,0.688,0.946,,
,,0.655,0.872,0.614,0.703,0.689,0.947,,
,,0.656,0.873,0.616,0.705,0.691,0.948,,
,,0.658,0.874,0.617,0.706,0.694,0.95,,
,,0.659,0.875,0.619,0.706,0.697,0.952,,
,,0.66,0.879,0.622,0.715,0.7,0.953,,
,,0.661,0.881,0.623,0.72,0.701,0.954,,
,,0.665,0.883,0.624,0.721,0.711,0.955,,
,,0.666,0.885,0.626,0.722,0.715,0.956,,
,,0.668,0.886,0.627,0.724,0.718,0.956,,
,,0.67,0.888,0.634,0.726,0.72,0.957,,
,,0.674,0.893,0.636,0.727,0.727,0.958,,
,,0.675,0.893,0.637,0.728,0.731,0.959,,
,,0.677,0.894,0.638,0.732,0.733,0.96,,
,,0.678,0.895,0.639,0.735,0.735,0.961,,
,,0.679,0.897,0.641,0.736,0.744,0.962,,
,,0.681,0.898,0.642,0.737,0.748,0.963,,
,,0.684,0.9,0.643,0.738,0.755,0.964,,
,,0.685,0.904,0.644,0.742,0.757,0.966,,
,,0.691,0.906,0.645,0.742,0.761,0.966,,
,,0.694,0.91,0.647,0.746,0.762,0.967,,
,,0.695,0.911,0.649,0.747,0.764,0.968,,
,,0.698,0.912,0.652,0.753,0.767,0.969,,
,,0.7,0.914,0.653,0.753,0.769,0.97,,
,,0.701,0.918,0.655,0.754,0.779,0.971,,
,,0.702,0.922,0.656,0.756,0.782,0.971,,
,,0.704,0.923,0.657,0.757,0.783,0.972,,
,,0.706,0.924,0.658,0.76,0.791,0.973,,
,,0.707,0.926,0.659,0.763,0.793,0.975,,
,,0.708,0.927,0.662,0.763,0.794,0.977,,
,,0.709,0.928,0.663,0.764,0.795,0.977,,
,,0.71,0.929,0.664,0.765,0.796,0.978,,
,,0.711,0.93,0.665,0.766,0.798,0.981,,
,,0.712,0.932,0.666,0.768,0.8,0.982,,
,,0.713,0.936,0.667,0.768,0.804,0.983,,
,,0.718,0.937,0.668,0.769,0.809,0.984,,
,,0.719,0.938,0.669,0.772,0.813,0.985,,
,,0.721,0.939,0.67,0.776,0.814,0.986,,
,,0.722,0.94,0.671,0.777,0.815,0.987,,
,,0.723,0.942,0.672,0.779,0.818,0.987,,
,,0.725,0.944,0.676,0.779,0.819,0.99,,
,,0.726,0.949,0.677,0.78,0.824,0.991,,
,,0.727,0.95,0.678,0.781,0.829,0.992,,
,,0.728,0.951,0.679,0.783,0.83,0.993,,
,,0.729,0.951,0.68,0.784,0.84,0.994,,
,,0.73,0.952,0.682,0.785,0.845,0.995,,
,,0.731,0.954,0.683,0.786,0.846,0.996,,
,,0.736,0.956,0.684,0.789,0.848,0.997,,
,,0.738,0.957,0.686,0.789,0.858,0.998,,
,,0.74,0.96,0.687,0.79,0.912,0.999,,
,,0.742,0.961,0.688,0.791,1.0,1.0,,
,,0.744,0.962,0.689,0.792,,,,
,,0.746,0.964,0.69,0.794,,,,
,,0.751,0.966,0.691,0.796,,,,
,,0.753,0.966,0.692,0.805,,,,
,,0.756,0.967,0.694,0.806,,,,
,,0.76,0.968,0.695,0.81,,,,
,,0.762,0.969,0.696,0.81,,,,
,,0.768,0.97,0.698,0.811,,,,
,,0.771,0.972,0.699,0.812,,,,
,,0.779,0.975,0.7,0.815,,,,
,,0.78,0.976,0.701,0.817,,,,
,,0.783,0.977,0.703,0.823,,,,
,,0.784,0.977,0.704,0.826,,,,
,,0.787,0.978,0.706,0.831,,,,
,,0.789,0.981,0.707,0.832,,,,
,,0.791,0.982,0.708,0.834,,,,
,,0.792,0.982,0.71,0.836,,,,
,,0.793,0.983,0.711,0.839,,,,
,,0.794,0.984,0.712,0.845,,,,
,,0.797,0.987,0.716,0.847,,,,
,,0.8,0.988,0.718,0.85,,,,
,,0.802,0.989,0.719,0.852,,,,
,,0.805,0.99,0.724,0.857,,,,
,,0.807,0.991,0.725,0.859,,,,
,,0.808,0.992,0.726,0.862,,,,
,,0.809,0.992,0.727,0.864,,,,
,,0.81,0.993,0.728,0.866,,,,
,,0.815,0.994,0.729,0.867,,,,
,,0.816,0.995,0.732,0.867,,,,
,,0.817,0.997,0.734,0.869,,,,
,,0.821,0.997,0.735,0.87,,,,
,,0.83,0.998,0.736,0.872,,,,
,,0.84,0.999,0.738,0.875,,,,
,,1.0,1.0,0.741,0.876,,,,
,,,,0.743,0.877,,,,
,,,,0.744,0.879,,,,
,,,,0.746,0.881,,,,
,,,,0.747,0.883,,,,
,,,,0.748,0.883,,,,
,,,,0.749,0.884,,,,
,,,,0.751,0.888,,,,
,,,,0.752,0.893,,,,
,,,,0.753,0.893,,,,
,,,,0.754,0.901,,,,
,,,,0.756,0.902,,,,
,,,,0.757,0.903,,,,
,,,,0.759,0.906,,,,
,,,,0.762,0.908,,,,
,,,,0.763,0.909,,,,
,,,,0.764,0.912,,,,
,,,,0.766,0.913,,,,
,,,,0.767,0.914,,,,
,,,,0.769,0.916,,,,
,,,,0.77,0.92,,,,
,,,,0.771,0.922,,,,
,,,,0.772,0.924,,,,
,,,,0.774,0.929,,,,
,,,,0.775,0.93,,,,
,,,,0.777,0.933,,,,
,,,,0.78,0.934,,,,
,,,,0.781,0.938,,,,
,,,,0.782,0.94,,,,
,,,,0.783,0.941,,,,
,,,,0.784,0.943,,,,
,,,,0.786,0.944,,,,
,,,,0.788,0.945,,,,
,,,,0.789,0.949,,,,
,,,,0.79,0.951,,,,
,,,,0.793,0.951,,,,
,,,,0.796,0.952,,,,
,,,,0.798,0.953,,,,
,,,,0.8,0.954,,,,
,,,,0.803,0.956,,,,
,,,,0.804,0.958,,,,
,,,,0.805,0.959,,,,
,,,,0.806,0.961,,,,
,,,,0.807,0.961,,,,
,,,,0.809,0.962,,,,
,,,,0.81,0.963,,,,
,,,,0.811,0.966,,,,
,,,,0.813,0.97,,,,
,,,,0.814,0.971,,,,
,,,,0.815,0.971,,,,
,,,,0.816,0.972,,,,
,,,,0.817,0.974,,,,
,,,,0.818,0.976,,,,
,,,,0.819,0.977,,,,
,,,,0.82,0.978,,,,
,,,,0.821,0.981,,,,
,,,,0.823,0.982,,,,
,,,,0.825,0.983,,,,
,,,,0.827,0.984,,,,
,,,,0.83,0.986,,,,
,,,,0.831,0.987,,,,
,,,,0.832,0.987,,,,
,,,,0.834,0.99,,,,
,,,,0.835,0.992,,,,
,,,,0.837,0.992,,,,
,,,,0.84,0.993,,,,
,,,,0.846,0.994,,,,
,,,,0.855,0.996,,,,
,,,,0.857,0.997,,,,
,,,,0.889,0.997,,,,
,,,,0.898,0.998,,,,
,,,,0.912,0.999,,,,
,,,,1.0,1.0,,,,


==> csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.71,0.001,0.567,0.001,0.563,0.001,0.188,0.001,0.0,0.001,0.0,0.001,0.031,0.001,0.007
0.002,0.735,0.002,0.705,0.002,0.642,0.002,0.317,0.003,0.009,0.006,0.002,0.002,0.078,0.002,0.166
0.003,0.855,0.003,0.758,0.003,0.657,0.003,0.367,0.004,0.015,0.007,0.003,0.003,0.09,0.003,0.428
0.004,0.869,0.004,0.785,0.004,0.683,0.004,0.392,0.005,0.032,0.008,0.005,0.004,0.181,0.004,0.483
0.005,0.908,0.005,0.792,0.005,0.718,0.005,0.445,0.006,0.038,0.009,0.007,0.005,0.189,0.005,0.526
0.006,0.91,0.006,0.804,0.006,0.734,0.006,0.454,0.007,0.063,0.011,0.009,0.006,0.191,0.006,0.529
0.007,0.911,0.007,0.809,0.007,0.739,0.007,0.469,0.008,0.068,0.012,0.01,0.007,0.232,0.007,0.619
0.008,0.918,0.008,0.833,0.008,0.742,0.008,0.486,0.009,0.072,0.013,0.012,0.008,0.29,0.008,0.676
0.009,0.922,0.012,0.834,0.009,0.749,0.009,0.495,0.011,0.077,0.014,0.017,0.009,0.311,0.009,0.683
0.011,0.927,0.013,0.838,0.011,0.756,0.011,0.503,0.012,0.082,0.016,0.019,0.011,0.328,0.01,0.71
0.012,0.937,0.014,0.846,0.012,0.761,0.012,0.514,0.013,0.092,0.018,0.022,0.012,0.331,0.011,0.722
0.015,0.942,0.015,0.848,0.013,0.765,0.013,0.517,0.014,0.096,0.019,0.026,0.013,0.34,0.012,0.725
0.016,0.944,0.016,0.858,0.014,0.77,0.015,0.527,0.015,0.101,0.02,0.027,0.014,0.348,0.013,0.753
0.017,0.945,0.017,0.86,0.015,0.775,0.016,0.529,0.016,0.106,0.022,0.031,0.015,0.372,0.014,0.776
0.02,0.949,0.018,0.862,0.016,0.776,0.017,0.532,0.017,0.108,0.023,0.032,0.016,0.377,0.017,0.79
0.022,0.952,0.019,0.863,0.017,0.778,0.018,0.551,0.018,0.109,0.026,0.036,0.017,0.384,0.018,0.8
0.024,0.954,0.02,0.865,0.02,0.782,0.019,0.553,0.019,0.113,0.027,0.038,0.018,0.386,0.019,0.811
0.025,0.956,0.022,0.869,0.022,0.783,0.02,0.567,0.02,0.135,0.03,0.043,0.019,0.389,0.02,0.812
0.026,0.961,0.023,0.87,0.024,0.785,0.021,0.568,0.022,0.14,0.038,0.048,0.02,0.399,0.022,0.816
0.028,0.962,0.025,0.877,0.025,0.787,0.023,0.57,0.023,0.145,0.039,0.049,0.021,0.41,0.023,0.821
0.049,0.964,0.026,0.881,0.026,0.79,0.024,0.572,0.024,0.15,0.043,0.051,0.022,0.425,0.024,0.828
0.05,0.966,0.03,0.882,0.027,0.792,0.025,0.573,0.025,0.159,0.044,0.053,0.023,0.439,0.025,0.836
0.055,0.969,0.032,0.884,0.029,0.794,0.027,0.575,0.027,0.162,0.046,0.055,0.024,0.451,0.027,0.852
0.068,0.971,0.033,0.891,0.03,0.799,0.029,0.577,0.028,0.166,0.048,0.056,0.025,0.459,0.028,0.863
0.077,0.974,0.034,0.892,0.032,0.802,0.033,0.578,0.029,0.169,0.049,0.061,0.026,0.461,0.029,0.869
0.088,0.976,0.035,0.903,0.033,0.804,0.035,0.58,0.03,0.172,0.05,0.065,0.027,0.464,0.03,0.879
0.097,0.978,0.037,0.906,0.034,0.807,0.037,0.582,0.033,0.174,0.051,0.067,0.029,0.466,0.032,0.881
0.123,0.98,0.039,0.908,0.038,0.812,0.038,0.584,0.034,0.179,0.053,0.072,0.031,0.473,0.034,0.887
0.128,0.981,0.045,0.91,0.04,0.817,0.04,0.589,0.037,0.183,0.054,0.075,0.032,0.481,0.035,0.889
0.133,0.983,0.05,0.911,0.041,0.823,0.044,0.59,0.038,0.188,0.059,0.077,0.033,0.485,0.036,0.896
0.147,0.985,0.054,0.913,0.042,0.824,0.047,0.594,0.039,0.196,0.061,0.08,0.034,0.502,0.038,0.899
0.201,0.986,0.062,0.915,0.043,0.826,0.048,0.597,0.041,0.203,0.063,0.087,0.037,0.507,0.039,0.908
0.235,0.988,0.066,0.916,0.044,0.831,0.049,0.601,0.044,0.205,0.065,0.09,0.038,0.52,0.04,0.91
0.242,0.99,0.069,0.918,0.045,0.833,0.053,0.606,0.045,0.215,0.07,0.092,0.04,0.526,0.041,0.913
0.309,0.991,0.07,0.92,0.046,0.838,0.054,0.609,0.046,0.217,0.071,0.096,0.041,0.527,0.043,0.915
0.336,0.993,0.074,0.922,0.051,0.84,0.055,0.611,0.047,0.218,0.072,0.097,0.043,0.536,0.044,0.916
0.397,0.995,0.084,0.923,0.054,0.841,0.057,0.621,0.048,0.224,0.075,0.099,0.044,0.543,0.045,0.918
0.439,0.997,0.089,0.925,0.057,0.845,0.058,0.623,0.05,0.229,0.076,0.104,0.045,0.546,0.049,0.92
0.711,0.998,0.091,0.927,0.058,0.846,0.059,0.625,0.051,0.23,0.081,0.106,0.046,0.548,0.05,0.922
1.0,1.0,0.105,0.928,0.059,0.848,0.062,0.626,0.056,0.235,0.084,0.108,0.048,0.551,0.051,0.923
,,0.107,0.93,0.061,0.853,0.065,0.63,0.058,0.239,0.085,0.109,0.05,0.556,0.053,0.925
,,0.108,0.933,0.062,0.855,0.066,0.631,0.059,0.247,0.086,0.111,0.053,0.558,0.057,0.928
,,0.112,0.935,0.067,0.857,0.067,0.633,0.06,0.253,0.091,0.114,0.055,0.561,0.06,0.93
,,0.114,0.937,0.069,0.858,0.072,0.637,0.062,0.256,0.092,0.116,0.056,0.568,0.061,0.932
,,0.122,0.939,0.072,0.86,0.073,0.647,0.065,0.261,0.093,0.119,0.057,0.57,0.066,0.935
,,0.133,0.94,0.074,0.865,0.074,0.648,0.066,0.263,0.099,0.121,0.059,0.572,0.067,0.937
,,0.137,0.942,0.078,0.867,0.075,0.652,0.067,0.27,0.102,0.126,0.06,0.573,0.069,0.939
,,0.138,0.944,0.087,0.869,0.077,0.654,0.069,0.271,0.103,0.13,0.064,0.575,0.07,0.944
,,0.148,0.945,0.088,0.872,0.078,0.657,0.07,0.275,0.105,0.131,0.066,0.584,0.071,0.945
,,0.157,0.947,0.089,0.874,0.079,0.659,0.071,0.276,0.107,0.137,0.067,0.585,0.074,0.947
,,0.179,0.949,0.09,0.875,0.081,0.662,0.074,0.278,0.109,0.138,0.068,0.59,0.084,0.949
,,0.18,0.951,0.093,0.877,0.084,0.664,0.076,0.28,0.113,0.14,0.069,0.597,0.086,0.951
,,0.181,0.952,0.097,0.879,0.085,0.667,0.077,0.283,0.114,0.143,0.07,0.599,0.087,0.954
,,0.184,0.954,0.098,0.882,0.087,0.674,0.079,0.287,0.115,0.145,0.072,0.602,0.092,0.956
,,0.194,0.956,0.103,0.884,0.089,0.676,0.08,0.292,0.124,0.147,0.073,0.611,0.093,0.959
,,0.2,0.957,0.104,0.886,0.092,0.677,0.081,0.294,0.126,0.15,0.076,0.613,0.097,0.961
,,0.224,0.959,0.106,0.887,0.096,0.679,0.082,0.295,0.128,0.152,0.077,0.614,0.098,0.962
,,0.265,0.961,0.113,0.889,0.097,0.681,0.085,0.299,0.13,0.154,0.079,0.616,0.1,0.964
,,0.301,0.962,0.116,0.892,0.102,0.684,0.087,0.3,0.134,0.155,0.081,0.619,0.101,0.966
,,0.311,0.964,0.121,0.894,0.103,0.686,0.088,0.304,0.135,0.157,0.082,0.623,0.105,0.968
,,0.317,0.966,0.127,0.898,0.105,0.688,0.089,0.305,0.136,0.16,0.084,0.625,0.107,0.969
,,0.339,0.968,0.132,0.899,0.106,0.689,0.09,0.309,0.137,0.162,0.085,0.63,0.128,0.971
,,0.345,0.969,0.133,0.901,0.107,0.691,0.092,0.314,0.139,0.164,0.086,0.633,0.143,0.974
,,0.358,0.971,0.145,0.903,0.108,0.693,0.093,0.316,0.14,0.166,0.092,0.64,0.157,0.978
,,0.362,0.973,0.159,0.906,0.11,0.696,0.095,0.317,0.142,0.167,0.093,0.643,0.16,0.98
,,0.387,0.974,0.161,0.911,0.111,0.7,0.096,0.319,0.143,0.169,0.099,0.645,0.163,0.981
,,0.491,0.976,0.165,0.913,0.112,0.701,0.097,0.326,0.145,0.174,0.102,0.647,0.178,0.983
,,0.499,0.978,0.166,0.915,0.118,0.703,0.098,0.328,0.148,0.176,0.103,0.648,0.205,0.985
,,0.532,0.98,0.172,0.916,0.119,0.705,0.099,0.331,0.149,0.177,0.104,0.652,0.305,0.986
,,0.544,0.981,0.194,0.918,0.122,0.706,0.1,0.333,0.152,0.179,0.105,0.654,0.403,0.988
,,0.593,0.983,0.195,0.923,0.126,0.71,0.102,0.334,0.153,0.181,0.106,0.655,0.409,0.99
,,0.595,0.985,0.201,0.927,0.132,0.712,0.103,0.338,0.154,0.183,0.107,0.657,0.44,0.991
,,0.618,0.986,0.216,0.928,0.136,0.715,0.11,0.34,0.158,0.184,0.109,0.659,0.645,0.993
,,0.627,0.988,0.217,0.93,0.137,0.717,0.111,0.343,0.159,0.186,0.11,0.66,0.71,0.995
,,0.642,0.99,0.218,0.932,0.142,0.718,0.112,0.346,0.16,0.189,0.111,0.662,0.753,0.997
,,0.662,0.991,0.221,0.935,0.144,0.724,0.113,0.348,0.162,0.193,0.113,0.664,0.861,0.998
,,0.729,0.993,0.23,0.937,0.153,0.725,0.117,0.353,0.164,0.195,0.114,0.667,1.0,1.0
,,0.761,0.995,0.237,0.939,0.155,0.727,0.118,0.355,0.165,0.196,0.115,0.672,,
,,0.785,0.997,0.238,0.94,0.156,0.73,0.119,0.357,0.17,0.2,0.118,0.676,,
,,0.794,0.998,0.239,0.942,0.16,0.732,0.123,0.358,0.173,0.203,0.121,0.683,,
,,1.0,1.0,0.242,0.944,0.164,0.734,0.124,0.365,0.175,0.205,0.123,0.684,,
,,,,0.261,0.947,0.165,0.737,0.125,0.369,0.178,0.208,0.124,0.686,,
,,,,0.264,0.951,0.167,0.739,0.126,0.372,0.179,0.21,0.126,0.688,,
,,,,0.273,0.954,0.168,0.741,0.127,0.375,0.18,0.212,0.127,0.689,,
,,,,0.276,0.956,0.169,0.746,0.128,0.389,0.183,0.213,0.132,0.691,,
,,,,0.281,0.957,0.171,0.747,0.129,0.392,0.185,0.217,0.133,0.693,,
,,,,0.307,0.959,0.172,0.754,0.131,0.394,0.186,0.22,0.134,0.695,,
,,,,0.312,0.961,0.188,0.756,0.132,0.398,0.188,0.224,0.137,0.696,,
,,,,0.316,0.962,0.195,0.758,0.133,0.403,0.191,0.227,0.139,0.7,,
,,,,0.332,0.964,0.199,0.763,0.134,0.404,0.192,0.229,0.14,0.703,,
,,,,0.337,0.966,0.2,0.766,0.136,0.41,0.194,0.23,0.143,0.705,,
,,,,0.348,0.968,0.203,0.768,0.142,0.413,0.195,0.232,0.144,0.706,,
,,,,0.36,0.971,0.204,0.77,0.143,0.42,0.196,0.235,0.148,0.712,,
,,,,0.361,0.973,0.206,0.771,0.145,0.425,0.197,0.241,0.149,0.713,,
,,,,0.377,0.974,0.209,0.773,0.147,0.427,0.198,0.242,0.154,0.715,,
,,,,0.395,0.976,0.213,0.775,0.152,0.428,0.199,0.244,0.155,0.717,,
,,,,0.416,0.978,0.214,0.776,0.154,0.43,0.201,0.246,0.157,0.72,,
,,,,0.421,0.98,0.219,0.778,0.158,0.435,0.202,0.247,0.163,0.722,,
,,,,0.428,0.983,0.222,0.78,0.164,0.437,0.204,0.249,0.168,0.724,,
,,,,0.452,0.985,0.225,0.782,0.165,0.439,0.207,0.251,0.176,0.729,,
,,,,0.459,0.986,0.226,0.788,0.167,0.442,0.209,0.253,0.178,0.73,,
,,,,0.471,0.988,0.231,0.79,0.172,0.444,0.21,0.254,0.18,0.734,,
,,,,0.481,0.99,0.232,0.792,0.176,0.445,0.211,0.259,0.182,0.737,,
,,,,0.495,0.991,0.235,0.795,0.177,0.447,0.214,0.263,0.183,0.739,,
,,,,0.535,0.993,0.236,0.797,0.18,0.449,0.215,0.265,0.184,0.741,,
,,,,0.683,0.995,0.25,0.799,0.182,0.452,0.217,0.266,0.185,0.742,,
,,,,0.763,0.997,0.252,0.802,0.183,0.456,0.218,0.268,0.188,0.747,,
,,,,0.873,0.998,0.262,0.804,0.186,0.457,0.219,0.27,0.189,0.749,,
,,,,1.0,1.0,0.264,0.805,0.189,0.459,0.221,0.276,0.196,0.754,,
,,,,,,0.265,0.807,0.191,0.461,0.222,0.28,0.197,0.756,,
,,,,,,0.275,0.809,0.192,0.462,0.225,0.282,0.207,0.758,,
,,,,,,0.278,0.811,0.196,0.464,0.227,0.283,0.208,0.759,,
,,,,,,0.296,0.814,0.199,0.469,0.228,0.287,0.209,0.761,,
,,,,,,0.3,0.816,0.2,0.471,0.23,0.29,0.21,0.763,,
,,,,,,0.304,0.817,0.201,0.474,0.231,0.292,0.216,0.773,,
,,,,,,0.307,0.819,0.204,0.478,0.236,0.294,0.221,0.778,,
,,,,,,0.308,0.821,0.206,0.481,0.238,0.295,0.222,0.78,,
,,,,,,0.311,0.823,0.212,0.483,0.239,0.299,0.226,0.782,,
,,,,,,0.312,0.826,0.213,0.493,0.24,0.3,0.227,0.783,,
,,,,,,0.32,0.828,0.214,0.495,0.241,0.302,0.228,0.785,,
,,,,,,0.329,0.829,0.216,0.497,0.242,0.304,0.231,0.788,,
,,,,,,0.33,0.831,0.22,0.502,0.243,0.305,0.233,0.79,,
,,,,,,0.334,0.833,0.223,0.503,0.244,0.307,0.234,0.792,,
,,,,,,0.339,0.834,0.224,0.505,0.245,0.311,0.235,0.795,,
,,,,,,0.34,0.836,0.23,0.51,0.247,0.312,0.236,0.799,,
,,,,,,0.346,0.84,0.234,0.512,0.25,0.314,0.239,0.802,,
,,,,,,0.348,0.843,0.235,0.515,0.252,0.316,0.243,0.804,,
,,,,,,0.35,0.845,0.237,0.517,0.253,0.317,0.246,0.805,,
,,,,,,0.351,0.848,0.238,0.519,0.256,0.321,0.25,0.811,,
,,,,,,0.356,0.85,0.239,0.52,0.257,0.326,0.253,0.812,,
,,,,,,0.357,0.852,0.241,0.526,0.259,0.331,0.256,0.814,,
,,,,,,0.358,0.853,0.247,0.527,0.26,0.334,0.263,0.816,,
,,,,,,0.362,0.855,0.248,0.529,0.265,0.341,0.268,0.817,,
,,,,,,0.363,0.857,0.25,0.531,0.267,0.343,0.27,0.819,,
,,,,,,0.364,0.86,0.254,0.532,0.269,0.346,0.273,0.821,,
,,,,,,0.367,0.863,0.263,0.536,0.272,0.348,0.276,0.823,,
,,,,,,0.377,0.865,0.264,0.538,0.273,0.353,0.277,0.826,,
,,,,,,0.383,0.867,0.265,0.539,0.283,0.355,0.283,0.828,,
,,,,,,0.391,0.869,0.27,0.541,0.284,0.358,0.288,0.829,,
,,,,,,0.394,0.872,0.273,0.543,0.287,0.362,0.294,0.831,,
,,,,,,0.401,0.874,0.277,0.544,0.289,0.363,0.295,0.833,,
,,,,,,0.404,0.875,0.282,0.546,0.295,0.365,0.298,0.836,,
,,,,,,0.406,0.879,0.283,0.549,0.296,0.367,0.299,0.838,,
,,,,,,0.413,0.881,0.287,0.551,0.305,0.372,0.3,0.84,,
,,,,,,0.414,0.882,0.289,0.555,0.309,0.375,0.304,0.841,,
,,,,,,0.415,0.884,0.29,0.556,0.31,0.377,0.31,0.843,,
,,,,,,0.418,0.886,0.291,0.558,0.312,0.381,0.312,0.846,,
,,,,,,0.421,0.887,0.294,0.56,0.313,0.384,0.314,0.848,,
,,,,,,0.429,0.889,0.298,0.561,0.315,0.386,0.315,0.85,,
,,,,,,0.432,0.891,0.305,0.568,0.316,0.387,0.321,0.852,,
,,,,,,0.44,0.892,0.31,0.573,0.317,0.389,0.324,0.853,,
,,,,,,0.442,0.894,0.311,0.575,0.319,0.391,0.332,0.858,,
,,,,,,0.443,0.899,0.313,0.58,0.32,0.392,0.341,0.86,,
,,,,,,0.447,0.901,0.316,0.582,0.321,0.394,0.348,0.862,,
,,,,,,0.451,0.903,0.319,0.584,0.324,0.398,0.352,0.863,,
,,,,,,0.455,0.904,0.321,0.587,0.326,0.399,0.354,0.865,,
,,,,,,0.461,0.906,0.323,0.589,0.329,0.401,0.356,0.867,,
,,,,,,0.463,0.911,0.326,0.59,0.33,0.403,0.363,0.87,,
,,,,,,0.468,0.913,0.329,0.592,0.332,0.406,0.364,0.872,,
,,,,,,0.472,0.915,0.33,0.594,0.333,0.408,0.368,0.874,,
,,,,,,0.473,0.916,0.331,0.596,0.334,0.413,0.369,0.875,,
,,,,,,0.486,0.918,0.335,0.599,0.335,0.415,0.372,0.877,,
,,,,,,0.502,0.92,0.336,0.601,0.336,0.416,0.377,0.879,,
,,,,,,0.52,0.923,0.337,0.602,0.339,0.418,0.384,0.881,,
,,,,,,0.528,0.925,0.338,0.606,0.341,0.422,0.393,0.882,,
,,,,,,0.53,0.927,0.346,0.608,0.343,0.425,0.395,0.884,,
,,,,,,0.533,0.928,0.348,0.609,0.347,0.428,0.396,0.886,,
,,,,,,0.543,0.93,0.35,0.614,0.351,0.432,0.399,0.887,,
,,,,,,0.55,0.932,0.352,0.616,0.353,0.433,0.4,0.889,,
,,,,,,0.564,0.935,0.356,0.619,0.355,0.435,0.402,0.891,,
,,,,,,0.567,0.937,0.36,0.621,0.358,0.439,0.408,0.892,,
,,,,,,0.569,0.939,0.363,0.625,0.36,0.44,0.412,0.894,,
,,,,,,0.578,0.94,0.366,0.626,0.364,0.444,0.413,0.898,,
,,,,,,0.602,0.942,0.367,0.628,0.365,0.445,0.418,0.899,,
,,,,,,0.606,0.944,0.368,0.631,0.369,0.447,0.422,0.901,,
,,,,,,0.634,0.945,0.371,0.633,0.371,0.449,0.423,0.903,,
,,,,,,0.643,0.947,0.372,0.637,0.373,0.451,0.428,0.904,,
,,,,,,0.647,0.949,0.376,0.642,0.378,0.452,0.438,0.908,,
,,,,,,0.665,0.951,0.377,0.647,0.381,0.456,0.44,0.91,,
,,,,,,0.67,0.952,0.378,0.648,0.383,0.459,0.45,0.911,,
,,,,,,0.672,0.954,0.379,0.652,0.384,0.461,0.451,0.913,,
,,,,,,0.686,0.956,0.382,0.654,0.387,0.462,0.453,0.915,,
,,,,,,0.71,0.959,0.384,0.655,0.388,0.464,0.475,0.916,,
,,,,,,0.723,0.961,0.386,0.66,0.389,0.466,0.479,0.918,,
,,,,,,0.74,0.962,0.388,0.662,0.394,0.468,0.482,0.92,,
,,,,,,0.749,0.964,0.39,0.667,0.395,0.469,0.485,0.923,,
,,,,,,0.758,0.966,0.394,0.669,0.396,0.471,0.49,0.925,,
,,,,,,0.765,0.968,0.395,0.671,0.397,0.473,0.492,0.928,,
,,,,,,0.776,0.969,0.396,0.672,0.4,0.476,0.497,0.93,,
,,,,,,0.778,0.971,0.403,0.676,0.401,0.48,0.506,0.932,,
,,,,,,0.785,0.973,0.406,0.677,0.403,0.481,0.508,0.933,,
,,,,,,0.79,0.974,0.407,0.683,0.405,0.485,0.512,0.939,,
,,,,,,0.794,0.978,0.409,0.684,0.406,0.486,0.514,0.94,,
,,,,,,0.8,0.98,0.41,0.686,0.407,0.488,0.523,0.942,,
,,,,,,0.808,0.981,0.413,0.688,0.408,0.491,0.533,0.945,,
,,,,,,0.811,0.983,0.414,0.689,0.409,0.495,0.548,0.947,,
,,,,,,0.816,0.985,0.416,0.691,0.411,0.497,0.549,0.949,,
,,,,,,0.825,0.986,0.417,0.698,0.413,0.498,0.551,0.951,,
,,,,,,0.826,0.986,0.418,0.701,0.414,0.5,0.554,0.952,,
,,,,,,0.836,0.986,0.42,0.703,0.418,0.502,0.556,0.954,,
,,,,,,0.862,0.988,0.421,0.706,0.42,0.503,0.558,0.956,,
,,,,,,0.884,0.99,0.423,0.71,0.423,0.505,0.568,0.959,,
,,,,,,0.908,0.991,0.425,0.712,0.424,0.507,0.583,0.961,,
,,,,,,0.922,0.993,0.426,0.713,0.426,0.509,0.587,0.962,,
,,,,,,0.931,0.997,0.429,0.715,0.427,0.514,0.596,0.964,,
,,,,,,0.939,0.998,0.43,0.717,0.428,0.515,0.603,0.966,,
,,,,,,1.0,1.0,0.434,0.718,0.43,0.517,0.624,0.968,,
,,,,,,,,0.435,0.722,0.431,0.52,0.628,0.969,,
,,,,,,,,0.436,0.724,0.433,0.522,0.639,0.973,,
,,,,,,,,0.438,0.727,0.434,0.524,0.644,0.974,,
,,,,,,,,0.439,0.729,0.435,0.526,0.664,0.976,,
,,,,,,,,0.44,0.73,0.436,0.529,0.666,0.978,,
,,,,,,,,0.446,0.734,0.438,0.531,0.675,0.981,,
,,,,,,,,0.447,0.739,0.44,0.532,0.69,0.983,,
,,,,,,,,0.448,0.741,0.441,0.534,0.694,0.985,,
,,,,,,,,0.452,0.742,0.446,0.536,0.711,0.986,,
,,,,,,,,0.454,0.744,0.447,0.538,0.719,0.988,,
,,,,,,,,0.46,0.746,0.449,0.541,0.755,0.99,,
,,,,,,,,0.461,0.749,0.45,0.544,0.762,0.991,,
,,,,,,,,0.465,0.751,0.451,0.546,0.796,0.993,,
,,,,,,,,0.467,0.753,0.457,0.548,0.798,0.995,,
,,,,,,,,0.468,0.756,0.46,0.553,0.804,0.997,,
,,,,,,,,0.47,0.759,0.461,0.555,0.829,0.998,,
,,,,,,,,0.471,0.761,0.462,0.556,1.0,1.0,,
,,,,,,,,0.476,0.765,0.465,0.56,,,,
,,,,,,,,0.48,0.768,0.467,0.561,,,,
,,,,,,,,0.481,0.77,0.468,0.563,,,,
,,,,,,,,0.483,0.771,0.47,0.565,,,,
,,,,,,,,0.493,0.775,0.472,0.567,,,,
,,,,,,,,0.497,0.776,0.473,0.568,,,,
,,,,,,,,0.501,0.782,0.476,0.572,,,,
,,,,,,,,0.504,0.783,0.477,0.573,,,,
,,,,,,,,0.507,0.785,0.48,0.575,,,,
,,,,,,,,0.508,0.787,0.481,0.58,,,,
,,,,,,,,0.509,0.79,0.482,0.582,,,,
,,,,,,,,0.51,0.794,0.484,0.584,,,,
,,,,,,,,0.514,0.795,0.485,0.587,,,,
,,,,,,,,0.518,0.797,0.486,0.589,,,,
,,,,,,,,0.528,0.8,0.487,0.592,,,,
,,,,,,,,0.532,0.805,0.49,0.594,,,,
,,,,,,,,0.533,0.807,0.491,0.597,,,,
,,,,,,,,0.539,0.811,0.492,0.599,,,,
,,,,,,,,0.541,0.812,0.493,0.601,,,,
,,,,,,,,0.543,0.814,0.494,0.606,,,,
,,,,,,,,0.545,0.816,0.497,0.609,,,,
,,,,,,,,0.546,0.821,0.499,0.611,,,,
,,,,,,,,0.549,0.823,0.501,0.613,,,,
,,,,,,,,0.551,0.828,0.502,0.614,,,,
,,,,,,,,0.553,0.833,0.503,0.616,,,,
,,,,,,,,0.556,0.838,0.504,0.618,,,,
,,,,,,,,0.558,0.84,0.506,0.621,,,,
,,,,,,,,0.561,0.841,0.508,0.623,,,,
,,,,,,,,0.565,0.843,0.509,0.625,,,,
,,,,,,,,0.566,0.846,0.511,0.626,,,,
,,,,,,,,0.572,0.848,0.512,0.628,,,,
,,,,,,,,0.578,0.85,0.513,0.63,,,,
,,,,,,,,0.581,0.852,0.518,0.631,,,,
,,,,,,,,0.584,0.853,0.521,0.637,,,,
,,,,,,,,0.586,0.855,0.524,0.638,,,,
,,,,,,,,0.587,0.858,0.526,0.642,,,,
,,,,,,,,0.59,0.86,0.528,0.643,,,,
,,,,,,,,0.591,0.862,0.53,0.645,,,,
,,,,,,,,0.596,0.863,0.532,0.647,,,,
,,,,,,,,0.597,0.867,0.536,0.652,,,,
,,,,,,,,0.603,0.869,0.538,0.654,,,,
,,,,,,,,0.604,0.87,0.543,0.655,,,,
,,,,,,,,0.605,0.872,0.549,0.657,,,,
,,,,,,,,0.607,0.874,0.55,0.66,,,,
,,,,,,,,0.612,0.875,0.551,0.666,,,,
,,,,,,,,0.613,0.877,0.552,0.669,,,,
,,,,,,,,0.616,0.879,0.553,0.671,,,,
,,,,,,,,0.617,0.881,0.556,0.672,,,,
,,,,,,,,0.619,0.884,0.561,0.674,,,,
,,,,,,,,0.622,0.886,0.565,0.676,,,,
,,,,,,,,0.626,0.889,0.566,0.679,,,,
,,,,,,,,0.629,0.892,0.569,0.683,,,,
,,,,,,,,0.633,0.896,0.571,0.684,,,,
,,,,,,,,0.638,0.898,0.574,0.686,,,,
,,,,,,,,0.649,0.899,0.575,0.688,,,,
,,,,,,,,0.651,0.901,0.577,0.693,,,,
,,,,,,,,0.652,0.903,0.578,0.695,,,,
,,,,,,,,0.653,0.904,0.579,0.698,,,,
,,,,,,,,0.655,0.906,0.581,0.701,,,,
,,,,,,,,0.657,0.908,0.582,0.703,,,,
,,,,,,,,0.66,0.911,0.583,0.705,,,,
,,,,,,,,0.665,0.913,0.585,0.706,,,,
,,,,,,,,0.671,0.915,0.588,0.71,,,,
,,,,,,,,0.676,0.916,0.594,0.712,,,,
,,,,,,,,0.68,0.92,0.597,0.713,,,,
,,,,,,,,0.683,0.922,0.6,0.717,,,,
,,,,,,,,0.685,0.923,0.601,0.72,,,,
,,,,,,,,0.695,0.925,0.602,0.724,,,,
,,,,,,,,0.697,0.927,0.603,0.725,,,,
,,,,,,,,0.699,0.93,0.606,0.727,,,,
,,,,,,,,0.705,0.933,0.607,0.732,,,,
,,,,,,,,0.721,0.937,0.608,0.734,,,,
,,,,,,,,0.722,0.939,0.61,0.735,,,,
,,,,,,,,0.726,0.94,0.613,0.741,,,,
,,,,,,,,0.731,0.945,0.614,0.746,,,,
,,,,,,,,0.735,0.947,0.619,0.749,,,,
,,,,,,,,0.739,0.949,0.622,0.758,,,,
,,,,,,,,0.74,0.951,0.624,0.765,,,,
,,,,,,,,0.745,0.952,0.626,0.766,,,,
,,,,,,,,0.751,0.954,0.627,0.768,,,,
,,,,,,,,0.756,0.957,0.634,0.771,,,,
,,,,,,,,0.757,0.959,0.636,0.773,,,,
,,,,,,,,0.765,0.961,0.637,0.775,,,,
,,,,,,,,0.766,0.964,0.638,0.776,,,,
,,,,,,,,0.767,0.966,0.642,0.778,,,,
,,,,,,,,0.777,0.969,0.643,0.78,,,,
,,,,,,,,0.784,0.971,0.645,0.782,,,,
,,,,,,,,0.789,0.973,0.647,0.785,,,,
,,,,,,,,0.79,0.974,0.649,0.787,,,,
,,,,,,,,0.791,0.976,0.655,0.792,,,,
,,,,,,,,0.792,0.98,0.656,0.794,,,,
,,,,,,,,0.795,0.981,0.657,0.795,,,,
,,,,,,,,0.796,0.983,0.665,0.797,,,,
,,,,,,,,0.804,0.985,0.666,0.799,,,,
,,,,,,,,0.81,0.988,0.668,0.8,,,,
,,,,,,,,0.816,0.99,0.669,0.802,,,,
,,,,,,,,0.818,0.991,0.67,0.804,,,,
,,,,,,,,0.822,0.993,0.671,0.805,,,,
,,,,,,,,0.825,0.997,0.676,0.809,,,,
,,,,,,,,0.827,0.998,0.677,0.811,,,,
,,,,,,,,1.0,1.0,0.678,0.812,,,,
,,,,,,,,,,0.68,0.814,,,,
,,,,,,,,,,0.682,0.816,,,,
,,,,,,,,,,0.684,0.817,,,,
,,,,,,,,,,0.686,0.819,,,,
,,,,,,,,,,0.688,0.821,,,,
,,,,,,,,,,0.689,0.823,,,,
,,,,,,,,,,0.69,0.824,,,,
,,,,,,,,,,0.691,0.826,,,,
,,,,,,,,,,0.694,0.833,,,,
,,,,,,,,,,0.695,0.836,,,,
,,,,,,,,,,0.696,0.838,,,,
,,,,,,,,,,0.698,0.84,,,,
,,,,,,,,,,0.699,0.841,,,,
,,,,,,,,,,0.7,0.845,,,,
,,,,,,,,,,0.701,0.85,,,,
,,,,,,,,,,0.703,0.853,,,,
,,,,,,,,,,0.704,0.855,,,,
,,,,,,,,,,0.706,0.857,,,,
,,,,,,,,,,0.707,0.858,,,,
,,,,,,,,,,0.708,0.86,,,,
,,,,,,,,,,0.711,0.863,,,,
,,,,,,,,,,0.712,0.867,,,,
,,,,,,,,,,0.716,0.869,,,,
,,,,,,,,,,0.718,0.87,,,,
,,,,,,,,,,0.719,0.872,,,,
,,,,,,,,,,0.724,0.874,,,,
,,,,,,,,,,0.725,0.877,,,,
,,,,,,,,,,0.726,0.881,,,,
,,,,,,,,,,0.727,0.882,,,,
,,,,,,,,,,0.728,0.884,,,,
,,,,,,,,,,0.729,0.886,,,,
,,,,,,,,,,0.732,0.887,,,,
,,,,,,,,,,0.735,0.889,,,,
,,,,,,,,,,0.736,0.894,,,,
,,,,,,,,,,0.738,0.896,,,,
,,,,,,,,,,0.744,0.898,,,,
,,,,,,,,,,0.746,0.899,,,,
,,,,,,,,,,0.749,0.901,,,,
,,,,,,,,,,0.753,0.904,,,,
,,,,,,,,,,0.754,0.913,,,,
,,,,,,,,,,0.757,0.915,,,,
,,,,,,,,,,0.763,0.918,,,,
,,,,,,,,,,0.766,0.92,,,,
,,,,,,,,,,0.767,0.923,,,,
,,,,,,,,,,0.769,0.927,,,,
,,,,,,,,,,0.77,0.93,,,,
,,,,,,,,,,0.771,0.933,,,,
,,,,,,,,,,0.772,0.935,,,,
,,,,,,,,,,0.774,0.94,,,,
,,,,,,,,,,0.78,0.942,,,,
,,,,,,,,,,0.781,0.944,,,,
,,,,,,,,,,0.782,0.945,,,,
,,,,,,,,,,0.783,0.947,,,,
,,,,,,,,,,0.786,0.949,,,,
,,,,,,,,,,0.788,0.951,,,,
,,,,,,,,,,0.789,0.957,,,,
,,,,,,,,,,0.79,0.959,,,,
,,,,,,,,,,0.798,0.961,,,,
,,,,,,,,,,0.803,0.962,,,,
,,,,,,,,,,0.804,0.966,,,,
,,,,,,,,,,0.805,0.968,,,,
,,,,,,,,,,0.806,0.969,,,,
,,,,,,,,,,0.81,0.971,,,,
,,,,,,,,,,0.811,0.974,,,,
,,,,,,,,,,0.816,0.976,,,,
,,,,,,,,,,0.817,0.98,,,,
,,,,,,,,,,0.823,0.981,,,,
,,,,,,,,,,0.827,0.983,,,,
,,,,,,,,,,0.831,0.985,,,,
,,,,,,,,,,0.832,0.986,,,,
,,,,,,,,,,0.834,0.99,,,,
,,,,,,,,,,0.84,0.991,,,,
,,,,,,,,,,0.846,0.993,,,,
,,,,,,,,,,0.857,0.995,,,,
,,,,,,,,,,0.898,0.997,,,,
,,,,,,,,,,0.912,0.998,,,,
,,,,,,,,,,1.0,1.0,,,,


==> csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7_vae.csv <==
fpr_0,tpr_0,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.244,0.001,0.0,0.001,0.0,0.001,0.031,0.001,0.007
0.002,0.374,0.003,0.009,0.006,0.002,0.002,0.078,0.002,0.166
0.003,0.435,0.004,0.015,0.007,0.003,0.003,0.09,0.003,0.428
0.004,0.503,0.005,0.032,0.008,0.005,0.004,0.181,0.004,0.483
0.006,0.556,0.006,0.038,0.009,0.007,0.005,0.189,0.005,0.526
0.007,0.623,0.007,0.063,0.011,0.009,0.006,0.191,0.006,0.529
0.008,0.64,0.008,0.068,0.012,0.01,0.007,0.232,0.007,0.619
0.009,0.669,0.009,0.072,0.013,0.012,0.008,0.29,0.008,0.676
0.01,0.689,0.011,0.077,0.014,0.017,0.009,0.311,0.009,0.683
0.011,0.691,0.012,0.082,0.016,0.019,0.011,0.328,0.01,0.71
0.012,0.712,0.013,0.092,0.018,0.022,0.012,0.331,0.011,0.722
0.013,0.72,0.014,0.096,0.019,0.026,0.013,0.34,0.012,0.725
0.014,0.734,0.015,0.101,0.02,0.027,0.014,0.348,0.013,0.753
0.015,0.758,0.016,0.106,0.022,0.031,0.015,0.372,0.014,0.776
0.016,0.761,0.017,0.108,0.023,0.032,0.016,0.377,0.017,0.79
0.017,0.763,0.018,0.109,0.026,0.036,0.017,0.384,0.018,0.8
0.018,0.773,0.019,0.113,0.027,0.038,0.018,0.386,0.019,0.811
0.019,0.782,0.02,0.135,0.03,0.043,0.019,0.389,0.02,0.812
0.02,0.787,0.022,0.14,0.038,0.048,0.02,0.399,0.022,0.816
0.022,0.794,0.023,0.145,0.039,0.049,0.021,0.41,0.023,0.821
0.023,0.795,0.024,0.15,0.043,0.051,0.022,0.425,0.024,0.828
0.024,0.8,0.025,0.159,0.044,0.053,0.023,0.439,0.025,0.836
0.025,0.802,0.027,0.162,0.046,0.055,0.024,0.451,0.027,0.852
0.026,0.804,0.028,0.166,0.048,0.056,0.025,0.459,0.028,0.863
0.027,0.811,0.029,0.169,0.049,0.061,0.026,0.461,0.029,0.869
0.028,0.814,0.03,0.172,0.05,0.065,0.027,0.464,0.03,0.879
0.029,0.816,0.033,0.174,0.051,0.067,0.029,0.466,0.032,0.881
0.03,0.828,0.034,0.179,0.053,0.072,0.031,0.473,0.034,0.887
0.031,0.843,0.037,0.183,0.054,0.075,0.032,0.481,0.035,0.889
0.032,0.845,0.038,0.188,0.059,0.077,0.033,0.485,0.036,0.896
0.034,0.846,0.039,0.196,0.061,0.08,0.034,0.502,0.038,0.899
0.035,0.848,0.041,0.203,0.063,0.087,0.037,0.507,0.039,0.908
0.036,0.853,0.044,0.205,0.065,0.09,0.038,0.52,0.04,0.91
0.038,0.855,0.045,0.215,0.07,0.092,0.04,0.526,0.041,0.913
0.039,0.865,0.046,0.217,0.071,0.096,0.041,0.527,0.043,0.915
0.044,0.87,0.047,0.218,0.072,0.097,0.043,0.536,0.044,0.916
0.045,0.872,0.048,0.224,0.075,0.099,0.044,0.543,0.045,0.918
0.048,0.874,0.05,0.229,0.076,0.104,0.045,0.546,0.049,0.92
0.049,0.875,0.051,0.23,0.081,0.106,0.046,0.548,0.05,0.922
0.05,0.882,0.056,0.235,0.084,0.108,0.048,0.551,0.051,0.923
0.051,0.892,0.058,0.239,0.085,0.109,0.05,0.556,0.053,0.925
0.052,0.896,0.059,0.247,0.086,0.111,0.053,0.558,0.057,0.928
0.053,0.898,0.06,0.253,0.091,0.114,0.055,0.561,0.06,0.93
0.055,0.901,0.062,0.256,0.092,0.116,0.056,0.568,0.061,0.932
0.056,0.903,0.065,0.261,0.093,0.119,0.057,0.57,0.066,0.935
0.058,0.904,0.066,0.263,0.099,0.121,0.059,0.572,0.067,0.937
0.059,0.908,0.067,0.27,0.102,0.126,0.06,0.573,0.069,0.939
0.06,0.913,0.069,0.271,0.103,0.13,0.064,0.575,0.07,0.944
0.061,0.915,0.07,0.275,0.105,0.131,0.066,0.584,0.071,0.945
0.065,0.918,0.071,0.276,0.107,0.137,0.067,0.585,0.074,0.947
0.066,0.92,0.074,0.278,0.109,0.138,0.068,0.59,0.084,0.949
0.067,0.925,0.076,0.28,0.113,0.14,0.069,0.597,0.086,0.951
0.07,0.927,0.077,0.283,0.114,0.143,0.07,0.599,0.087,0.954
0.072,0.928,0.079,0.287,0.115,0.145,0.072,0.602,0.092,0.956
0.075,0.93,0.08,0.292,0.124,0.147,0.073,0.611,0.093,0.959
0.079,0.933,0.081,0.294,0.126,0.15,0.076,0.613,0.097,0.961
0.08,0.937,0.082,0.295,0.128,0.152,0.077,0.614,0.098,0.962
0.082,0.939,0.085,0.299,0.13,0.154,0.079,0.616,0.1,0.964
0.086,0.94,0.087,0.3,0.134,0.155,0.081,0.619,0.101,0.966
0.09,0.942,0.088,0.304,0.135,0.157,0.082,0.623,0.105,0.968
0.092,0.944,0.089,0.305,0.136,0.16,0.084,0.625,0.107,0.969
0.094,0.945,0.09,0.309,0.137,0.162,0.085,0.63,0.128,0.971
0.096,0.947,0.092,0.314,0.139,0.164,0.086,0.633,0.143,0.974
0.098,0.951,0.093,0.316,0.14,0.166,0.092,0.64,0.157,0.978
0.102,0.952,0.095,0.317,0.142,0.167,0.093,0.643,0.16,0.98
0.108,0.954,0.096,0.319,0.143,0.169,0.099,0.645,0.163,0.981
0.113,0.956,0.097,0.326,0.145,0.174,0.102,0.647,0.178,0.983
0.114,0.957,0.098,0.328,0.148,0.176,0.103,0.648,0.205,0.985
0.127,0.959,0.099,0.331,0.149,0.177,0.104,0.652,0.305,0.986
0.137,0.961,0.1,0.333,0.152,0.179,0.105,0.654,0.403,0.988
0.142,0.964,0.102,0.334,0.153,0.181,0.106,0.655,0.409,0.99
0.144,0.966,0.103,0.338,0.154,0.183,0.107,0.657,0.44,0.991
0.162,0.969,0.11,0.34,0.158,0.184,0.109,0.659,0.645,0.993
0.167,0.971,0.111,0.343,0.159,0.186,0.11,0.66,0.71,0.995
0.184,0.973,0.112,0.346,0.16,0.189,0.111,0.662,0.753,0.997
0.186,0.974,0.113,0.348,0.162,0.193,0.113,0.664,0.861,0.998
0.195,0.976,0.117,0.353,0.164,0.195,0.114,0.667,1.0,1.0
0.252,0.978,0.118,0.355,0.165,0.196,0.115,0.672,,
0.274,0.98,0.119,0.357,0.17,0.2,0.118,0.676,,
0.278,0.981,0.123,0.358,0.173,0.203,0.121,0.683,,
0.3,0.983,0.124,0.365,0.175,0.205,0.123,0.684,,
0.384,0.985,0.125,0.369,0.178,0.208,0.124,0.686,,
0.393,0.986,0.126,0.372,0.179,0.21,0.126,0.688,,
0.412,0.988,0.127,0.375,0.18,0.212,0.127,0.689,,
0.522,0.99,0.128,0.389,0.183,0.213,0.132,0.691,,
0.525,0.991,0.129,0.392,0.185,0.217,0.133,0.693,,
0.589,0.993,0.131,0.394,0.186,0.22,0.134,0.695,,
0.622,0.995,0.132,0.398,0.188,0.224,0.137,0.696,,
0.679,0.997,0.133,0.403,0.191,0.227,0.139,0.7,,
0.756,0.998,0.134,0.404,0.192,0.229,0.14,0.703,,
1.0,1.0,0.136,0.41,0.194,0.23,0.143,0.705,,
,,0.142,0.413,0.195,0.232,0.144,0.706,,
,,0.143,0.42,0.196,0.235,0.148,0.712,,
,,0.145,0.425,0.197,0.241,0.149,0.713,,
,,0.147,0.427,0.198,0.242,0.154,0.715,,
,,0.152,0.428,0.199,0.244,0.155,0.717,,
,,0.154,0.43,0.201,0.246,0.157,0.72,,
,,0.158,0.435,0.202,0.247,0.163,0.722,,
,,0.164,0.437,0.204,0.249,0.168,0.724,,
,,0.165,0.439,0.207,0.251,0.176,0.729,,
,,0.167,0.442,0.209,0.253,0.178,0.73,,
,,0.172,0.444,0.21,0.254,0.18,0.734,,
,,0.176,0.445,0.211,0.259,0.182,0.737,,
,,0.177,0.447,0.214,0.263,0.183,0.739,,
,,0.18,0.449,0.215,0.265,0.184,0.741,,
,,0.182,0.452,0.217,0.266,0.185,0.742,,
,,0.183,0.456,0.218,0.268,0.188,0.747,,
,,0.186,0.457,0.219,0.27,0.189,0.749,,
,,0.189,0.459,0.221,0.276,0.196,0.754,,
,,0.191,0.461,0.222,0.28,0.197,0.756,,
,,0.192,0.462,0.225,0.282,0.207,0.758,,
,,0.196,0.464,0.227,0.283,0.208,0.759,,
,,0.199,0.469,0.228,0.287,0.209,0.761,,
,,0.2,0.471,0.23,0.29,0.21,0.763,,
,,0.201,0.474,0.231,0.292,0.216,0.773,,
,,0.204,0.478,0.236,0.294,0.221,0.778,,
,,0.206,0.481,0.238,0.295,0.222,0.78,,
,,0.212,0.483,0.239,0.299,0.226,0.782,,
,,0.213,0.493,0.24,0.3,0.227,0.783,,
,,0.214,0.495,0.241,0.302,0.228,0.785,,
,,0.216,0.497,0.242,0.304,0.231,0.788,,
,,0.22,0.502,0.243,0.305,0.233,0.79,,
,,0.223,0.503,0.244,0.307,0.234,0.792,,
,,0.224,0.505,0.245,0.311,0.235,0.795,,
,,0.23,0.51,0.247,0.312,0.236,0.799,,
,,0.234,0.512,0.25,0.314,0.239,0.802,,
,,0.235,0.515,0.252,0.316,0.243,0.804,,
,,0.237,0.517,0.253,0.317,0.246,0.805,,
,,0.238,0.519,0.256,0.321,0.25,0.811,,
,,0.239,0.52,0.257,0.326,0.253,0.812,,
,,0.241,0.526,0.259,0.331,0.256,0.814,,
,,0.247,0.527,0.26,0.334,0.263,0.816,,
,,0.248,0.529,0.265,0.341,0.268,0.817,,
,,0.25,0.531,0.267,0.343,0.27,0.819,,
,,0.254,0.532,0.269,0.346,0.273,0.821,,
,,0.263,0.536,0.272,0.348,0.276,0.823,,
,,0.264,0.538,0.273,0.353,0.277,0.826,,
,,0.265,0.539,0.283,0.355,0.283,0.828,,
,,0.27,0.541,0.284,0.358,0.288,0.829,,
,,0.273,0.543,0.287,0.362,0.294,0.831,,
,,0.277,0.544,0.289,0.363,0.295,0.833,,
,,0.282,0.546,0.295,0.365,0.298,0.836,,
,,0.283,0.549,0.296,0.367,0.299,0.838,,
,,0.287,0.551,0.305,0.372,0.3,0.84,,
,,0.289,0.555,0.309,0.375,0.304,0.841,,
,,0.29,0.556,0.31,0.377,0.31,0.843,,
,,0.291,0.558,0.312,0.381,0.312,0.846,,
,,0.294,0.56,0.313,0.384,0.314,0.848,,
,,0.298,0.561,0.315,0.386,0.315,0.85,,
,,0.305,0.568,0.316,0.387,0.321,0.852,,
,,0.31,0.573,0.317,0.389,0.324,0.853,,
,,0.311,0.575,0.319,0.391,0.332,0.858,,
,,0.313,0.58,0.32,0.392,0.341,0.86,,
,,0.316,0.582,0.321,0.394,0.348,0.862,,
,,0.319,0.584,0.324,0.398,0.352,0.863,,
,,0.321,0.587,0.326,0.399,0.354,0.865,,
,,0.323,0.589,0.329,0.401,0.356,0.867,,
,,0.326,0.59,0.33,0.403,0.363,0.87,,
,,0.329,0.592,0.332,0.406,0.364,0.872,,
,,0.33,0.594,0.333,0.408,0.368,0.874,,
,,0.331,0.596,0.334,0.413,0.369,0.875,,
,,0.335,0.599,0.335,0.415,0.372,0.877,,
,,0.336,0.601,0.336,0.416,0.377,0.879,,
,,0.337,0.602,0.339,0.418,0.384,0.881,,
,,0.338,0.606,0.341,0.422,0.393,0.882,,
,,0.346,0.608,0.343,0.425,0.395,0.884,,
,,0.348,0.609,0.347,0.428,0.396,0.886,,
,,0.35,0.614,0.351,0.432,0.399,0.887,,
,,0.352,0.616,0.353,0.433,0.4,0.889,,
,,0.356,0.619,0.355,0.435,0.402,0.891,,
,,0.36,0.621,0.358,0.439,0.408,0.892,,
,,0.363,0.625,0.36,0.44,0.412,0.894,,
,,0.366,0.626,0.364,0.444,0.413,0.898,,
,,0.367,0.628,0.365,0.445,0.418,0.899,,
,,0.368,0.631,0.369,0.447,0.422,0.901,,
,,0.371,0.633,0.371,0.449,0.423,0.903,,
,,0.372,0.637,0.373,0.451,0.428,0.904,,
,,0.376,0.642,0.378,0.452,0.438,0.908,,
,,0.377,0.647,0.381,0.456,0.44,0.91,,
,,0.378,0.648,0.383,0.459,0.45,0.911,,
,,0.379,0.652,0.384,0.461,0.451,0.913,,
,,0.382,0.654,0.387,0.462,0.453,0.915,,
,,0.384,0.655,0.388,0.464,0.475,0.916,,
,,0.386,0.66,0.389,0.466,0.479,0.918,,
,,0.388,0.662,0.394,0.468,0.482,0.92,,
,,0.39,0.667,0.395,0.469,0.485,0.923,,
,,0.394,0.669,0.396,0.471,0.49,0.925,,
,,0.395,0.671,0.397,0.473,0.492,0.928,,
,,0.396,0.672,0.4,0.476,0.497,0.93,,
,,0.403,0.676,0.401,0.48,0.506,0.932,,
,,0.406,0.677,0.403,0.481,0.508,0.933,,
,,0.407,0.683,0.405,0.485,0.512,0.939,,
,,0.409,0.684,0.406,0.486,0.514,0.94,,
,,0.41,0.686,0.407,0.488,0.523,0.942,,
,,0.413,0.688,0.408,0.491,0.533,0.945,,
,,0.414,0.689,0.409,0.495,0.548,0.947,,
,,0.416,0.691,0.411,0.497,0.549,0.949,,
,,0.417,0.698,0.413,0.498,0.551,0.951,,
,,0.418,0.701,0.414,0.5,0.554,0.952,,
,,0.42,0.703,0.418,0.502,0.556,0.954,,
,,0.421,0.706,0.42,0.503,0.558,0.956,,
,,0.423,0.71,0.423,0.505,0.568,0.959,,
,,0.425,0.712,0.424,0.507,0.583,0.961,,
,,0.426,0.713,0.426,0.509,0.587,0.962,,
,,0.429,0.715,0.427,0.514,0.596,0.964,,
,,0.43,0.717,0.428,0.515,0.603,0.966,,
,,0.434,0.718,0.43,0.517,0.624,0.968,,
,,0.435,0.722,0.431,0.52,0.628,0.969,,
,,0.436,0.724,0.433,0.522,0.639,0.973,,
,,0.438,0.727,0.434,0.524,0.644,0.974,,
,,0.439,0.729,0.435,0.526,0.664,0.976,,
,,0.44,0.73,0.436,0.529,0.666,0.978,,
,,0.446,0.734,0.438,0.531,0.675,0.981,,
,,0.447,0.739,0.44,0.532,0.69,0.983,,
,,0.448,0.741,0.441,0.534,0.694,0.985,,
,,0.452,0.742,0.446,0.536,0.711,0.986,,
,,0.454,0.744,0.447,0.538,0.719,0.988,,
,,0.46,0.746,0.449,0.541,0.755,0.99,,
,,0.461,0.749,0.45,0.544,0.762,0.991,,
,,0.465,0.751,0.451,0.546,0.796,0.993,,
,,0.467,0.753,0.457,0.548,0.798,0.995,,
,,0.468,0.756,0.46,0.553,0.804,0.997,,
,,0.47,0.759,0.461,0.555,0.829,0.998,,
,,0.471,0.761,0.462,0.556,1.0,1.0,,
,,0.476,0.765,0.465,0.56,,,,
,,0.48,0.768,0.467,0.561,,,,
,,0.481,0.77,0.468,0.563,,,,
,,0.483,0.771,0.47,0.565,,,,
,,0.493,0.775,0.472,0.567,,,,
,,0.497,0.776,0.473,0.568,,,,
,,0.501,0.782,0.476,0.572,,,,
,,0.504,0.783,0.477,0.573,,,,
,,0.507,0.785,0.48,0.575,,,,
,,0.508,0.787,0.481,0.58,,,,
,,0.509,0.79,0.482,0.582,,,,
,,0.51,0.794,0.484,0.584,,,,
,,0.514,0.795,0.485,0.587,,,,
,,0.518,0.797,0.486,0.589,,,,
,,0.528,0.8,0.487,0.592,,,,
,,0.532,0.805,0.49,0.594,,,,
,,0.533,0.807,0.491,0.597,,,,
,,0.539,0.811,0.492,0.599,,,,
,,0.541,0.812,0.493,0.601,,,,
,,0.543,0.814,0.494,0.606,,,,
,,0.545,0.816,0.497,0.609,,,,
,,0.546,0.821,0.499,0.611,,,,
,,0.549,0.823,0.501,0.613,,,,
,,0.551,0.828,0.502,0.614,,,,
,,0.553,0.833,0.503,0.616,,,,
,,0.556,0.838,0.504,0.618,,,,
,,0.558,0.84,0.506,0.621,,,,
,,0.561,0.841,0.508,0.623,,,,
,,0.565,0.843,0.509,0.625,,,,
,,0.566,0.846,0.511,0.626,,,,
,,0.572,0.848,0.512,0.628,,,,
,,0.578,0.85,0.513,0.63,,,,
,,0.581,0.852,0.518,0.631,,,,
,,0.584,0.853,0.521,0.637,,,,
,,0.586,0.855,0.524,0.638,,,,
,,0.587,0.858,0.526,0.642,,,,
,,0.59,0.86,0.528,0.643,,,,
,,0.591,0.862,0.53,0.645,,,,
,,0.596,0.863,0.532,0.647,,,,
,,0.597,0.867,0.536,0.652,,,,
,,0.603,0.869,0.538,0.654,,,,
,,0.604,0.87,0.543,0.655,,,,
,,0.605,0.872,0.549,0.657,,,,
,,0.607,0.874,0.55,0.66,,,,
,,0.612,0.875,0.551,0.666,,,,
,,0.613,0.877,0.552,0.669,,,,
,,0.616,0.879,0.553,0.671,,,,
,,0.617,0.881,0.556,0.672,,,,
,,0.619,0.884,0.561,0.674,,,,
,,0.622,0.886,0.565,0.676,,,,
,,0.626,0.889,0.566,0.679,,,,
,,0.629,0.892,0.569,0.683,,,,
,,0.633,0.896,0.571,0.684,,,,
,,0.638,0.898,0.574,0.686,,,,
,,0.649,0.899,0.575,0.688,,,,
,,0.651,0.901,0.577,0.693,,,,
,,0.652,0.903,0.578,0.695,,,,
,,0.653,0.904,0.579,0.698,,,,
,,0.655,0.906,0.581,0.701,,,,
,,0.657,0.908,0.582,0.703,,,,
,,0.66,0.911,0.583,0.705,,,,
,,0.665,0.913,0.585,0.706,,,,
,,0.671,0.915,0.588,0.71,,,,
,,0.676,0.916,0.594,0.712,,,,
,,0.68,0.92,0.597,0.713,,,,
,,0.683,0.922,0.6,0.717,,,,
,,0.685,0.923,0.601,0.72,,,,
,,0.695,0.925,0.602,0.724,,,,
,,0.697,0.927,0.603,0.725,,,,
,,0.699,0.93,0.606,0.727,,,,
,,0.705,0.933,0.607,0.732,,,,
,,0.721,0.937,0.608,0.734,,,,
,,0.722,0.939,0.61,0.735,,,,
,,0.726,0.94,0.613,0.741,,,,
,,0.731,0.945,0.614,0.746,,,,
,,0.735,0.947,0.619,0.749,,,,
,,0.739,0.949,0.622,0.758,,,,
,,0.74,0.951,0.624,0.765,,,,
,,0.745,0.952,0.626,0.766,,,,
,,0.751,0.954,0.627,0.768,,,,
,,0.756,0.957,0.634,0.771,,,,
,,0.757,0.959,0.636,0.773,,,,
,,0.765,0.961,0.637,0.775,,,,
,,0.766,0.964,0.638,0.776,,,,
,,0.767,0.966,0.642,0.778,,,,
,,0.777,0.969,0.643,0.78,,,,
,,0.784,0.971,0.645,0.782,,,,
,,0.789,0.973,0.647,0.785,,,,
,,0.79,0.974,0.649,0.787,,,,
,,0.791,0.976,0.655,0.792,,,,
,,0.792,0.98,0.656,0.794,,,,
,,0.795,0.981,0.657,0.795,,,,
,,0.796,0.983,0.665,0.797,,,,
,,0.804,0.985,0.666,0.799,,,,
,,0.81,0.988,0.668,0.8,,,,
,,0.816,0.99,0.669,0.802,,,,
,,0.818,0.991,0.67,0.804,,,,
,,0.822,0.993,0.671,0.805,,,,
,,0.825,0.997,0.676,0.809,,,,
,,0.827,0.998,0.677,0.811,,,,
,,1.0,1.0,0.678,0.812,,,,
,,,,0.68,0.814,,,,
,,,,0.682,0.816,,,,
,,,,0.684,0.817,,,,
,,,,0.686,0.819,,,,
,,,,0.688,0.821,,,,
,,,,0.689,0.823,,,,
,,,,0.69,0.824,,,,
,,,,0.691,0.826,,,,
,,,,0.694,0.833,,,,
,,,,0.695,0.836,,,,
,,,,0.696,0.838,,,,
,,,,0.698,0.84,,,,
,,,,0.699,0.841,,,,
,,,,0.7,0.845,,,,
,,,,0.701,0.85,,,,
,,,,0.703,0.853,,,,
,,,,0.704,0.855,,,,
,,,,0.706,0.857,,,,
,,,,0.707,0.858,,,,
,,,,0.708,0.86,,,,
,,,,0.711,0.863,,,,
,,,,0.712,0.867,,,,
,,,,0.716,0.869,,,,
,,,,0.718,0.87,,,,
,,,,0.719,0.872,,,,
,,,,0.724,0.874,,,,
,,,,0.725,0.877,,,,
,,,,0.726,0.881,,,,
,,,,0.727,0.882,,,,
,,,,0.728,0.884,,,,
,,,,0.729,0.886,,,,
,,,,0.732,0.887,,,,
,,,,0.735,0.889,,,,
,,,,0.736,0.894,,,,
,,,,0.738,0.896,,,,
,,,,0.744,0.898,,,,
,,,,0.746,0.899,,,,
,,,,0.749,0.901,,,,
,,,,0.753,0.904,,,,
,,,,0.754,0.913,,,,
,,,,0.757,0.915,,,,
,,,,0.763,0.918,,,,
,,,,0.766,0.92,,,,
,,,,0.767,0.923,,,,
,,,,0.769,0.927,,,,
,,,,0.77,0.93,,,,
,,,,0.771,0.933,,,,
,,,,0.772,0.935,,,,
,,,,0.774,0.94,,,,
,,,,0.78,0.942,,,,
,,,,0.781,0.944,,,,
,,,,0.782,0.945,,,,
,,,,0.783,0.947,,,,
,,,,0.786,0.949,,,,
,,,,0.788,0.951,,,,
,,,,0.789,0.957,,,,
,,,,0.79,0.959,,,,
,,,,0.798,0.961,,,,
,,,,0.803,0.962,,,,
,,,,0.804,0.966,,,,
,,,,0.805,0.968,,,,
,,,,0.806,0.969,,,,
,,,,0.81,0.971,,,,
,,,,0.811,0.974,,,,
,,,,0.816,0.976,,,,
,,,,0.817,0.98,,,,
,,,,0.823,0.981,,,,
,,,,0.827,0.983,,,,
,,,,0.831,0.985,,,,
,,,,0.832,0.986,,,,
,,,,0.834,0.99,,,,
,,,,0.84,0.991,,,,
,,,,0.846,0.993,,,,
,,,,0.857,0.995,,,,
,,,,0.898,0.997,,,,
,,,,0.912,0.998,,,,
,,,,1.0,1.0,,,,


==> csv/NSL_KDD_2409_ExperimentConfigdata_set=NSL_KDD,train_normal=normal,train_anomaly=DoS,Probe,test_anomaly=DoS,Probe,R2L,U2R.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.9,0.001,0.791,0.001,0.809,0.001,0.643,0.001,0.833,0.001,0.283,0.001,0.02,0.001,0.776
0.003,0.924,0.002,0.863,0.002,0.851,0.002,0.778,0.002,0.87,0.002,0.745,0.002,0.471,0.002,0.784
0.004,0.925,0.003,0.875,0.003,0.868,0.003,0.799,0.003,0.884,0.003,0.769,0.003,0.58,0.003,0.837
0.005,0.926,0.004,0.884,0.004,0.871,0.004,0.808,0.004,0.903,0.004,0.797,0.004,0.666,0.004,0.895
0.006,0.927,0.005,0.9,0.005,0.873,0.005,0.828,0.005,0.94,0.005,0.801,0.005,0.677,0.005,0.917
0.007,0.929,0.006,0.902,0.006,0.874,0.006,0.835,0.006,0.943,0.006,0.805,0.006,0.684,0.006,0.919
0.008,0.931,0.007,0.904,0.007,0.879,0.007,0.838,0.007,0.944,0.007,0.807,0.007,0.737,0.007,0.923
0.009,0.933,0.008,0.907,0.008,0.884,0.008,0.838,0.008,0.946,0.008,0.81,0.008,0.74,0.008,0.923
0.01,0.935,0.009,0.908,0.009,0.885,0.009,0.839,0.009,0.947,0.009,0.812,0.009,0.752,0.009,0.926
0.011,0.939,0.01,0.914,0.01,0.887,0.01,0.84,0.01,0.949,0.01,0.815,0.01,0.766,0.01,0.944
0.012,0.942,0.011,0.916,0.011,0.888,0.011,0.84,0.011,0.95,0.011,0.815,0.011,0.768,0.011,0.953
0.015,0.942,0.012,0.922,0.012,0.89,0.012,0.841,0.012,0.951,0.012,0.816,0.012,0.775,0.013,0.957
0.016,0.942,0.013,0.923,0.013,0.891,0.013,0.843,0.014,0.952,0.013,0.816,0.013,0.781,0.014,0.957
0.017,0.943,0.014,0.924,0.014,0.892,0.014,0.844,0.015,0.954,0.014,0.816,0.014,0.783,0.015,0.96
0.018,0.944,0.015,0.927,0.015,0.893,0.015,0.844,0.016,0.955,0.015,0.817,0.015,0.795,0.016,0.96
0.02,0.944,0.016,0.928,0.016,0.894,0.016,0.844,0.017,0.955,0.016,0.817,0.016,0.813,0.024,0.96
0.023,0.945,0.017,0.928,0.017,0.897,0.018,0.845,0.019,0.957,0.017,0.818,0.017,0.818,0.03,0.961
0.024,0.946,0.018,0.93,0.018,0.902,0.021,0.845,0.021,0.957,0.019,0.819,0.018,0.819,0.041,0.961
0.025,0.946,0.019,0.931,0.019,0.903,0.023,0.845,0.022,0.958,0.02,0.819,0.019,0.821,0.043,0.962
0.027,0.947,0.02,0.932,0.02,0.906,0.025,0.846,0.023,0.958,0.021,0.82,0.02,0.827,0.044,0.963
0.028,0.948,0.021,0.933,0.021,0.908,0.026,0.846,0.024,0.959,0.022,0.821,0.021,0.833,0.045,0.964
0.03,0.948,0.022,0.934,0.022,0.913,0.03,0.847,0.026,0.959,0.023,0.821,0.022,0.836,0.047,0.964
0.032,0.948,0.024,0.934,0.023,0.916,0.031,0.848,0.027,0.96,0.024,0.822,0.023,0.838,0.049,0.965
0.033,0.949,0.025,0.935,0.024,0.917,0.032,0.849,0.028,0.96,0.025,0.824,0.024,0.844,0.051,0.966
0.034,0.949,0.026,0.935,0.025,0.919,0.033,0.852,0.029,0.961,0.026,0.826,0.025,0.854,0.053,0.967
0.035,0.95,0.027,0.936,0.026,0.92,0.034,0.852,0.03,0.961,0.027,0.828,0.026,0.858,0.054,0.967
0.036,0.95,0.029,0.937,0.027,0.921,0.035,0.855,0.031,0.962,0.028,0.835,0.027,0.86,0.056,0.968
0.037,0.951,0.03,0.938,0.028,0.922,0.036,0.856,0.036,0.962,0.029,0.836,0.028,0.863,0.059,0.968
0.039,0.951,0.032,0.939,0.029,0.926,0.037,0.857,0.038,0.962,0.03,0.838,0.029,0.867,0.062,0.969
0.04,0.951,0.034,0.939,0.03,0.928,0.038,0.858,0.04,0.963,0.031,0.845,0.03,0.87,0.065,0.969
0.041,0.952,0.037,0.94,0.031,0.929,0.039,0.859,0.042,0.963,0.032,0.856,0.031,0.874,0.069,0.969
0.042,0.953,0.039,0.94,0.032,0.93,0.04,0.862,0.045,0.964,0.033,0.862,0.032,0.876,0.072,0.97
0.043,0.953,0.04,0.942,0.034,0.931,0.041,0.863,0.046,0.964,0.034,0.871,0.033,0.889,0.079,0.97
0.048,0.953,0.041,0.942,0.035,0.934,0.042,0.864,0.048,0.964,0.035,0.875,0.034,0.9,0.081,0.97
0.05,0.954,0.042,0.943,0.036,0.935,0.043,0.864,0.05,0.965,0.037,0.878,0.035,0.92,0.082,0.971
0.051,0.954,0.043,0.944,0.037,0.938,0.045,0.866,0.052,0.966,0.038,0.884,0.036,0.926,0.085,0.971
0.052,0.954,0.044,0.944,0.038,0.941,0.046,0.868,0.055,0.966,0.039,0.885,0.037,0.937,0.087,0.972
0.053,0.955,0.045,0.945,0.039,0.942,0.047,0.869,0.057,0.968,0.041,0.886,0.039,0.946,0.088,0.972
0.054,0.955,0.047,0.945,0.04,0.945,0.048,0.87,0.058,0.968,0.042,0.887,0.04,0.95,0.089,0.973
0.055,0.956,0.048,0.946,0.041,0.948,0.049,0.872,0.059,0.968,0.043,0.888,0.041,0.951,0.091,0.973
0.057,0.956,0.05,0.946,0.042,0.949,0.05,0.875,0.06,0.969,0.045,0.888,0.042,0.955,0.093,0.974
0.062,0.957,0.052,0.946,0.044,0.951,0.051,0.877,0.062,0.97,0.048,0.89,0.043,0.958,0.094,0.974
0.064,0.958,0.054,0.947,0.046,0.951,0.052,0.877,0.063,0.97,0.049,0.891,0.044,0.96,0.097,0.975
0.065,0.958,0.055,0.948,0.047,0.954,0.053,0.879,0.066,0.971,0.05,0.892,0.045,0.961,0.1,0.975
0.067,0.959,0.056,0.948,0.048,0.956,0.054,0.881,0.069,0.971,0.051,0.892,0.047,0.963,0.101,0.975
0.069,0.959,0.057,0.949,0.049,0.958,0.055,0.883,0.07,0.972,0.052,0.893,0.048,0.965,0.106,0.976
0.07,0.96,0.064,0.949,0.05,0.958,0.056,0.884,0.071,0.972,0.053,0.895,0.05,0.965,0.109,0.976
0.071,0.96,0.066,0.95,0.051,0.959,0.057,0.884,0.073,0.974,0.054,0.896,0.052,0.965,0.111,0.977
0.072,0.96,0.068,0.95,0.052,0.959,0.058,0.885,0.074,0.974,0.055,0.898,0.054,0.967,0.112,0.977
0.08,0.961,0.069,0.95,0.054,0.96,0.059,0.885,0.078,0.974,0.056,0.901,0.057,0.967,0.113,0.978
0.083,0.961,0.073,0.951,0.055,0.961,0.06,0.885,0.079,0.975,0.057,0.901,0.058,0.967,0.116,0.978
0.085,0.962,0.074,0.951,0.056,0.961,0.061,0.887,0.08,0.976,0.058,0.902,0.068,0.968,0.118,0.979
0.09,0.962,0.075,0.951,0.057,0.962,0.063,0.887,0.081,0.976,0.059,0.906,0.069,0.968,0.123,0.98
0.097,0.962,0.078,0.951,0.058,0.962,0.069,0.888,0.084,0.976,0.06,0.906,0.078,0.968,0.126,0.98
0.1,0.963,0.081,0.952,0.059,0.964,0.07,0.889,0.085,0.977,0.061,0.907,0.093,0.969,0.128,0.981
0.105,0.963,0.083,0.953,0.06,0.964,0.072,0.889,0.09,0.977,0.063,0.908,0.098,0.969,0.136,0.981
0.106,0.964,0.084,0.953,0.061,0.964,0.073,0.889,0.092,0.977,0.064,0.908,0.099,0.97,0.143,0.981
0.114,0.964,0.086,0.954,0.062,0.965,0.074,0.889,0.099,0.978,0.065,0.911,0.105,0.97,0.144,0.982
0.124,0.964,0.087,0.954,0.063,0.965,0.076,0.891,0.102,0.978,0.066,0.912,0.106,0.971,0.147,0.982
0.131,0.965,0.088,0.954,0.067,0.965,0.078,0.891,0.103,0.979,0.067,0.913,0.109,0.971,0.149,0.982
0.133,0.965,0.096,0.954,0.07,0.966,0.079,0.891,0.106,0.979,0.068,0.921,0.116,0.971,0.15,0.982
0.142,0.965,0.097,0.955,0.072,0.966,0.08,0.892,0.112,0.979,0.07,0.922,0.117,0.972,0.151,0.982
0.143,0.966,0.098,0.956,0.075,0.967,0.081,0.894,0.12,0.98,0.071,0.924,0.118,0.973,0.152,0.983
0.145,0.966,0.102,0.956,0.078,0.967,0.082,0.894,0.122,0.98,0.072,0.927,0.119,0.973,0.155,0.983
0.156,0.966,0.104,0.957,0.08,0.967,0.083,0.894,0.123,0.981,0.073,0.927,0.134,0.974,0.165,0.983
0.157,0.967,0.105,0.957,0.096,0.968,0.084,0.895,0.129,0.981,0.074,0.931,0.136,0.975,0.169,0.983
0.16,0.967,0.11,0.957,0.112,0.968,0.087,0.895,0.133,0.981,0.075,0.931,0.144,0.975,0.171,0.984
0.163,0.967,0.111,0.958,0.125,0.968,0.088,0.895,0.136,0.982,0.076,0.931,0.152,0.975,0.172,0.984
0.165,0.968,0.114,0.958,0.126,0.969,0.09,0.896,0.138,0.982,0.077,0.932,0.186,0.976,0.174,0.985
0.166,0.968,0.116,0.958,0.13,0.969,0.091,0.896,0.141,0.982,0.078,0.932,0.214,0.976,0.175,0.985
0.168,0.969,0.118,0.959,0.136,0.969,0.092,0.897,0.144,0.983,0.079,0.932,0.215,0.976,0.177,0.985
0.169,0.969,0.119,0.959,0.141,0.97,0.093,0.897,0.147,0.983,0.081,0.934,0.22,0.977,0.179,0.986
0.17,0.97,0.123,0.96,0.142,0.97,0.094,0.898,0.15,0.983,0.082,0.935,0.222,0.977,0.18,0.986
0.174,0.971,0.125,0.96,0.145,0.97,0.095,0.898,0.151,0.984,0.083,0.936,0.223,0.977,0.183,0.987
0.176,0.971,0.126,0.961,0.146,0.971,0.096,0.899,0.152,0.984,0.084,0.937,0.225,0.978,0.184,0.987
0.177,0.971,0.129,0.961,0.147,0.971,0.097,0.899,0.154,0.985,0.085,0.937,0.233,0.978,0.186,0.988
0.179,0.972,0.133,0.961,0.154,0.972,0.098,0.9,0.155,0.985,0.086,0.938,0.238,0.979,0.187,0.988
0.18,0.972,0.134,0.962,0.155,0.972,0.099,0.9,0.161,0.986,0.087,0.939,0.239,0.979,0.188,0.989
0.181,0.972,0.147,0.962,0.159,0.973,0.104,0.901,0.163,0.986,0.088,0.939,0.24,0.98,0.189,0.99
0.189,0.973,0.148,0.962,0.163,0.974,0.106,0.902,0.169,0.986,0.089,0.939,0.241,0.98,0.192,0.99
0.193,0.973,0.15,0.963,0.164,0.974,0.107,0.902,0.177,0.987,0.09,0.94,0.243,0.98,0.193,0.991
0.195,0.974,0.151,0.963,0.169,0.974,0.108,0.902,0.178,0.987,0.091,0.941,0.245,0.981,0.194,0.992
0.199,0.974,0.157,0.964,0.171,0.975,0.109,0.902,0.181,0.988,0.092,0.943,0.246,0.982,0.195,0.992
0.201,0.975,0.159,0.964,0.172,0.975,0.11,0.903,0.182,0.988,0.093,0.945,0.247,0.982,0.201,0.992
0.202,0.975,0.162,0.965,0.174,0.975,0.111,0.904,0.184,0.988,0.094,0.946,0.248,0.983,0.202,0.993
0.204,0.975,0.165,0.965,0.179,0.976,0.117,0.904,0.186,0.989,0.095,0.946,0.25,0.983,0.206,0.993
0.21,0.976,0.167,0.965,0.182,0.976,0.118,0.905,0.188,0.989,0.096,0.946,0.251,0.984,0.214,0.993
0.213,0.976,0.168,0.965,0.196,0.976,0.121,0.905,0.189,0.989,0.097,0.947,0.252,0.985,0.215,0.994
0.222,0.976,0.172,0.966,0.203,0.977,0.123,0.905,0.192,0.99,0.099,0.947,0.253,0.986,0.242,0.994
0.224,0.977,0.174,0.966,0.217,0.977,0.124,0.906,0.196,0.991,0.1,0.947,0.255,0.987,0.244,0.994
0.229,0.977,0.175,0.966,0.227,0.977,0.125,0.906,0.199,0.992,0.101,0.95,0.256,0.987,0.248,0.995
0.232,0.978,0.177,0.966,0.23,0.977,0.126,0.907,0.2,0.992,0.102,0.952,0.257,0.988,0.249,0.995
0.233,0.978,0.178,0.966,0.235,0.977,0.13,0.907,0.203,0.992,0.103,0.953,0.259,0.988,0.25,0.995
0.235,0.979,0.179,0.967,0.25,0.978,0.134,0.908,0.204,0.993,0.105,0.953,0.26,0.989,0.251,0.995
0.237,0.979,0.181,0.967,0.254,0.978,0.139,0.908,0.208,0.993,0.106,0.954,0.261,0.99,0.279,0.996
0.238,0.98,0.182,0.967,0.255,0.978,0.141,0.909,0.233,0.993,0.107,0.954,0.262,0.99,0.281,0.996
0.243,0.98,0.183,0.967,0.261,0.978,0.15,0.909,0.237,0.994,0.11,0.955,0.263,0.991,0.286,0.996
0.245,0.981,0.186,0.967,0.262,0.978,0.154,0.91,0.248,0.994,0.111,0.956,0.264,0.993,0.288,0.996
0.246,0.981,0.187,0.967,0.263,0.978,0.157,0.911,0.25,0.995,0.112,0.956,0.267,0.993,0.289,0.996
0.251,0.981,0.188,0.967,0.266,0.979,0.158,0.911,0.262,0.996,0.115,0.956,0.268,0.993,0.29,0.996
0.252,0.982,0.189,0.967,0.267,0.979,0.159,0.912,0.263,0.996,0.121,0.957,0.271,0.994,0.292,0.996
0.254,0.982,0.192,0.967,0.268,0.979,0.162,0.912,0.272,0.996,0.123,0.957,0.273,0.994,0.295,0.996
0.258,0.983,0.193,0.967,0.27,0.979,0.163,0.912,0.274,0.997,0.124,0.957,0.276,0.994,0.296,0.996
0.26,0.984,0.194,0.967,0.274,0.979,0.167,0.913,0.32,0.997,0.125,0.958,0.279,0.995,0.298,0.996
0.263,0.984,0.195,0.967,0.276,0.979,0.168,0.913,0.348,0.998,0.126,0.958,0.28,0.996,0.299,0.996
0.264,0.984,0.196,0.967,0.277,0.979,0.169,0.913,0.37,0.998,0.129,0.959,0.281,0.996,0.3,0.996
0.265,0.985,0.198,0.967,0.281,0.98,0.17,0.914,0.398,0.998,0.13,0.959,0.346,0.997,0.301,0.996
0.266,0.985,0.199,0.967,0.289,0.98,0.172,0.914,0.403,0.999,0.131,0.96,0.347,0.997,0.302,0.996
0.276,0.986,0.2,0.967,0.294,0.98,0.174,0.915,0.493,0.999,0.132,0.96,0.391,0.997,0.303,0.996
0.282,0.987,0.201,0.967,0.299,0.98,0.175,0.915,0.498,0.999,0.133,0.961,0.412,0.997,0.304,0.996
0.283,0.987,0.202,0.967,0.303,0.981,0.177,0.916,0.58,1.0,0.135,0.962,0.413,0.997,0.305,0.996
0.285,0.987,0.203,0.967,0.304,0.981,0.179,0.917,1.0,1.0,0.14,0.964,0.415,0.998,0.306,0.996
0.293,0.988,0.204,0.968,0.305,0.981,0.181,0.917,,,0.141,0.964,0.417,0.998,0.307,0.996
0.295,0.988,0.205,0.968,0.306,0.981,0.188,0.918,,,0.142,0.965,0.425,0.999,0.309,0.996
0.331,0.988,0.206,0.968,0.314,0.981,0.191,0.919,,,0.144,0.965,0.426,0.999,0.313,0.996
0.342,0.989,0.207,0.968,0.32,0.981,0.193,0.919,,,0.146,0.965,0.447,1.0,0.314,0.996
0.344,0.989,0.208,0.968,0.33,0.981,0.194,0.92,,,0.147,0.966,0.698,1.0,0.315,0.996
0.352,0.989,0.209,0.968,0.331,0.981,0.195,0.92,,,0.148,0.967,0.699,1.0,0.316,0.996
0.354,0.989,0.21,0.968,0.332,0.981,0.197,0.921,,,0.151,0.968,0.747,1.0,0.317,0.996
0.358,0.99,0.211,0.968,0.333,0.981,0.198,0.921,,,0.152,0.968,0.769,1.0,0.318,0.996
0.363,0.99,0.212,0.968,0.343,0.981,0.202,0.922,,,0.155,0.968,0.85,1.0,0.319,0.996
0.375,0.99,0.215,0.969,0.345,0.982,0.203,0.922,,,0.156,0.968,0.851,1.0,0.322,0.996
0.379,0.99,0.216,0.969,0.36,0.982,0.204,0.922,,,0.157,0.969,0.917,1.0,0.323,0.996
0.38,0.99,0.217,0.969,0.361,0.982,0.206,0.923,,,0.158,0.969,0.986,1.0,0.326,0.996
0.381,0.99,0.218,0.969,0.362,0.982,0.211,0.923,,,0.16,0.97,1.0,1.0,0.327,0.996
0.382,0.99,0.221,0.969,0.363,0.982,0.214,0.924,,,0.162,0.97,,,0.328,0.996
0.397,0.99,0.222,0.969,0.364,0.982,0.215,0.924,,,0.163,0.971,,,0.329,0.996
0.399,0.99,0.223,0.969,0.365,0.982,0.216,0.925,,,0.165,0.971,,,0.333,0.996
0.4,0.99,0.224,0.969,0.37,0.982,0.217,0.925,,,0.166,0.972,,,0.334,0.996
0.402,0.99,0.225,0.969,0.373,0.983,0.221,0.925,,,0.167,0.972,,,0.336,0.996
0.403,0.99,0.228,0.969,0.378,0.983,0.222,0.926,,,0.169,0.973,,,0.337,0.996
0.405,0.99,0.229,0.969,0.385,0.984,0.223,0.926,,,0.17,0.974,,,0.338,0.996
0.406,0.99,0.23,0.969,0.389,0.984,0.224,0.926,,,0.171,0.974,,,0.339,0.996
0.407,0.99,0.231,0.969,0.393,0.985,0.225,0.926,,,0.176,0.974,,,0.341,0.996
0.409,0.99,0.235,0.97,0.394,0.985,0.226,0.926,,,0.18,0.975,,,0.343,0.996
0.41,0.99,0.236,0.97,0.399,0.985,0.228,0.926,,,0.184,0.975,,,0.344,0.996
0.412,0.99,0.237,0.97,0.402,0.986,0.234,0.927,,,0.188,0.976,,,0.346,0.996
0.419,0.991,0.238,0.97,0.404,0.986,0.238,0.927,,,0.189,0.976,,,0.347,0.996
0.428,0.991,0.242,0.97,0.407,0.986,0.239,0.927,,,0.19,0.976,,,0.352,0.996
0.436,0.991,0.243,0.97,0.408,0.986,0.243,0.928,,,0.191,0.976,,,0.355,0.996
0.469,0.991,0.248,0.97,0.411,0.986,0.244,0.928,,,0.198,0.976,,,0.356,0.996
0.495,0.991,0.25,0.97,0.421,0.986,0.245,0.928,,,0.199,0.976,,,0.357,0.996
0.496,0.992,0.251,0.97,0.431,0.987,0.247,0.929,,,0.204,0.976,,,0.359,0.996
0.504,0.993,0.253,0.97,0.45,0.987,0.248,0.929,,,0.22,0.976,,,0.363,0.996
0.526,0.993,0.255,0.971,0.459,0.987,0.254,0.93,,,0.221,0.976,,,0.364,0.996
0.527,0.993,0.256,0.971,0.46,0.987,0.257,0.93,,,0.222,0.976,,,0.366,0.996
0.53,0.993,0.259,0.971,0.462,0.987,0.261,0.93,,,0.225,0.976,,,0.367,0.996
0.548,0.993,0.26,0.971,0.473,0.987,0.276,0.931,,,0.226,0.977,,,0.368,0.996
0.552,0.994,0.262,0.971,0.477,0.988,0.281,0.932,,,0.228,0.977,,,0.371,0.996
0.553,0.994,0.263,0.971,0.483,0.988,0.282,0.932,,,0.229,0.978,,,0.375,0.996
0.554,0.994,0.264,0.971,0.491,0.988,0.289,0.933,,,0.23,0.978,,,0.376,0.996
0.555,0.994,0.265,0.971,0.492,0.988,0.3,0.933,,,0.231,0.979,,,0.377,0.996
0.558,0.994,0.266,0.971,0.514,0.988,0.307,0.933,,,0.232,0.98,,,0.378,0.996
0.559,0.994,0.27,0.971,0.52,0.988,0.31,0.934,,,0.234,0.981,,,0.38,0.996
0.561,0.994,0.271,0.971,0.521,0.988,0.312,0.934,,,0.235,0.982,,,0.383,0.996
0.562,0.994,0.275,0.971,0.522,0.988,0.323,0.934,,,0.236,0.983,,,0.384,0.996
0.563,0.994,0.276,0.971,0.524,0.988,0.337,0.935,,,0.237,0.983,,,0.386,0.996
0.572,0.994,0.28,0.971,0.549,0.989,0.341,0.935,,,0.238,0.983,,,0.388,0.996
0.573,0.994,0.284,0.972,0.551,0.989,0.343,0.935,,,0.239,0.984,,,0.393,0.996
0.574,0.994,0.287,0.972,0.553,0.989,0.356,0.936,,,0.24,0.984,,,0.396,0.996
0.575,0.994,0.291,0.972,0.554,0.989,0.358,0.936,,,0.244,0.984,,,0.402,0.996
0.576,0.994,0.292,0.972,0.555,0.989,0.373,0.936,,,0.245,0.985,,,0.404,0.996
0.581,0.994,0.293,0.972,0.561,0.989,0.379,0.937,,,0.247,0.985,,,0.408,0.996
0.583,0.994,0.294,0.973,0.569,0.989,0.38,0.937,,,0.248,0.985,,,0.413,0.996
0.584,0.994,0.296,0.973,0.581,0.99,0.382,0.938,,,0.249,0.985,,,0.416,0.996
0.585,0.994,0.297,0.973,0.582,0.99,0.387,0.938,,,0.253,0.985,,,0.419,0.996
0.586,0.994,0.298,0.973,0.583,0.99,0.388,0.939,,,0.257,0.985,,,0.42,0.996
0.587,0.994,0.302,0.974,0.584,0.99,0.389,0.939,,,0.265,0.986,,,0.425,0.996
0.588,0.994,0.303,0.974,0.596,0.99,0.394,0.94,,,0.267,0.986,,,0.43,0.996
0.589,0.994,0.304,0.974,0.606,0.99,0.402,0.94,,,0.268,0.986,,,0.433,0.996
0.591,0.994,0.305,0.974,0.607,0.99,0.403,0.94,,,0.269,0.986,,,0.435,0.996
0.592,0.994,0.311,0.974,0.632,0.99,0.41,0.941,,,0.27,0.986,,,0.436,0.996
0.593,0.994,0.312,0.974,0.674,0.99,0.411,0.941,,,0.271,0.986,,,0.439,0.996
0.594,0.994,0.313,0.974,0.704,0.99,0.412,0.942,,,0.274,0.986,,,0.44,0.996
0.595,0.994,0.317,0.974,0.711,0.991,0.421,0.942,,,0.275,0.986,,,0.442,0.996
0.597,0.994,0.318,0.975,0.714,0.991,0.423,0.942,,,0.276,0.986,,,0.443,0.996
0.598,0.994,0.321,0.975,0.79,0.991,0.425,0.943,,,0.279,0.987,,,0.447,0.996
0.602,0.994,0.33,0.975,0.878,0.992,0.431,0.943,,,0.28,0.987,,,0.448,0.996
0.603,0.994,0.335,0.975,0.886,0.992,0.432,0.944,,,0.286,0.987,,,0.451,0.996
0.604,0.994,0.337,0.976,0.887,0.993,0.434,0.944,,,0.29,0.987,,,0.453,0.996
0.605,0.994,0.338,0.976,0.899,0.993,0.436,0.944,,,0.291,0.987,,,0.454,0.996
0.608,0.994,0.343,0.976,0.9,0.994,0.442,0.945,,,0.294,0.987,,,0.455,0.996
0.609,0.994,0.348,0.977,0.905,0.994,0.444,0.945,,,0.295,0.987,,,0.458,0.996
0.61,0.994,0.35,0.977,0.91,0.994,0.452,0.945,,,0.301,0.988,,,0.461,0.996
0.613,0.994,0.351,0.977,0.917,0.994,0.453,0.946,,,0.304,0.989,,,0.462,0.996
0.615,0.994,0.356,0.978,0.919,0.994,0.456,0.946,,,0.305,0.989,,,0.466,0.996
0.617,0.994,0.357,0.978,0.923,0.995,0.458,0.946,,,0.307,0.989,,,0.469,0.996
0.62,0.994,0.36,0.978,0.932,0.995,1.0,1.0,,,0.312,0.989,,,0.471,0.996
0.622,0.994,0.365,0.979,0.933,0.996,,,,,0.322,0.99,,,0.473,0.996
0.623,0.994,0.37,0.979,0.935,0.997,,,,,0.327,0.99,,,0.478,0.996
0.63,0.994,0.371,0.98,0.936,0.998,,,,,0.329,0.99,,,0.483,0.996
0.632,0.994,0.373,0.98,0.937,0.998,,,,,0.333,0.991,,,0.485,0.996
0.634,0.994,0.377,0.981,0.938,0.998,,,,,0.334,0.991,,,0.487,0.996
0.635,0.994,0.379,0.981,0.94,0.999,,,,,0.341,0.991,,,0.492,0.996
0.636,0.994,0.38,0.981,0.942,0.999,,,,,0.342,0.991,,,0.496,0.996
0.638,0.994,0.382,0.982,0.943,0.999,,,,,0.343,0.991,,,0.497,0.996
0.639,0.994,0.383,0.982,0.986,1.0,,,,,0.344,0.992,,,0.498,0.996
0.64,0.994,0.391,0.982,1.0,1.0,,,,,0.346,0.992,,,0.502,0.996
0.642,0.994,0.397,0.983,,,,,,,0.347,0.992,,,0.506,0.996
0.644,0.995,0.398,0.983,,,,,,,0.35,0.992,,,0.509,0.996
0.646,0.995,0.399,0.983,,,,,,,0.351,0.992,,,0.51,0.996
0.647,0.995,0.401,0.985,,,,,,,0.353,0.993,,,0.512,0.996
0.652,0.995,0.403,0.985,,,,,,,0.354,0.993,,,0.516,0.996
0.653,0.995,0.408,0.986,,,,,,,0.355,0.993,,,0.52,0.996
0.654,0.995,0.409,0.986,,,,,,,0.362,0.993,,,0.523,0.996
0.657,0.995,0.412,0.987,,,,,,,0.363,0.993,,,0.528,0.996
0.658,0.995,0.413,0.988,,,,,,,0.364,0.993,,,0.529,0.996
0.659,0.995,0.416,0.988,,,,,,,0.37,0.993,,,0.535,0.996
0.66,0.995,0.417,0.988,,,,,,,0.371,0.994,,,0.538,0.996
0.663,0.995,0.418,0.989,,,,,,,0.376,0.994,,,0.539,0.996
0.664,0.996,0.421,0.989,,,,,,,0.382,0.994,,,0.54,0.996
0.666,0.996,0.422,0.99,,,,,,,0.383,0.994,,,0.541,0.996
0.669,0.996,0.423,0.99,,,,,,,0.384,0.995,,,0.542,0.996
0.672,0.996,0.433,0.99,,,,,,,0.385,0.995,,,0.546,0.996
0.673,0.996,0.437,0.991,,,,,,,0.386,0.995,,,0.551,0.996
0.676,0.996,0.438,0.991,,,,,,,0.388,0.995,,,0.553,0.996
0.678,0.996,0.445,0.991,,,,,,,0.389,0.995,,,0.558,0.996
0.679,0.996,0.45,0.991,,,,,,,0.39,0.995,,,0.561,0.996
0.681,0.996,0.468,0.991,,,,,,,0.391,0.995,,,0.612,0.996
0.683,0.996,0.471,0.992,,,,,,,0.392,0.995,,,0.672,0.996
0.684,0.996,0.472,0.992,,,,,,,0.393,0.995,,,0.673,0.996
0.686,0.996,0.489,0.992,,,,,,,0.394,0.995,,,0.689,0.996
0.687,0.996,0.49,0.992,,,,,,,0.395,0.995,,,0.69,0.996
0.688,0.996,0.507,0.992,,,,,,,0.398,0.995,,,0.724,0.996
0.69,0.996,0.511,0.992,,,,,,,0.399,0.995,,,0.725,0.996
0.692,0.996,0.512,0.992,,,,,,,0.401,0.995,,,0.731,0.996
0.693,0.996,0.539,0.992,,,,,,,0.402,0.995,,,0.732,0.996
0.694,0.996,0.57,0.992,,,,,,,0.408,0.995,,,0.763,0.996
0.695,0.996,0.571,0.992,,,,,,,0.417,0.996,,,0.764,0.996
0.709,0.996,0.576,0.992,,,,,,,0.418,0.996,,,0.765,0.996
0.724,0.997,0.579,0.992,,,,,,,0.419,0.996,,,0.767,0.996
0.726,0.997,0.584,0.992,,,,,,,0.432,0.996,,,0.768,0.996
0.737,0.997,0.601,0.993,,,,,,,0.433,0.996,,,0.769,0.996
0.749,0.998,0.602,0.993,,,,,,,0.434,0.996,,,0.77,0.996
0.758,0.998,0.616,0.993,,,,,,,0.435,0.996,,,0.771,0.996
0.771,0.998,0.617,0.993,,,,,,,0.437,0.996,,,0.779,0.996
0.788,0.999,0.619,0.993,,,,,,,0.438,0.996,,,0.811,0.996
0.814,0.999,0.624,0.993,,,,,,,0.439,0.997,,,0.812,0.996
0.823,0.999,0.628,0.993,,,,,,,0.441,0.997,,,0.816,0.996
0.831,0.999,0.647,0.993,,,,,,,0.446,0.997,,,0.817,0.996
0.832,0.999,0.676,0.994,,,,,,,0.449,0.997,,,0.82,0.996
0.844,0.999,0.682,0.994,,,,,,,0.457,0.997,,,0.821,0.996
0.864,1.0,0.683,0.994,,,,,,,0.464,0.998,,,0.822,0.996
0.899,1.0,0.687,0.994,,,,,,,0.467,0.999,,,0.823,0.996
0.906,1.0,0.718,0.994,,,,,,,0.473,1.0,,,0.826,0.996
0.907,1.0,0.719,0.994,,,,,,,0.481,1.0,,,0.843,0.996
0.951,1.0,0.72,0.994,,,,,,,0.491,1.0,,,0.844,0.996
0.953,1.0,0.721,0.994,,,,,,,0.492,1.0,,,0.858,0.996
0.964,1.0,0.728,0.994,,,,,,,0.493,1.0,,,0.859,0.996
0.965,1.0,0.729,0.994,,,,,,,0.509,1.0,,,0.86,0.996
0.988,1.0,0.744,0.994,,,,,,,0.51,1.0,,,0.862,0.997
0.989,1.0,0.748,0.994,,,,,,,0.524,1.0,,,0.864,0.997
0.991,1.0,0.75,0.995,,,,,,,0.525,1.0,,,0.865,0.997
0.992,1.0,0.751,0.995,,,,,,,0.531,1.0,,,0.866,0.997
0.996,1.0,0.752,0.995,,,,,,,0.541,1.0,,,0.869,0.997
0.997,1.0,0.779,0.995,,,,,,,0.542,1.0,,,0.87,0.997
1.0,1.0,0.785,0.995,,,,,,,0.578,1.0,,,0.872,0.997
,,0.793,0.996,,,,,,,0.579,1.0,,,0.873,0.997
,,0.794,0.996,,,,,,,0.582,1.0,,,0.903,0.997
,,0.795,0.996,,,,,,,0.594,1.0,,,0.904,0.997
,,0.805,0.996,,,,,,,0.595,1.0,,,0.906,0.997
,,0.807,0.996,,,,,,,0.601,1.0,,,0.907,0.997
,,0.812,0.996,,,,,,,0.602,1.0,,,0.909,0.997
,,0.813,0.996,,,,,,,0.605,1.0,,,0.91,0.997
,,0.816,0.996,,,,,,,0.606,1.0,,,0.914,0.997
,,0.818,0.996,,,,,,,0.611,1.0,,,0.915,0.997
,,0.824,0.996,,,,,,,0.612,1.0,,,0.918,0.997
,,0.826,0.997,,,,,,,0.613,1.0,,,0.927,0.997
,,0.83,0.997,,,,,,,0.614,1.0,,,0.929,0.997
,,0.834,0.997,,,,,,,0.616,1.0,,,0.93,0.997
,,0.835,0.997,,,,,,,0.617,1.0,,,0.931,0.997
,,0.836,0.997,,,,,,,0.623,1.0,,,0.933,0.997
,,0.841,0.998,,,,,,,0.625,1.0,,,0.94,0.997
,,0.858,0.998,,,,,,,0.626,1.0,,,0.942,0.998
,,0.859,0.998,,,,,,,0.642,1.0,,,0.949,0.999
,,0.872,0.998,,,,,,,0.643,1.0,,,0.958,0.999
,,0.884,0.998,,,,,,,0.644,1.0,,,0.96,0.999
,,0.891,0.999,,,,,,,0.654,1.0,,,1.0,1.0
,,0.893,0.999,,,,,,,0.655,1.0,,,,
,,0.9,0.999,,,,,,,0.66,1.0,,,,
,,0.903,1.0,,,,,,,0.661,1.0,,,,
,,0.979,1.0,,,,,,,0.664,1.0,,,,
,,0.998,1.0,,,,,,,0.665,1.0,,,,
,,1.0,1.0,,,,,,,0.675,1.0,,,,
,,,,,,,,,,0.676,1.0,,,,
,,,,,,,,,,0.681,1.0,,,,
,,,,,,,,,,0.684,1.0,,,,
,,,,,,,,,,0.685,1.0,,,,
,,,,,,,,,,0.688,1.0,,,,
,,,,,,,,,,0.689,1.0,,,,
,,,,,,,,,,0.696,1.0,,,,
,,,,,,,,,,0.701,1.0,,,,
,,,,,,,,,,0.702,1.0,,,,
,,,,,,,,,,0.703,1.0,,,,
,,,,,,,,,,0.704,1.0,,,,
,,,,,,,,,,0.712,1.0,,,,
,,,,,,,,,,0.713,1.0,,,,
,,,,,,,,,,0.72,1.0,,,,
,,,,,,,,,,0.721,1.0,,,,
,,,,,,,,,,0.723,1.0,,,,
,,,,,,,,,,0.724,1.0,,,,
,,,,,,,,,,0.725,1.0,,,,
,,,,,,,,,,0.726,1.0,,,,
,,,,,,,,,,0.729,1.0,,,,
,,,,,,,,,,0.73,1.0,,,,
,,,,,,,,,,0.734,1.0,,,,
,,,,,,,,,,0.735,1.0,,,,
,,,,,,,,,,0.736,1.0,,,,
,,,,,,,,,,0.742,1.0,,,,
,,,,,,,,,,0.744,1.0,,,,
,,,,,,,,,,0.745,1.0,,,,
,,,,,,,,,,0.747,1.0,,,,
,,,,,,,,,,0.748,1.0,,,,
,,,,,,,,,,0.749,1.0,,,,
,,,,,,,,,,0.75,1.0,,,,
,,,,,,,,,,0.751,1.0,,,,
,,,,,,,,,,0.752,1.0,,,,
,,,,,,,,,,0.755,1.0,,,,
,,,,,,,,,,0.756,1.0,,,,
,,,,,,,,,,0.757,1.0,,,,
,,,,,,,,,,0.765,1.0,,,,
,,,,,,,,,,0.774,1.0,,,,
,,,,,,,,,,0.775,1.0,,,,
,,,,,,,,,,0.777,1.0,,,,
,,,,,,,,,,0.778,1.0,,,,
,,,,,,,,,,0.78,1.0,,,,
,,,,,,,,,,0.781,1.0,,,,
,,,,,,,,,,0.782,1.0,,,,
,,,,,,,,,,0.792,1.0,,,,
,,,,,,,,,,0.793,1.0,,,,
,,,,,,,,,,0.797,1.0,,,,
,,,,,,,,,,0.798,1.0,,,,
,,,,,,,,,,0.799,1.0,,,,
,,,,,,,,,,0.8,1.0,,,,
,,,,,,,,,,0.801,1.0,,,,
,,,,,,,,,,0.802,1.0,,,,
,,,,,,,,,,0.803,1.0,,,,
,,,,,,,,,,0.805,1.0,,,,
,,,,,,,,,,0.806,1.0,,,,
,,,,,,,,,,0.807,1.0,,,,
,,,,,,,,,,0.811,1.0,,,,
,,,,,,,,,,0.812,1.0,,,,
,,,,,,,,,,0.813,1.0,,,,
,,,,,,,,,,0.814,1.0,,,,
,,,,,,,,,,0.816,1.0,,,,
,,,,,,,,,,0.817,1.0,,,,
,,,,,,,,,,0.819,1.0,,,,
,,,,,,,,,,0.82,1.0,,,,
,,,,,,,,,,0.821,1.0,,,,
,,,,,,,,,,0.822,1.0,,,,
,,,,,,,,,,0.823,1.0,,,,
,,,,,,,,,,0.825,1.0,,,,
,,,,,,,,,,0.827,1.0,,,,
,,,,,,,,,,0.829,1.0,,,,
,,,,,,,,,,0.83,1.0,,,,
,,,,,,,,,,0.831,1.0,,,,
,,,,,,,,,,0.832,1.0,,,,
,,,,,,,,,,0.833,1.0,,,,
,,,,,,,,,,0.834,1.0,,,,
,,,,,,,,,,0.835,1.0,,,,
,,,,,,,,,,0.836,1.0,,,,
,,,,,,,,,,0.837,1.0,,,,
,,,,,,,,,,0.839,1.0,,,,
,,,,,,,,,,0.84,1.0,,,,
,,,,,,,,,,0.841,1.0,,,,
,,,,,,,,,,0.843,1.0,,,,
,,,,,,,,,,0.844,1.0,,,,
,,,,,,,,,,0.845,1.0,,,,
,,,,,,,,,,0.846,1.0,,,,
,,,,,,,,,,0.847,1.0,,,,
,,,,,,,,,,0.848,1.0,,,,
,,,,,,,,,,0.849,1.0,,,,
,,,,,,,,,,0.851,1.0,,,,
,,,,,,,,,,0.852,1.0,,,,
,,,,,,,,,,0.853,1.0,,,,
,,,,,,,,,,0.854,1.0,,,,
,,,,,,,,,,0.859,1.0,,,,
,,,,,,,,,,0.86,1.0,,,,
,,,,,,,,,,0.861,1.0,,,,
,,,,,,,,,,0.862,1.0,,,,
,,,,,,,,,,0.867,1.0,,,,
,,,,,,,,,,0.871,1.0,,,,
,,,,,,,,,,0.873,1.0,,,,
,,,,,,,,,,0.874,1.0,,,,
,,,,,,,,,,0.875,1.0,,,,
,,,,,,,,,,0.876,1.0,,,,
,,,,,,,,,,0.879,1.0,,,,
,,,,,,,,,,0.88,1.0,,,,
,,,,,,,,,,0.881,1.0,,,,
,,,,,,,,,,0.882,1.0,,,,
,,,,,,,,,,0.884,1.0,,,,
,,,,,,,,,,0.887,1.0,,,,
,,,,,,,,,,0.89,1.0,,,,
,,,,,,,,,,0.892,1.0,,,,
,,,,,,,,,,0.894,1.0,,,,
,,,,,,,,,,0.895,1.0,,,,
,,,,,,,,,,0.897,1.0,,,,
,,,,,,,,,,0.899,1.0,,,,
,,,,,,,,,,0.901,1.0,,,,
,,,,,,,,,,0.903,1.0,,,,
,,,,,,,,,,0.905,1.0,,,,
,,,,,,,,,,0.906,1.0,,,,
,,,,,,,,,,0.907,1.0,,,,
,,,,,,,,,,0.908,1.0,,,,
,,,,,,,,,,0.909,1.0,,,,
,,,,,,,,,,0.911,1.0,,,,
,,,,,,,,,,0.912,1.0,,,,
,,,,,,,,,,0.913,1.0,,,,
,,,,,,,,,,0.915,1.0,,,,
,,,,,,,,,,0.916,1.0,,,,
,,,,,,,,,,0.917,1.0,,,,
,,,,,,,,,,0.918,1.0,,,,
,,,,,,,,,,0.919,1.0,,,,
,,,,,,,,,,0.92,1.0,,,,
,,,,,,,,,,0.921,1.0,,,,
,,,,,,,,,,0.927,1.0,,,,
,,,,,,,,,,0.929,1.0,,,,
,,,,,,,,,,0.93,1.0,,,,
,,,,,,,,,,0.931,1.0,,,,
,,,,,,,,,,0.94,1.0,,,,
,,,,,,,,,,0.942,1.0,,,,
,,,,,,,,,,0.946,1.0,,,,
,,,,,,,,,,0.95,1.0,,,,
,,,,,,,,,,0.951,1.0,,,,
,,,,,,,,,,0.955,1.0,,,,
,,,,,,,,,,0.957,1.0,,,,
,,,,,,,,,,0.959,1.0,,,,
,,,,,,,,,,0.961,1.0,,,,
,,,,,,,,,,0.962,1.0,,,,
,,,,,,,,,,0.963,1.0,,,,
,,,,,,,,,,0.965,1.0,,,,
,,,,,,,,,,0.975,1.0,,,,
,,,,,,,,,,0.978,1.0,,,,
,,,,,,,,,,0.984,1.0,,,,
,,,,,,,,,,0.985,1.0,,,,
,,,,,,,,,,0.994,1.0,,,,
,,,,,,,,,,0.995,1.0,,,,
,,,,,,,,,,0.996,1.0,,,,
,,,,,,,,,,0.997,1.0,,,,
,,,,,,,,,,0.998,1.0,,,,
,,,,,,,,,,0.999,1.0,,,,
,,,,,,,,,,1.0,1.0,,,,


==> csv/NSL_KDD_2409_ExperimentConfigdata_set=NSL_KDD,train_normal=normal,train_anomaly=DoS,Probe,test_anomaly=DoS,Probe.csv <==
fpr_100,tpr_100,fpr_50,tpr_50,fpr_25,tpr_25,fpr_5,tpr_5,fpr_ae,tpr_ae,fpr_if,tpr_if,fpr_dagmm,tpr_dagmm,fpr_devnet,tpr_devnet
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001,0.939,0.001,0.909,0.001,0.889,0.001,0.769,0.001,0.873,0.001,0.287,0.001,0.02,0.001,0.809
0.002,0.948,0.002,0.918,0.002,0.897,0.002,0.869,0.002,0.9,0.002,0.757,0.002,0.482,0.002,0.816
0.003,0.953,0.003,0.92,0.003,0.911,0.003,0.881,0.003,0.911,0.003,0.781,0.003,0.591,0.003,0.83
0.004,0.959,0.004,0.922,0.004,0.92,0.004,0.909,0.004,0.934,0.004,0.809,0.004,0.674,0.004,0.859
0.005,0.962,0.005,0.925,0.005,0.926,0.005,0.914,0.005,0.95,0.005,0.812,0.005,0.686,0.005,0.874
0.006,0.963,0.006,0.926,0.006,0.93,0.006,0.921,0.006,0.952,0.006,0.816,0.006,0.698,0.006,0.887
0.007,0.965,0.007,0.928,0.007,0.934,0.007,0.928,0.008,0.957,0.007,0.818,0.007,0.747,0.007,0.898
0.009,0.966,0.008,0.928,0.008,0.939,0.008,0.935,0.009,0.959,0.008,0.821,0.008,0.755,0.008,0.902
0.01,0.968,0.009,0.93,0.009,0.941,0.009,0.941,0.01,0.961,0.009,0.823,0.009,0.761,0.009,0.932
0.011,0.97,0.01,0.93,0.01,0.942,0.01,0.945,0.011,0.961,0.01,0.826,0.01,0.778,0.01,0.949
0.012,0.971,0.011,0.931,0.011,0.943,0.011,0.946,0.012,0.962,0.011,0.826,0.011,0.78,0.011,0.965
0.013,0.971,0.012,0.932,0.012,0.945,0.012,0.949,0.013,0.963,0.012,0.826,0.012,0.784,0.012,0.967
0.015,0.972,0.015,0.933,0.014,0.947,0.013,0.951,0.014,0.964,0.013,0.826,0.013,0.793,0.014,0.967
0.016,0.973,0.016,0.934,0.015,0.948,0.014,0.952,0.016,0.966,0.014,0.827,0.014,0.793,0.018,0.968
0.017,0.975,0.017,0.936,0.017,0.948,0.015,0.953,0.018,0.967,0.015,0.827,0.015,0.805,0.019,0.969
0.019,0.976,0.019,0.938,0.018,0.949,0.016,0.954,0.019,0.968,0.016,0.828,0.016,0.824,0.02,0.97
0.02,0.977,0.02,0.941,0.021,0.949,0.017,0.956,0.02,0.969,0.017,0.829,0.017,0.829,0.021,0.97
0.021,0.977,0.021,0.942,0.024,0.95,0.018,0.96,0.021,0.969,0.019,0.829,0.018,0.834,0.024,0.971
0.023,0.978,0.022,0.942,0.025,0.951,0.019,0.961,0.023,0.969,0.02,0.83,0.019,0.837,0.025,0.971
0.024,0.978,0.023,0.942,0.027,0.952,0.021,0.962,0.025,0.97,0.021,0.831,0.02,0.841,0.027,0.972
0.027,0.979,0.025,0.943,0.028,0.954,0.023,0.963,0.026,0.97,0.022,0.831,0.021,0.845,0.032,0.972
0.031,0.979,0.026,0.943,0.029,0.954,0.024,0.964,0.028,0.971,0.023,0.831,0.022,0.848,0.033,0.972
0.034,0.98,0.027,0.944,0.033,0.955,0.025,0.965,0.029,0.971,0.024,0.832,0.023,0.851,0.034,0.972
0.035,0.98,0.028,0.944,0.034,0.956,0.026,0.968,0.03,0.972,0.025,0.834,0.024,0.856,0.035,0.973
0.042,0.98,0.029,0.944,0.037,0.956,0.027,0.969,0.031,0.973,0.026,0.836,0.025,0.866,0.036,0.974
0.043,0.981,0.031,0.945,0.039,0.957,0.029,0.97,0.034,0.973,0.027,0.839,0.026,0.868,0.047,0.975
0.044,0.981,0.032,0.946,0.041,0.957,0.03,0.971,0.036,0.974,0.028,0.845,0.027,0.87,0.048,0.975
0.047,0.981,0.034,0.946,0.042,0.958,0.031,0.971,0.04,0.975,0.029,0.847,0.028,0.873,0.049,0.976
0.053,0.982,0.035,0.947,0.043,0.958,0.032,0.972,0.041,0.975,0.03,0.848,0.029,0.877,0.05,0.976
0.057,0.982,0.037,0.948,0.045,0.959,0.035,0.973,0.042,0.975,0.031,0.855,0.03,0.88,0.054,0.978
0.06,0.983,0.038,0.948,0.048,0.96,0.036,0.973,0.043,0.976,0.032,0.867,0.031,0.886,0.055,0.978
0.064,0.983,0.039,0.949,0.05,0.96,0.037,0.974,0.044,0.976,0.033,0.873,0.032,0.887,0.056,0.978
0.065,0.984,0.04,0.949,0.059,0.961,0.038,0.975,0.045,0.976,0.034,0.882,0.033,0.903,0.057,0.979
0.07,0.984,0.041,0.95,0.063,0.962,0.039,0.975,0.051,0.977,0.035,0.886,0.034,0.916,0.058,0.979
0.076,0.984,0.042,0.95,0.064,0.962,0.04,0.977,0.054,0.977,0.037,0.889,0.035,0.932,0.062,0.979
0.077,0.985,0.043,0.951,0.07,0.962,0.041,0.977,0.055,0.977,0.038,0.895,0.036,0.937,0.063,0.98
0.081,0.985,0.045,0.951,0.073,0.963,0.043,0.978,0.057,0.978,0.039,0.896,0.037,0.949,0.068,0.98
0.086,0.985,0.046,0.952,0.08,0.964,0.044,0.979,0.063,0.978,0.041,0.898,0.038,0.958,0.069,0.981
0.094,0.986,0.047,0.953,0.082,0.965,0.045,0.979,0.064,0.978,0.042,0.898,0.039,0.959,0.073,0.981
0.098,0.986,0.05,0.954,0.087,0.965,0.047,0.98,0.067,0.979,0.043,0.899,0.04,0.96,0.121,0.981
0.099,0.987,0.052,0.954,0.088,0.965,0.049,0.98,0.075,0.979,0.045,0.899,0.041,0.963,0.124,0.982
0.103,0.987,0.053,0.954,0.093,0.966,0.05,0.981,0.084,0.98,0.048,0.901,0.042,0.965,0.137,0.982
0.111,0.988,0.055,0.955,0.095,0.966,0.052,0.981,0.088,0.98,0.049,0.902,0.043,0.967,0.142,0.982
0.115,0.988,0.057,0.956,0.099,0.966,0.054,0.982,0.096,0.98,0.05,0.903,0.044,0.97,0.143,0.982
0.116,0.988,0.063,0.957,0.101,0.967,0.056,0.982,0.105,0.981,0.051,0.903,0.045,0.97,0.144,0.982
0.121,0.988,0.067,0.957,0.102,0.967,0.057,0.983,0.113,0.981,0.052,0.904,0.047,0.971,0.145,0.982
0.143,0.989,0.07,0.957,0.105,0.968,0.058,0.983,0.117,0.982,0.053,0.906,0.049,0.973,0.146,0.982
0.152,0.99,0.073,0.958,0.108,0.968,0.061,0.983,0.131,0.982,0.054,0.907,0.05,0.973,0.156,0.982
0.156,0.99,0.077,0.958,0.114,0.968,0.064,0.984,0.134,0.983,0.055,0.91,0.052,0.973,0.162,0.982
0.167,0.991,0.08,0.958,0.116,0.969,0.065,0.984,0.135,0.983,0.056,0.912,0.054,0.975,0.164,0.983
0.202,0.991,0.085,0.959,0.125,0.97,0.068,0.985,0.153,0.983,0.057,0.912,0.056,0.975,0.165,0.983
0.203,0.991,0.087,0.959,0.128,0.97,0.069,0.985,0.155,0.984,0.058,0.913,0.067,0.976,0.168,0.983
0.205,0.991,0.088,0.96,0.13,0.971,0.07,0.985,0.159,0.984,0.059,0.917,0.069,0.976,0.192,0.983
0.21,0.992,0.089,0.961,0.133,0.971,0.074,0.986,0.16,0.985,0.06,0.918,0.077,0.977,0.193,0.984
0.214,0.992,0.09,0.961,0.135,0.971,0.076,0.986,0.162,0.985,0.061,0.918,0.092,0.977,0.194,0.984
0.215,0.992,0.093,0.961,0.137,0.972,0.078,0.987,0.17,0.985,0.063,0.919,0.098,0.977,0.209,0.984
0.227,0.992,0.096,0.962,0.138,0.972,0.079,0.987,0.177,0.986,0.064,0.92,0.099,0.978,0.21,0.984
0.228,0.992,0.097,0.962,0.145,0.972,0.085,0.988,0.18,0.986,0.065,0.922,0.106,0.979,0.223,0.984
0.234,0.992,0.098,0.963,0.152,0.973,0.087,0.988,0.182,0.987,0.066,0.923,0.109,0.979,0.225,0.985
0.235,0.992,0.1,0.963,0.154,0.973,0.088,0.989,0.197,0.987,0.067,0.924,0.114,0.98,0.226,0.985
0.237,0.992,0.103,0.964,0.158,0.974,0.091,0.989,0.202,0.988,0.068,0.932,0.116,0.98,0.227,0.986
0.243,0.992,0.104,0.964,0.16,0.974,0.093,0.99,0.203,0.988,0.07,0.933,0.117,0.98,0.228,0.986
0.245,0.992,0.107,0.964,0.171,0.975,0.095,0.99,0.205,0.988,0.071,0.935,0.118,0.981,0.233,0.986
0.246,0.992,0.109,0.965,0.176,0.975,0.1,0.99,0.206,0.989,0.072,0.938,0.119,0.981,0.243,0.987
0.251,0.992,0.11,0.966,0.179,0.975,0.107,0.991,0.207,0.989,0.073,0.938,0.12,0.982,0.249,0.987
0.257,0.992,0.111,0.967,0.181,0.976,0.108,0.991,0.212,0.99,0.074,0.941,0.134,0.982,0.25,0.987
0.258,0.992,0.112,0.967,0.182,0.976,0.113,0.992,0.216,0.99,0.075,0.941,0.135,0.983,0.253,0.987
0.259,0.992,0.116,0.968,0.188,0.976,0.114,0.992,0.218,0.991,0.076,0.941,0.144,0.983,0.255,0.987
0.26,0.992,0.117,0.968,0.19,0.977,0.116,0.992,0.221,0.991,0.077,0.942,0.152,0.984,0.261,0.987
0.265,0.992,0.119,0.969,0.192,0.978,0.118,0.993,0.229,0.992,0.078,0.942,0.187,0.984,0.264,0.987
0.266,0.992,0.12,0.969,0.196,0.978,0.12,0.994,0.231,0.992,0.079,0.942,0.214,0.984,0.279,0.988
0.28,0.992,0.123,0.97,0.197,0.979,0.121,0.994,0.237,0.992,0.081,0.942,0.215,0.985,0.28,0.988
0.281,0.992,0.124,0.97,0.198,0.979,0.123,0.995,0.24,0.993,0.082,0.943,0.221,0.985,0.282,0.988
0.282,0.992,0.128,0.971,0.202,0.98,0.124,0.995,0.243,0.993,0.083,0.944,0.225,0.985,0.283,0.988
0.291,0.992,0.129,0.971,0.209,0.98,0.129,0.996,0.245,0.993,0.084,0.945,0.24,0.986,0.287,0.988
0.292,0.992,0.132,0.972,0.21,0.98,0.134,0.997,0.248,0.994,0.085,0.946,0.242,0.986,0.3,0.989
0.298,0.992,0.134,0.972,0.211,0.981,0.141,0.997,0.252,0.994,0.086,0.946,0.246,0.987,0.301,0.989
0.299,0.992,0.135,0.973,0.212,0.981,0.143,0.998,0.254,0.994,0.087,0.948,0.247,0.987,0.314,0.99
0.302,0.992,0.136,0.973,0.213,0.982,0.145,0.998,0.274,0.995,0.088,0.948,0.248,0.988,0.321,0.99
0.303,0.992,0.137,0.974,0.217,0.982,0.146,0.998,0.322,0.995,0.089,0.948,0.251,0.988,0.322,0.99
0.31,0.992,0.138,0.975,0.222,0.983,0.147,0.998,0.368,0.995,0.09,0.948,0.252,0.989,0.325,0.99
0.311,0.992,0.139,0.975,0.224,0.983,0.148,0.998,0.369,0.996,0.091,0.949,0.253,0.99,0.326,0.99
0.312,0.992,0.14,0.976,0.23,0.984,0.153,0.998,0.381,0.996,0.092,0.951,0.256,0.991,0.328,0.99
0.313,0.992,0.143,0.977,0.232,0.984,0.165,0.999,0.412,0.997,0.093,0.953,0.258,0.992,0.334,0.99
0.316,0.992,0.145,0.977,0.234,0.984,0.197,0.999,0.422,0.997,0.094,0.954,0.26,0.992,0.335,0.99
0.322,0.992,0.149,0.978,0.235,0.985,0.21,0.999,0.431,0.997,0.095,0.954,0.262,0.994,0.336,0.99
0.323,0.992,0.152,0.978,0.237,0.985,0.228,1.0,0.434,0.998,0.096,0.955,0.263,0.994,0.341,0.99
0.324,0.992,0.154,0.978,0.247,0.985,0.268,1.0,0.435,0.998,0.097,0.955,0.268,0.995,0.342,0.99
0.333,0.992,0.155,0.979,0.253,0.986,0.269,1.0,0.443,0.998,0.099,0.955,0.273,0.995,0.349,0.99
0.335,0.993,0.157,0.979,0.254,0.986,0.383,1.0,0.445,0.999,0.1,0.956,0.278,0.995,0.374,0.991
0.358,0.993,0.158,0.979,0.256,0.986,0.384,1.0,0.508,0.999,0.101,0.958,0.279,0.996,0.376,0.991
0.368,0.993,0.16,0.98,0.258,0.987,0.394,1.0,0.579,0.999,0.102,0.961,0.28,0.997,0.38,0.991
0.386,0.994,0.162,0.98,0.26,0.987,0.395,1.0,0.581,1.0,0.103,0.961,0.355,0.997,0.382,0.992
0.425,0.994,0.165,0.981,0.264,0.988,0.423,1.0,1.0,1.0,0.105,0.962,0.411,0.997,0.383,0.992
0.426,0.995,0.168,0.981,0.268,0.988,0.424,1.0,,,0.106,0.962,0.414,0.998,0.384,0.992
0.429,0.995,0.17,0.982,0.277,0.988,0.464,1.0,,,0.107,0.962,0.416,0.998,0.387,0.992
0.432,0.995,0.172,0.982,0.284,0.989,0.5,1.0,,,0.11,0.964,0.424,0.999,0.388,0.992
0.433,0.995,0.173,0.983,0.292,0.989,0.501,1.0,,,0.111,0.964,0.428,0.999,0.389,0.992
0.436,0.995,0.174,0.983,0.296,0.99,0.505,1.0,,,0.112,0.964,0.612,1.0,0.391,0.992
0.439,0.996,0.179,0.983,0.301,0.99,0.537,1.0,,,0.115,0.964,0.908,1.0,0.393,0.993
0.44,0.996,0.184,0.984,0.302,0.99,0.538,1.0,,,0.121,0.965,0.909,1.0,0.395,0.993
0.441,0.997,0.185,0.985,0.325,0.99,0.539,1.0,,,0.123,0.965,0.919,1.0,0.396,0.993
0.442,0.997,0.187,0.985,0.338,0.99,0.54,1.0,,,0.124,0.966,0.92,1.0,0.397,0.993
0.448,0.997,0.198,0.985,0.341,0.991,0.541,1.0,,,0.125,0.966,1.0,1.0,0.398,0.993
0.462,0.998,0.199,0.986,0.345,0.991,0.556,1.0,,,0.126,0.966,,,0.4,0.993
0.469,0.998,0.201,0.986,0.35,0.991,0.557,1.0,,,0.129,0.967,,,0.401,0.993
0.47,0.999,0.206,0.987,0.352,0.992,0.558,1.0,,,0.13,0.968,,,0.403,0.993
0.471,0.999,0.211,0.987,0.357,0.992,0.559,1.0,,,0.131,0.969,,,0.404,0.994
0.537,0.999,0.216,0.987,0.358,0.992,0.575,1.0,,,0.132,0.969,,,0.405,0.994
0.596,1.0,0.221,0.988,0.363,0.992,0.576,1.0,,,0.133,0.97,,,0.406,0.994
0.736,1.0,0.224,0.988,0.369,0.992,0.578,1.0,,,0.135,0.97,,,0.407,0.994
0.759,1.0,0.242,0.988,0.37,0.993,0.584,1.0,,,0.14,0.972,,,0.409,0.994
0.76,1.0,0.243,0.989,0.376,0.993,0.585,1.0,,,0.141,0.972,,,0.41,0.994
0.906,1.0,0.258,0.989,0.378,0.993,0.596,1.0,,,0.142,0.973,,,0.411,0.994
0.907,1.0,0.263,0.99,0.392,0.994,0.597,1.0,,,0.144,0.973,,,0.413,0.994
0.927,1.0,0.266,0.99,0.405,0.994,0.598,1.0,,,0.146,0.973,,,0.414,0.994
0.928,1.0,0.267,0.99,0.407,0.994,0.604,1.0,,,0.147,0.975,,,0.415,0.994
0.929,1.0,0.271,0.991,0.411,0.994,0.615,1.0,,,0.148,0.975,,,0.418,0.994
0.93,1.0,0.272,0.991,0.419,0.994,0.616,1.0,,,0.151,0.976,,,0.419,0.994
0.944,1.0,0.274,0.991,0.42,0.994,0.625,1.0,,,0.152,0.976,,,0.424,0.994
0.945,1.0,0.284,0.991,0.421,0.994,0.626,1.0,,,0.155,0.976,,,0.425,0.995
0.949,1.0,0.291,0.992,0.426,0.994,0.634,1.0,,,0.156,0.976,,,0.426,0.995
0.973,1.0,0.295,0.992,0.432,0.995,0.637,1.0,,,0.157,0.977,,,0.427,0.995
0.974,1.0,0.298,0.992,1.0,1.0,0.653,1.0,,,0.158,0.977,,,0.428,0.995
1.0,1.0,0.303,0.993,,,0.654,1.0,,,0.16,0.978,,,0.429,0.995
,,0.305,0.993,,,0.655,1.0,,,0.162,0.979,,,0.43,0.996
,,0.309,0.993,,,0.668,1.0,,,0.163,0.979,,,0.431,0.996
,,0.314,0.994,,,0.669,1.0,,,0.165,0.98,,,0.435,0.996
,,0.315,0.994,,,0.67,1.0,,,0.166,0.98,,,0.436,0.996
,,0.317,0.994,,,0.671,1.0,,,0.167,0.981,,,0.437,0.996
,,0.339,0.995,,,0.679,1.0,,,0.169,0.981,,,0.438,0.996
,,0.353,0.995,,,0.683,1.0,,,0.17,0.982,,,0.439,0.996
,,0.363,0.995,,,0.684,1.0,,,0.171,0.983,,,0.444,0.996
,,0.368,0.996,,,0.698,1.0,,,0.176,0.983,,,0.445,0.996
,,0.37,0.996,,,0.699,1.0,,,0.18,0.983,,,0.448,0.996
,,0.387,0.996,,,0.7,1.0,,,0.184,0.983,,,0.449,0.996
,,0.391,0.997,,,0.702,1.0,,,0.188,0.984,,,0.451,0.996
,,0.396,0.997,,,0.703,1.0,,,0.189,0.984,,,0.454,0.996
,,0.429,0.997,,,0.713,1.0,,,0.19,0.984,,,0.457,0.996
,,0.466,0.997,,,0.714,1.0,,,0.191,0.984,,,0.458,0.996
,,0.467,0.997,,,0.715,1.0,,,0.198,0.984,,,0.462,0.996
,,0.47,0.997,,,0.716,1.0,,,0.199,0.984,,,0.475,0.996
,,0.477,0.997,,,0.718,1.0,,,0.204,0.984,,,0.476,0.996
,,0.488,0.997,,,0.719,1.0,,,0.221,0.984,,,0.477,0.997
,,0.53,0.997,,,0.724,1.0,,,0.222,0.984,,,0.483,0.997
,,0.538,0.998,,,0.725,1.0,,,0.226,0.984,,,0.484,0.997
,,0.539,0.998,,,0.726,1.0,,,0.234,0.985,,,0.485,0.997
,,0.555,0.998,,,0.727,1.0,,,0.237,0.985,,,0.487,0.997
,,0.576,0.998,,,0.728,1.0,,,0.238,0.985,,,0.488,0.997
,,0.577,0.998,,,0.729,1.0,,,0.24,0.985,,,0.489,0.997
,,0.585,0.998,,,0.733,1.0,,,0.245,0.985,,,0.49,0.997
,,0.587,0.998,,,0.734,1.0,,,0.247,0.986,,,0.493,0.997
,,0.589,0.998,,,0.735,1.0,,,0.248,0.986,,,0.494,0.997
,,0.592,0.999,,,0.738,1.0,,,0.249,0.986,,,0.496,0.997
,,0.593,0.999,,,0.739,1.0,,,0.253,0.986,,,0.497,0.997
,,0.599,0.999,,,0.74,1.0,,,0.257,0.986,,,0.503,0.997
,,0.6,0.999,,,0.741,1.0,,,0.265,0.986,,,0.505,0.997
,,0.601,0.999,,,0.745,1.0,,,0.267,0.986,,,0.508,0.997
,,0.606,0.999,,,0.746,1.0,,,0.268,0.986,,,0.51,0.997
,,0.607,0.999,,,0.763,1.0,,,0.269,0.986,,,0.511,0.997
,,0.609,0.999,,,0.774,1.0,,,0.27,0.986,,,0.513,0.997
,,0.61,0.999,,,0.775,1.0,,,0.271,0.986,,,0.518,0.997
,,0.611,0.999,,,0.776,1.0,,,0.274,0.986,,,0.519,0.997
,,0.612,0.999,,,1.0,1.0,,,0.275,0.986,,,0.523,0.997
,,0.613,0.999,,,,,,,0.276,0.986,,,0.524,0.997
,,0.614,0.999,,,,,,,0.279,0.987,,,0.526,0.997
,,0.615,0.999,,,,,,,0.28,0.987,,,0.527,0.997
,,0.621,1.0,,,,,,,0.286,0.987,,,0.528,0.997
,,0.622,1.0,,,,,,,0.29,0.987,,,0.529,0.997
,,0.627,1.0,,,,,,,0.291,0.987,,,0.53,0.997
,,0.628,1.0,,,,,,,0.294,0.987,,,0.531,0.997
,,0.63,1.0,,,,,,,0.295,0.987,,,0.536,0.997
,,0.64,1.0,,,,,,,0.301,0.988,,,0.538,0.997
,,0.641,1.0,,,,,,,0.304,0.989,,,0.539,0.998
,,0.642,1.0,,,,,,,0.305,0.989,,,0.544,0.998
,,0.648,1.0,,,,,,,0.307,0.989,,,0.545,0.998
,,0.652,1.0,,,,,,,0.312,0.989,,,0.547,0.998
,,0.653,1.0,,,,,,,0.322,0.99,,,0.548,0.998
,,0.656,1.0,,,,,,,0.327,0.991,,,0.552,0.998
,,0.657,1.0,,,,,,,0.329,0.991,,,0.553,0.998
,,0.658,1.0,,,,,,,0.333,0.991,,,0.554,0.999
,,0.659,1.0,,,,,,,0.334,0.991,,,0.556,0.999
,,0.66,1.0,,,,,,,0.341,0.991,,,0.559,0.999
,,0.663,1.0,,,,,,,0.342,0.991,,,0.561,0.999
,,0.664,1.0,,,,,,,0.343,0.992,,,0.562,0.999
,,0.665,1.0,,,,,,,0.344,0.992,,,0.563,0.999
,,0.667,1.0,,,,,,,0.346,0.992,,,0.567,0.999
,,0.669,1.0,,,,,,,0.347,0.992,,,0.569,0.999
,,0.672,1.0,,,,,,,0.35,0.992,,,0.58,0.999
,,0.674,1.0,,,,,,,0.351,0.993,,,0.582,0.999
,,0.678,1.0,,,,,,,0.353,0.993,,,0.587,0.999
,,0.679,1.0,,,,,,,0.354,0.993,,,0.588,0.999
,,0.798,1.0,,,,,,,0.355,0.993,,,0.592,0.999
,,0.8,1.0,,,,,,,0.362,0.993,,,0.594,0.999
,,0.802,1.0,,,,,,,0.363,0.994,,,0.598,0.999
,,0.803,1.0,,,,,,,0.364,0.994,,,0.599,0.999
,,0.808,1.0,,,,,,,0.37,0.994,,,0.605,0.999
,,0.844,1.0,,,,,,,0.371,0.994,,,0.608,0.999
,,0.847,1.0,,,,,,,0.376,0.994,,,0.62,0.999
,,0.848,1.0,,,,,,,0.382,0.994,,,0.624,0.999
,,0.902,1.0,,,,,,,0.383,0.995,,,0.633,0.999
,,0.903,1.0,,,,,,,0.384,0.995,,,0.636,0.999
,,0.991,1.0,,,,,,,0.385,0.995,,,0.639,0.999
,,1.0,1.0,,,,,,,0.386,0.995,,,0.646,0.999
,,,,,,,,,,0.388,0.995,,,0.647,0.999
,,,,,,,,,,0.389,0.995,,,0.648,0.999
,,,,,,,,,,0.39,0.995,,,0.653,0.999
,,,,,,,,,,0.391,0.995,,,0.654,0.999
,,,,,,,,,,0.392,0.995,,,0.658,0.999
,,,,,,,,,,0.393,0.995,,,0.663,0.999
,,,,,,,,,,0.394,0.995,,,0.666,0.999
,,,,,,,,,,0.395,0.995,,,0.673,0.999
,,,,,,,,,,0.398,0.995,,,0.677,0.999
,,,,,,,,,,0.399,0.995,,,0.681,0.999
,,,,,,,,,,0.401,0.995,,,0.682,0.999
,,,,,,,,,,0.402,0.995,,,0.683,0.999
,,,,,,,,,,0.408,0.995,,,0.688,0.999
,,,,,,,,,,0.417,0.996,,,0.691,0.999
,,,,,,,,,,0.418,0.996,,,0.693,0.999
,,,,,,,,,,0.419,0.996,,,0.701,0.999
,,,,,,,,,,0.432,0.996,,,0.704,0.999
,,,,,,,,,,0.433,0.996,,,0.718,0.999
,,,,,,,,,,0.434,0.996,,,0.719,0.999
,,,,,,,,,,0.435,0.997,,,0.722,0.999
,,,,,,,,,,0.437,0.997,,,0.723,0.999
,,,,,,,,,,0.438,0.997,,,0.724,0.999
,,,,,,,,,,0.439,0.997,,,0.737,0.999
,,,,,,,,,,0.441,0.997,,,0.741,0.999
,,,,,,,,,,0.446,0.997,,,0.742,0.999
,,,,,,,,,,0.449,0.997,,,0.743,0.999
,,,,,,,,,,0.457,0.998,,,0.744,0.999
,,,,,,,,,,0.464,0.998,,,0.75,0.999
,,,,,,,,,,0.467,0.999,,,0.754,0.999
,,,,,,,,,,0.473,1.0,,,0.758,0.999
,,,,,,,,,,0.491,1.0,,,0.761,0.999
,,,,,,,,,,0.492,1.0,,,0.762,0.999
,,,,,,,,,,0.493,1.0,,,0.766,0.999
,,,,,,,,,,0.509,1.0,,,0.77,0.999
,,,,,,,,,,0.51,1.0,,,0.774,0.999
,,,,,,,,,,0.524,1.0,,,0.775,0.999
,,,,,,,,,,0.525,1.0,,,0.783,0.999
,,,,,,,,,,0.531,1.0,,,0.785,0.999
,,,,,,,,,,0.541,1.0,,,0.788,0.999
,,,,,,,,,,0.542,1.0,,,0.803,0.999
,,,,,,,,,,0.578,1.0,,,0.804,0.999
,,,,,,,,,,0.579,1.0,,,0.809,0.999
,,,,,,,,,,0.582,1.0,,,0.81,0.999
,,,,,,,,,,0.594,1.0,,,0.817,0.999
,,,,,,,,,,0.595,1.0,,,0.818,0.999
,,,,,,,,,,0.601,1.0,,,0.845,0.999
,,,,,,,,,,0.602,1.0,,,0.846,0.999
,,,,,,,,,,0.605,1.0,,,0.847,0.999
,,,,,,,,,,0.606,1.0,,,0.848,0.999
,,,,,,,,,,0.611,1.0,,,0.865,0.999
,,,,,,,,,,0.612,1.0,,,0.866,0.999
,,,,,,,,,,0.613,1.0,,,0.888,0.999
,,,,,,,,,,0.614,1.0,,,0.889,0.999
,,,,,,,,,,0.616,1.0,,,0.893,0.999
,,,,,,,,,,0.617,1.0,,,0.895,0.999
,,,,,,,,,,0.623,1.0,,,0.896,0.999
,,,,,,,,,,0.625,1.0,,,0.938,0.999
,,,,,,,,,,0.626,1.0,,,0.939,0.999
,,,,,,,,,,0.642,1.0,,,0.954,0.999
,,,,,,,,,,0.643,1.0,,,0.999,1.0
,,,,,,,,,,0.644,1.0,,,1.0,1.0
,,,,,,,,,,0.654,1.0,,,,
,,,,,,,,,,0.655,1.0,,,,
,,,,,,,,,,0.66,1.0,,,,
,,,,,,,,,,0.661,1.0,,,,
,,,,,,,,,,0.664,1.0,,,,
,,,,,,,,,,0.665,1.0,,,,
,,,,,,,,,,0.675,1.0,,,,
,,,,,,,,,,0.676,1.0,,,,
,,,,,,,,,,0.681,1.0,,,,
,,,,,,,,,,0.684,1.0,,,,
,,,,,,,,,,0.685,1.0,,,,
,,,,,,,,,,0.688,1.0,,,,
,,,,,,,,,,0.689,1.0,,,,
,,,,,,,,,,0.696,1.0,,,,
,,,,,,,,,,0.701,1.0,,,,
,,,,,,,,,,0.702,1.0,,,,
,,,,,,,,,,0.703,1.0,,,,
,,,,,,,,,,0.704,1.0,,,,
,,,,,,,,,,0.712,1.0,,,,
,,,,,,,,,,0.713,1.0,,,,
,,,,,,,,,,0.72,1.0,,,,
,,,,,,,,,,0.721,1.0,,,,
,,,,,,,,,,0.723,1.0,,,,
,,,,,,,,,,0.724,1.0,,,,
,,,,,,,,,,0.725,1.0,,,,
,,,,,,,,,,0.726,1.0,,,,
,,,,,,,,,,0.729,1.0,,,,
,,,,,,,,,,0.73,1.0,,,,
,,,,,,,,,,0.734,1.0,,,,
,,,,,,,,,,0.735,1.0,,,,
,,,,,,,,,,0.736,1.0,,,,
,,,,,,,,,,0.742,1.0,,,,
,,,,,,,,,,0.744,1.0,,,,
,,,,,,,,,,0.745,1.0,,,,
,,,,,,,,,,0.747,1.0,,,,
,,,,,,,,,,0.748,1.0,,,,
,,,,,,,,,,0.749,1.0,,,,
,,,,,,,,,,0.75,1.0,,,,
,,,,,,,,,,0.751,1.0,,,,
,,,,,,,,,,0.752,1.0,,,,
,,,,,,,,,,0.755,1.0,,,,
,,,,,,,,,,0.756,1.0,,,,
,,,,,,,,,,0.757,1.0,,,,
,,,,,,,,,,0.765,1.0,,,,
,,,,,,,,,,0.774,1.0,,,,
,,,,,,,,,,0.775,1.0,,,,
,,,,,,,,,,0.777,1.0,,,,
,,,,,,,,,,0.778,1.0,,,,
,,,,,,,,,,0.78,1.0,,,,
,,,,,,,,,,0.781,1.0,,,,
,,,,,,,,,,0.782,1.0,,,,
,,,,,,,,,,0.792,1.0,,,,
,,,,,,,,,,0.793,1.0,,,,
,,,,,,,,,,0.797,1.0,,,,
,,,,,,,,,,0.798,1.0,,,,
,,,,,,,,,,0.799,1.0,,,,
,,,,,,,,,,0.8,1.0,,,,
,,,,,,,,,,0.801,1.0,,,,
,,,,,,,,,,0.802,1.0,,,,
,,,,,,,,,,0.803,1.0,,,,
,,,,,,,,,,0.805,1.0,,,,
,,,,,,,,,,0.806,1.0,,,,
,,,,,,,,,,0.807,1.0,,,,
,,,,,,,,,,0.811,1.0,,,,
,,,,,,,,,,0.812,1.0,,,,
,,,,,,,,,,0.813,1.0,,,,
,,,,,,,,,,0.814,1.0,,,,
,,,,,,,,,,0.816,1.0,,,,
,,,,,,,,,,0.817,1.0,,,,
,,,,,,,,,,0.819,1.0,,,,
,,,,,,,,,,0.82,1.0,,,,
,,,,,,,,,,0.821,1.0,,,,
,,,,,,,,,,0.822,1.0,,,,
,,,,,,,,,,0.823,1.0,,,,
,,,,,,,,,,0.825,1.0,,,,
,,,,,,,,,,0.827,1.0,,,,
,,,,,,,,,,0.829,1.0,,,,
,,,,,,,,,,0.83,1.0,,,,
,,,,,,,,,,0.831,1.0,,,,
,,,,,,,,,,0.832,1.0,,,,
,,,,,,,,,,0.833,1.0,,,,
,,,,,,,,,,0.834,1.0,,,,
,,,,,,,,,,0.835,1.0,,,,
,,,,,,,,,,0.836,1.0,,,,
,,,,,,,,,,0.837,1.0,,,,
,,,,,,,,,,0.839,1.0,,,,
,,,,,,,,,,0.84,1.0,,,,
,,,,,,,,,,0.841,1.0,,,,
,,,,,,,,,,0.843,1.0,,,,
,,,,,,,,,,0.844,1.0,,,,
,,,,,,,,,,0.845,1.0,,,,
,,,,,,,,,,0.846,1.0,,,,
,,,,,,,,,,0.847,1.0,,,,
,,,,,,,,,,0.848,1.0,,,,
,,,,,,,,,,0.849,1.0,,,,
,,,,,,,,,,0.851,1.0,,,,
,,,,,,,,,,0.852,1.0,,,,
,,,,,,,,,,0.853,1.0,,,,
,,,,,,,,,,0.854,1.0,,,,
,,,,,,,,,,0.859,1.0,,,,
,,,,,,,,,,0.86,1.0,,,,
,,,,,,,,,,0.861,1.0,,,,
,,,,,,,,,,0.862,1.0,,,,
,,,,,,,,,,0.867,1.0,,,,
,,,,,,,,,,0.871,1.0,,,,
,,,,,,,,,,0.873,1.0,,,,
,,,,,,,,,,0.874,1.0,,,,
,,,,,,,,,,0.875,1.0,,,,
,,,,,,,,,,0.876,1.0,,,,
,,,,,,,,,,0.879,1.0,,,,
,,,,,,,,,,0.88,1.0,,,,
,,,,,,,,,,0.881,1.0,,,,
,,,,,,,,,,0.882,1.0,,,,
,,,,,,,,,,0.884,1.0,,,,
,,,,,,,,,,0.887,1.0,,,,
,,,,,,,,,,0.89,1.0,,,,
,,,,,,,,,,0.892,1.0,,,,
,,,,,,,,,,0.894,1.0,,,,
,,,,,,,,,,0.895,1.0,,,,
,,,,,,,,,,0.897,1.0,,,,
,,,,,,,,,,0.899,1.0,,,,
,,,,,,,,,,0.901,1.0,,,,
,,,,,,,,,,0.903,1.0,,,,
,,,,,,,,,,0.905,1.0,,,,
,,,,,,,,,,0.906,1.0,,,,
,,,,,,,,,,0.907,1.0,,,,
,,,,,,,,,,0.908,1.0,,,,
,,,,,,,,,,0.909,1.0,,,,
,,,,,,,,,,0.911,1.0,,,,
,,,,,,,,,,0.912,1.0,,,,
,,,,,,,,,,0.913,1.0,,,,
,,,,,,,,,,0.915,1.0,,,,
,,,,,,,,,,0.916,1.0,,,,
,,,,,,,,,,0.917,1.0,,,,
,,,,,,,,,,0.918,1.0,,,,
,,,,,,,,,,0.919,1.0,,,,
,,,,,,,,,,0.92,1.0,,,,
,,,,,,,,,,0.921,1.0,,,,
,,,,,,,,,,0.927,1.0,,,,
,,,,,,,,,,0.929,1.0,,,,
,,,,,,,,,,0.93,1.0,,,,
,,,,,,,,,,0.931,1.0,,,,
,,,,,,,,,,0.94,1.0,,,,
,,,,,,,,,,0.942,1.0,,,,
,,,,,,,,,,0.946,1.0,,,,
,,,,,,,,,,0.95,1.0,,,,
,,,,,,,,,,0.951,1.0,,,,
,,,,,,,,,,0.955,1.0,,,,
,,,,,,,,,,0.957,1.0,,,,
,,,,,,,,,,0.959,1.0,,,,
,,,,,,,,,,0.961,1.0,,,,
,,,,,,,,,,0.962,1.0,,,,
,,,,,,,,,,0.963,1.0,,,,
,,,,,,,,,,0.965,1.0,,,,
,,,,,,,,,,0.975,1.0,,,,
,,,,,,,,,,0.978,1.0,,,,
,,,,,,,,,,0.984,1.0,,,,
,,,,,,,,,,0.985,1.0,,,,
,,,,,,,,,,0.994,1.0,,,,
,,,,,,,,,,0.995,1.0,,,,
,,,,,,,,,,0.996,1.0,,,,
,,,,,,,,,,0.997,1.0,,,,
,,,,,,,,,,0.998,1.0,,,,
,,,,,,,,,,0.999,1.0,,,,
,,,,,,,,,,1.0,1.0,,,,


==> figs/architecture.tikz <==

\begin{tikzpicture}[node distance=\NodeSepX cm]
	%% Target
	% Encoder & Decoder
    \foreach \unit in {1,...,5}
	{
        \node[neuron] (enc\unit) at (-\NodeSepX cm, \unit*\NodeSepY cm) {};
		\node[neuron] (dec\unit) at (\NodeSepX cm, \unit*\NodeSepY cm) {};
	}

	% Code
    \foreach \unit in {1,...,3}
	{
        \node[neuron, yshift=\NodeSepY cm] (code\unit) at (0, \unit*\NodeSepY cm) {};
	}

	% Input & Output
	\node[annot, left of=enc3] (target_input) {$\vect{x}$ \& $\bar{\vect{x}}$};
	\node[annot, right of=dec3] (target_output) {$\hat{\vect{x}}$};

	% Title
	\node[annot, above of=code3] (target_name) {\textit{Target Network}};

	% Connections
    \foreach \unitOut in {1,...,5}
	{
		\draw[barrow, line_target] (enc\unitOut) -- (target_input);
		\draw[arrow, line_target] (dec\unitOut) -- (target_output);

		\foreach \unitIn in {1,...,3}
		{
			\draw[arrow, line_target] (enc\unitOut) -- (code\unitIn);
	        \draw[barrow, line_target] (dec\unitOut) -- (code\unitIn);
		}
	}

	%% Alarm
	% Nodes
    \foreach \unit in {1,...,3}
	{
        \node[neuron, xshift=1.5*\NodeSepX cm] (alarm\unit) at (2.5 * \NodeSepX cm, \unit * \NodeSepY cm) {};
	}

	% Input & Output
	\node[annot, left of=alarm2] (alarm_input) {$\vect{x}_\text{alarm}$};
	\node[annot, right of=alarm2] (alarm_output) {Normal / \\ Anomalous};

	% Title
	\node[annot, above of=alarm2] (alarm_name) {\textit{Alarm Network}};

	% Connections from Target
	\begin{scope}[on background layer]
	    \foreach \unitOut in {1,...,5}
		{
			\foreach \unitIn in {1,...,3}
			{
				\draw[arrow, line_alarm] (enc\unitOut) parabola (alarm_input);
				% We don't use the AE's output
		        % \draw[arrow, line_alarm] (dec\unitOut) parabola (alarm_input);
			}
		}
	    \foreach \unitOut in {1,...,3}
		{
			\foreach \unitIn in {1,...,3}
			{
				\draw[arrow, line_alarm] (code\unitOut) parabola (alarm_input);
			}
		}
	       
		% Connections
	    \foreach \unitOut in {1,...,3}
		{
			\draw[barrow] (alarm\unitOut) -- (alarm_input);
			\draw[arrow] (alarm\unitOut) -- (alarm_output);
		} 
	\end{scope}
\end{tikzpicture}

==> figs/dataflow_overview.tikz <==
 \begin{tikzpicture}[node distance=1.15*\NodeSepX cm]
	% Header
	\node[annot] (train_target) {\textit{Train Target Network}};
	\node[annot, right=.25*\NodeSepX cm of train_target] (mid_1) {};
	\node[annot, right=.25*\NodeSepX cm of mid_1] (train_alarm) {\textit{Train Alarm Network}};
	\node[annot, right=.25*\NodeSepX cm of train_alarm] (mid_2) {};
	\node[annot, right=.25*\NodeSepX cm of mid_2] (test_data) {\textit{Anomaly Detection}};

	% Separators
	\draw [line, dashed] (mid_1) -- +(0,-6*\NodeSepY);
	\draw [line, dashed] (mid_2) -- +(0,-6*\NodeSepY);

	% Data Container
	\node[rect, below left of=train_target] (norm_1) {Normal Data};
	\node[rect, right = .5*\NodeSepX cm of norm_1] (anom_1) {Anomaly Net};

	\node[rect, below left of=train_alarm] (norm_2) {Normal Data};
	\node[rect, right = .5*\NodeSepX cm of norm_2] (anom_2) {Anomaly Net};

	\node[rect, below left of=test_data] (norm_3) {Data};

	% Target
	\node[rect, below right of=norm_1] (target_1) {Target Net};
	\node[rect, below right of=norm_2] (target_2) {Target Net};
	\node[rect, below right of=norm_3] (target_3) {Target Net};

	% Alarm
	\node[rect, below right of=target_2] (alarm_2) {Alarm Net};
	\node[rect, below right of=target_3] (alarm_3) {Alarm Net};

	% Decision
	\node[annot, below of=alarm_3, yshift=.45*\NodeSepY cm] (dec_3) {Normal / \\ Anomalous};

	% Connections
	% Anomaly
	\draw[arrow] (norm_1) -- (anom_1);
	\draw[arrow] (norm_2) -- (anom_2);
	\draw[arrow] (anom_2.east) -- +(4pt, 0) |- +(-2*\NodeSepX,-0.75*\NodeSepY) |- (target_2.175);

	% Target
	\draw[arrow] (norm_1) |- (target_1);
	\draw[arrow] (norm_2) |- (target_2.185);
	\draw[arrow] (norm_3) |- (target_3);
	% Alarm
	\draw[arrow] (target_2) |- node[annot, left] {Hidden \\ Activations} (alarm_2);
	\draw[arrow] (target_3) |- node[annot, left] {Hidden \\ Activations} (alarm_3);
	% Decision
	\draw[arrow] (alarm_3.east) -| +(4pt, -.65*\NodeSepY cm) -| (dec_3.north);

\end{tikzpicture}

==> figs/roc_general.tikz <==
\pgfplotstableset{col sep=comma}

\pgfplotstableread{csv/CC_2409_ExperimentConfigdata_set=CreditCard,train_normal=0,train_anomaly=1,test_anomaly=1.csv}\cc

\pgfplotstableread{csv/IDS_2409_ExperimentConfigdata_set=IDS,train_normal=Benign,train_anomaly=BruteForce,DoS,WebAttacks,Infiltration,test_anomaly=.csv}\ids
\pgfplotstableread{csv/IDS_2409_ExperimentConfigdata_set=IDS,train_normal=Benign,train_anomaly=BruteForce,DoS,WebAttacks,Infiltration,test_anomaly=trans.csv}\idstrans

\pgfplotstableread{csv/NSL_KDD_2409_ExperimentConfigdata_set=NSL_KDD,train_normal=normal,train_anomaly=DoS,Probe,test_anomaly=DoS,Probe.csv}\kdd
\pgfplotstableread{csv/NSL_KDD_2409_ExperimentConfigdata_set=NSL_KDD,train_normal=normal,train_anomaly=DoS,Probe,test_anomaly=DoS,Probe,R2L,U2R.csv}\kddtrans

\pgfplotstableread{csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,6,7,8,9,train_anomaly=10,11,12,13,14,test_anomaly=10,11,12,13,14.csv}\emnist
\pgfplotstableread{csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,6,7,8,9,train_anomaly=10,11,12,13,14,test_anomaly=10,11,12,13,14,31,32,33,34,35.csv}\emnisttrans

\pgfplotstableread{csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7.csv}\mnist
\pgfplotstableread{csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7,8,9.csv}\mnisttrans

\pgfplotstableread{csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7_vae.csv}\mnistvae
\pgfplotstableread{csv/MNIST_2409_ExperimentConfigdata_set=MNIST,train_normal=0,1,2,3,4,5,train_anomaly=6,7,test_anomaly=6,7,8,9_vae.csv}\mnistvaetrans

\begin{tikzpicture}
  \begin{groupplot}[
		group style={group size=3 by 3, horizontal sep=1cm, vertical sep=.85cm},
		xmin=-0.05, xmax=1.05,
		ymin=0.45, ymax=1.05,
		grid=both,
		xtick={0, 0.25, 0.5, 0.75, 1},
		ytick={0, 0.25, 0.5, 0.75, 1},
% 		xlabel={FPR},
% 		xlabel near ticks,
% 		ylabel={TPR},
% 		ylabel near ticks,
		width=4.15cm, height=3cm,
		legend style={at={(-.45, 1.4)},anchor=south west, legend columns=5},
		title style={align=center,font=\bfseries, yshift=-0.2cm}
	]
	% MNIST
    \nextgroupplot[title={MNIST, 1a\&4a}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\mnist};
	\addlegendentry{A\textsuperscript{3}, 100, $\set{N}$};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\mnist};
	\addlegendentry{A\textsuperscript{3}, 50, $\set{N}$};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\mnist};
	\addlegendentry{A\textsuperscript{3}, 25, $\set{N}$};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\mnist};
	\addlegendentry{A\textsuperscript{3}, 5, $\set{N}$};
    \addplot[thick_line, f1, dashed] table[x=fpr_0, y=tpr_0] {\mnistvae};
	\addlegendentry{A\textsuperscript{3}, 0, VAE};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\mnist};
	\addlegendentry{IF};
    \addplot[thick_line, olive!100, dashdotted] table[x=fpr_ae, y=tpr_ae] {\mnist};
	\addlegendentry{AE};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\mnist};
	\addlegendentry{DAGMM};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\mnist};
	\addlegendentry{DevNet, 100};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};
   	\addlegendentry{Random};

   \nextgroupplot[title={MNIST, 2a\&4b}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\mnisttrans};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\mnisttrans};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\mnisttrans};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\mnisttrans};
    \addplot[thick_line, f1, dashed] table[x=fpr_0, y=tpr_0] {\mnistvaetrans};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\mnisttrans};
    \addplot[thick_line, olive!100, dashdotted] table[x=fpr_ae, y=tpr_ae] {\mnisttrans};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\mnisttrans};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\mnisttrans};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};


	% KDD
    \nextgroupplot[title={NSL-KDD, 1c}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\kdd};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\kdd};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\kdd};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\kdd};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\kdd};
    \addplot[thick_line, olive!100, dashdotted] table[x=fpr_ae, y=tpr_ae] {\kdd};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\kdd};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\kdd};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};

    \nextgroupplot[title={NSL-KDD, 2c}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\kddtrans};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\kddtrans};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\kddtrans};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\kddtrans};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\kddtrans};
    \addplot[thick_line, olive!100, dashdotted] table[x=fpr_ae, y=tpr_ae] {\kddtrans};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\kddtrans};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\kddtrans};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};

 	% IDS
    \nextgroupplot[title={IDS, 1e}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\ids};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\ids};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\ids};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\ids};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\ids};
    \addplot[thick_line, olive!100, dashdotted] table[x=fpr_ae, y=tpr_ae] {\ids};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\ids};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\ids};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};

    \nextgroupplot[title={IDS, 2e}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\idstrans};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\idstrans};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\idstrans};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\idstrans};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\idstrans};
    \addplot[thick_line, olive!100, dashdotted] table[x=fpr_ae, y=tpr_ae] {\idstrans};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\idstrans};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\idstrans};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};

	% Creditcard
    \nextgroupplot[title={CC, 1g}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\cc};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\cc};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\cc};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\cc};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\cc};
    \addplot[thick_line, olive!100, dashdotted] table[x=fpr_ae, y=tpr_ae] {\cc};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\cc};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\cc};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};



	% EMNIST
    \nextgroupplot[title={EMNIST, 3a}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\emnist};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\emnist};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\emnist};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\emnist};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\emnist};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\emnist};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\emnist};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};

    \nextgroupplot[title={EMNIST, 3c}]
    \addplot[thick_line, f1!100] table[x=fpr_100, y=tpr_100] {\emnisttrans};
    \addplot[thick_line, f1!75] table[x=fpr_50, y=tpr_50] {\emnisttrans};
    \addplot[thick_line, f1!50] table[x=fpr_25, y=tpr_25] {\emnisttrans};
    \addplot[thick_line, f1!25] table[x=fpr_5, y=tpr_5] {\emnisttrans};

    \addplot[thick_line, olive!75, dotted] table[x=fpr_if, y=tpr_if] {\emnisttrans};
    \addplot[thick_line, red!75, dotted] table[x=fpr_dagmm, y=tpr_dagmm] {\emnisttrans};
    \addplot[thick_line, red!100, dashdotted] table[x=fpr_devnet, y=tpr_devnet] {\emnisttrans};

   	\addplot[thick_line, dashed, gray] coordinates {(0,0) (1,1)};

  \end{groupplot}
\end{tikzpicture}

